The LAMOST Complete Spectroscopic Survey of Pointing Area (LaCoSSPAr) in the Southern Galactic Cap I. The Spectroscopic Redshift Catalog

We present a spectroscopic redshift catalog from the LAMOST Complete Spectroscopic Survey of Pointing Area (LaCoSSPAr) in the Southern Galactic Cap (SGC), which is designed to observe all sources (Galactic and extra-galactic) by using repeating observations with a limiting magnitude of $r=18.1~mag$ in two $20~deg^2$ fields. The project is mainly focusing on the completeness of LAMOST ExtraGAlactic Surveys (LEGAS) in the SGC, the deficiencies of source selection methods and the basic performance parameters of LAMOST telescope. In both fields, more than 95% of galaxies have been observed. A post-processing has been applied to LAMOST 1D spectrum to remove the majority of remaining sky background residuals. More than 10,000 spectra have been visually inspected to measure the redshift by using combinations of different emission/absorption features with uncertainty of $\sigma_{z}/(1+z)<0.001$. In total, there are 1528 redshifts (623 absorption and 905 emission line galaxies) in Field A and 1570 redshifts (569 absorption and 1001 emission line galaxies) in Field B have been measured. The results show that it is possible to derive redshift from low SNR galaxies with our post-processing and visual inspection. Our analysis also indicates that up to 1/4 of the input targets for a typical extra-galactic spectroscopic survey might be unreliable. The multi-wavelength data analysis shows that the majority of mid-infrared-detected absorption (91.3%) and emission line galaxies (93.3%) can be well separated by an empirical criterion of $W2-W3=2.4$. Meanwhile, a fainter sequence paralleled to the main population of galaxies has been witnessed both in $M_r$/$W2-W3$ and $M_*$/$W2-W3$ diagrams, which could be the population of luminous dwarf galaxies but contaminated by the edge-on/highly inclined galaxies ($\sim30\%$).

==> tab2.mrt.dat <==
Title: The LAMOST Complete Spectroscopic Survey of Pointing Area (LaCoSSPAr) at Southern Galactic Cap I. The Spectroscopic Redshift Catalog
Authors: Ming Yang, Hong Wu, Fan Yang, Man I Lam, Tian-Wen Cao, Chao-Jian Wu, Pin-Song Zhao, Tian-Meng Zhang, Zhi-Min Zhou, Xue-Bing Wu, Yan-Xia Zhang, Zheng-Yi Shao, Yi-Peng Jing, Shi-Yin Shen, Yi-Nan Zhu, Wei Du, Feng-Jie Lei, Min He, Jun-Jie Jin, Jian-Rong Shi, Wei Zhang, Jian-Ling Wang, Yu-Zhong Wu, Hao-Tong Zhang, A-Li Luo, Hai-Long Yuan, Zhong-Rui Bai, Xu Kong, Qiu-Sheng Gu, Yong Zhang, Yong-Hui Hou, Yong-Heng Zhao
Table: The Spectroscopic Redshift Catalog of LaCoSSPAr Field A
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---     ID           ID
   8- 16 F9.6   deg     RAdeg        Right Ascension (J2000.0)
  20- 29 F10.6  deg     DEdeg        Declination (J2000.0)
  33- 33 A1     ---     Type         Galaxy type ("a" for absorption; "e" for emission)
  37- 42 F6.4   ---     Redshift     Redshift
  46- 53 F8.3   mag     FUVmag       GALEX FUV magnitude
  57- 64 F8.3   mag   e_FUVmag       GALEX FUV magnitude error
  68- 75 F8.3   mag     NUVmag       GALEX NUV magnitude
  79- 86 F8.3   mag   e_NUVmag       GALEX NUV magnitude error
  90- 97 F8.3   mag     umag         SDSS u-band Petrosian magnitude
 101-108 F8.3   mag   e_umag         SDSS u-band Petrosian magnitude error
 112-119 F8.3   mag     gmag         SDSS g-band Petrosian magnitude
 123-130 F8.3   mag   e_gmag         SDSS g-band Petrosian magnitude error
 134-141 F8.3   mag     rmag         SDSS r-band Petrosian magnitude
 145-152 F8.3   mag   r_rmag         SDSS r-band Petrosian magnitude error
 156-163 F8.3   mag     imag         SDSS i-band Petrosian magnitude
 167-174 F8.3   mag   e_imag         SDSS i-band Petrosian magnitude error
 178-185 F8.3   mag     zmag         SDSS z-band Petrosian magnitude
 189-196 F8.3   mag   e_zmag         SDSS z-band Petrosian magnitude error
 200-207 F8.3   mag     Jmag         2MASS J-band magnitude
 211-218 F8.3   mag   e_Jmag         2MASS J-band magnitude error
 222-229 F8.3   mag     Hmag         2MASS H-band magnitude
 233-240 F8.3   mag   e_Hmag         2MASS H-band magnitude error
 244-251 F8.3   mag     Ksmag        2MASS Ks-band magnitude
 255-262 F8.3   mag   e_Ksmag        2MASS Ks-band magnitude error
 266-273 F8.3   mag     W1mag        ALLWISE W1-band magnitude
 277-284 F8.3   mag   e_W1mag        ALLWISE W1-band magnitude error
 288-295 F8.3   ---     W1snr        ALLWISE W1-band Signal-to-Noise Ratio
 299-306 F8.3   mag     W2mag        ALLWISE W2-band magnitude
 310-317 F8.3   mag   e_W2mag        ALLWISE W2-band magnitude error
 321-328 F8.3   ---     W2snr        ALLWISE W2-band Signal-to-Noise Ratio
 332-339 F8.3   mag     W3mag        ALLWISE W3-band magnitude
 343-350 F8.3   mag   e_W3mag        ALLWISE W3-band magnitude error
 354-361 F8.3   ---     W3snr        ALLWISE W3-band Signal-to-Noise Ratio
 365-372 F8.3   mag     W4mag        ALLWISE W4-band magnitude
 376-383 F8.3   mag   e_W4mag        ALLWISE W4-band magnitude error
 387-394 F8.3   ---     W4snr        ALLWISE W4-band Signal-to-Noise Ratio
 398-405 F8.3   mag     rest_FUVmag  GALEX FUV rest frame magnitude
 409-416 F8.3   mag     rest_NUVmag  GALEX NUV rest frame magnitude
 420-427 F8.3   mag     rest_umag    SDSS u-band rest frame magnitude
 431-438 F8.3   mag     rest_gmag    SDSS g-band rest frame magnitude
 442-449 F8.3   mag     rest_rmag    SDSS r-band rest frame magnitude
 453-460 F8.3   mag     rest_imag    SDSS i-band rest frame magnitude
 464-471 F8.3   mag     rest_zmag    SDSS z-band rest frame magnitude
 475-484 A10    ---     Comments     Comments for peculiar targets (1)
--------------------------------------------------------------------------------
Note (1): Galaxy type: 'a' for absorption line galaxy, 'e' for emission line galaxy.
Note (2): Candidates of peculiar targets: BL: broadline; HII: HII region; LN: LINER; OL: overlapped galaxies/star-galaxy; QSO: quasar; Sy1: Seyfert1; Sy2: Seyfert2. The "?" indicates the tentative identification.
--------------------------------------------------------------------------------
   1   36.856689     2.105210      e   0.0098     -999.0     -999.0     17.951      0.054     17.985      0.123     16.622      0.023     16.319      0.021     16.265      0.036     16.363      0.100     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.835      0.046     23.500     15.842      0.141      7.700     12.088     -999.0      1.600      8.958     -999.0      0.400     -999.0     17.945     17.808     16.515     16.238     16.214     16.328              
   2   37.634655     3.022465      e   0.0146     18.665      0.109     18.398      0.066     17.597      0.055     16.493      0.012     16.053      0.013     15.844      0.017     15.907      0.053     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.791      0.047     23.100     14.727      0.079     13.800     11.874     -999.0      1.600      8.401     -999.0      0.900     18.677     18.392     17.402     16.370     15.962     15.785     15.868              
   3   39.556831     1.858582      e   0.0190     19.908      0.227     19.471      0.119     18.266      0.065     17.302      0.009     16.794      0.018     16.573      0.016     16.498      0.036     16.549      0.136     16.008      0.207     15.545     -999.0     14.778      0.030     36.100     14.503      0.058     18.900     11.741      0.243      4.500      8.503     -999.0      1.900     19.913     19.464     18.076     17.177     16.699     16.513     16.457              
   4   39.658295     2.053094      e   0.0195     -999.0     -999.0     19.064      0.102     18.361      0.096     17.108      0.014     16.611      0.010     16.375      0.015     16.129      0.045     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.146      0.034     31.800     14.921      0.078     14.000     11.661      0.205      5.300      9.325      0.491      2.200     -999.0     19.057     18.134     16.977     16.499     16.310     16.077              
   5   39.385441     2.421656      e   0.0197     21.246      0.368     20.325      0.194     18.527      0.100     17.535      0.016     16.916      0.012     16.612      0.015     16.387      0.052     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.115      0.034     31.900     14.905      0.073     14.900     12.010      0.285      3.800      8.834     -999.0      0.900     21.238     20.309     18.314     17.391     16.798     16.535     16.328              
   6   36.322681     4.443504      a   0.0202     -999.0     -999.0     20.059      0.158     16.813      0.025     15.099      0.002     14.224      0.002     13.863      0.002     13.601      0.006     13.443      0.065     12.754      0.080     12.378      0.055     11.608      0.023     47.100     11.673      0.022     48.900     10.952      0.097     11.100      8.703     -999.0      1.300     -999.0     19.954     16.517     14.881     14.081     13.755     13.526              
   7   37.939548     5.596882      e   0.0204     -999.0     -999.0     -999.0     -999.0     17.087      0.052     16.008      0.010     15.854      0.028     16.114      0.080     15.447      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.989      0.033     32.600     14.922      0.079     13.700     11.874      0.267      4.100      8.686     -999.0      0.900     -999.0     -999.0     16.730     15.783     15.649     16.013     15.367              
   8   36.128483     4.550635      e   0.0204     19.803      0.155     19.674      0.116     18.443      0.077     17.414      0.012     16.901      0.012     16.656      0.013     16.449      0.046     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.938      0.032     33.500     14.808      0.061     17.700     12.253      0.319      3.400      9.244     -999.0     -0.300     19.813     19.666     18.173     17.240     16.756     16.565     16.380              
   9   36.214283     4.706016      e   0.0204     19.124      0.110     18.595      0.062     17.762      0.031     16.729      0.008     16.258      0.007     16.010      0.010     15.890      0.019     15.693      0.109     14.968      0.131     14.507      0.105     13.804      0.025     42.900     13.647      0.034     32.100     10.239      0.069     15.800      7.767      0.163      6.700     19.134     18.588     17.521     16.573     16.139     15.933     15.836              
  10   36.458672     3.674503      e   0.0204     19.702      0.224     19.266      0.128     18.363      0.129     17.989      0.035     17.706      0.030     18.111      0.168     17.707      0.314     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.607      0.076     14.300     16.954      0.381      2.900     12.675     -999.0     -1.200      8.592     -999.0      1.300     19.713     19.256     18.121     17.840     17.551     18.050     17.654              
  11   39.492008     1.910687      e   0.0206     19.257      0.161     18.848      0.081     17.622      0.044     16.588      0.007     16.084      0.006     15.901      0.009     15.833      0.031     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.426      0.028     39.000     14.249      0.046     23.700     10.940      0.102     10.600      8.976      0.365      3.000     19.262     18.840     17.409     16.460     15.976     15.843     15.790              
  12   36.658802     3.808638      e   0.0206     19.000      0.120     18.610      0.068     17.593      0.035     16.271      0.016     15.682      0.013     15.370      0.012     15.169      0.012     15.482      0.129     14.722      0.168     14.387      0.144     13.709      0.034     32.100     13.657      0.043     25.400     10.580      0.103     10.500      8.362     -999.0      1.000     19.009     18.600     17.287     16.066     15.533     15.267     15.097              
  13   38.199009     4.794580      e   0.0206     21.446      0.461     20.016      0.165     17.528      0.052     15.583      0.028     14.713      0.031     14.247      0.060     13.980      0.080     14.464      0.109     13.565      0.128     13.201      0.095     11.966      0.022     49.300     12.018      0.024     45.500     10.175      0.059     18.500      8.641      0.333      3.300     21.446     19.939     17.204     15.336     14.552     14.121     13.891              
  14   37.890659     5.847034      e   0.0206     19.974      0.165     19.899      0.135     18.947      0.072     18.048      0.013     17.564      0.014     17.375      0.020     17.230      0.059     17.214      0.200     16.431      0.228     15.907      0.250     15.335      0.037     29.000     15.300      0.104     10.500     12.305      0.403      2.700      8.665     -999.0      0.900     19.991     19.893     18.652     17.851     17.401     17.276     17.156              
  15   39.493652     2.046957      e   0.0206     20.991      0.381     20.837      0.245     21.017      0.754     18.471      0.053     17.818      0.098     17.776      0.406     17.868      0.931     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     21.025     20.827     20.776     18.316     17.709     17.704     17.818              
  16   38.778053     4.834174      e   0.0209     19.298      0.139     19.081      0.089     17.872      0.090     16.480      0.009     15.919      0.011     15.631      0.011     15.365      0.030     16.686      0.237     15.002     -999.0     14.421     -999.0     14.286      0.032     34.000     14.205      0.051     21.300     10.749      0.102     10.700      8.507     -999.0      1.000     19.307     19.069     17.422     16.188     15.688     15.478     15.250              
  17   39.082035     3.717011      e   0.0210     -999.0     -999.0     19.951      0.184     18.992      0.172     18.020      0.031     17.728      0.029     17.755      0.066     17.609      0.166     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.351      0.061     17.900     16.654      0.340      3.200     12.651     -999.0      0.000      9.119     -999.0      0.400     -999.0     19.944     18.709     17.852     17.564     17.686     17.552              
  18   37.933910     4.795872      e   0.0210     -999.0     -999.0     -999.0     -999.0     18.084      0.124     23.215      5.064     16.615      0.017     16.473      0.029     17.752      0.386     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.557      0.041     26.200     15.391      0.092     11.700     12.201     -999.0      1.800      8.523     -999.0      1.900     -999.0     -999.0     17.668     22.957     16.431     16.336     17.647              
  19   38.146042     3.605507      e   0.0210     19.680      0.175     19.718      0.144     19.215      0.232     18.295      0.043     18.061      0.042     18.200      0.104     18.335      0.429     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.701      0.082     13.200     16.822      0.343      3.200     12.578     -999.0      0.500      9.109     -999.0      0.000     19.707     19.709     18.997     18.171     17.923     18.156     18.293              
  20   39.427780     2.198475      e   0.0210     -999.0     -999.0     20.214      0.253     18.935      0.109     17.927      0.019     17.336      0.019     16.967      0.035     16.942      0.084     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.785      0.031     35.400     14.759      0.067     16.100     12.222      0.349      3.100      9.022     -999.0      0.700     -999.0     20.205     18.739     17.788     17.232     16.895     16.890              
  21   39.206337     5.189883      e   0.0210     19.859      0.148     19.678      0.096     18.658      0.159     17.742      0.029     17.294      0.023     17.200      0.044     17.395      0.187     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.203      0.061     17.900     15.967      0.200      5.400     11.834     -999.0      1.000      8.513     -999.0      1.900     19.873     19.672     18.260     17.490     17.081     17.081     17.306              
  22   38.233173     1.230770      a   0.0211     23.520      0.242     21.960      0.119     19.054      0.125     17.467      0.014     16.711      0.010     16.430      0.012     16.268      0.035     16.733      0.171     16.352      0.266     14.791     -999.0     14.643      0.030     36.600     14.558      0.055     19.600     12.778      0.512      2.100      9.174     -999.0     -0.100     23.539     21.883     18.859     17.339     16.626     16.372     16.229              
  23   37.976646     1.115688      a   0.0212     -999.0     -999.0     21.809      0.102     18.611      0.053     17.159      0.008     16.432      0.005     16.073      0.008     15.865      0.016     15.702      0.092     15.080      0.103     14.863      0.129     14.004      0.026     41.200     14.037      0.040     27.200     12.391     -999.0      0.600      9.070     -999.0      0.400     -999.0     21.726     18.416     17.030     16.343     16.011     15.821              
  24   37.581238     1.301337      a   0.0214     22.284      0.086     20.472      0.053     17.201      0.031     15.454      0.010     14.617      0.010     14.199      0.012     13.927      0.010     13.936      0.074     13.303      0.089     13.025      0.081     12.002      0.022     49.700     12.105      0.022     49.200     11.339      0.134      8.100      9.015     -999.0      0.600     22.339     20.361     17.013     15.310     14.531     14.132     13.881              
  25   37.766399     1.696709      a   0.0214     23.171      0.143     20.815      0.057     17.971      0.044     16.585      0.016     15.935      0.015     15.616      0.017     15.436      0.019     15.441      0.102     14.884      0.111     14.416      0.104     13.647      0.028     38.800     13.703      0.037     29.300     11.979     -999.0      2.000      8.529     -999.0      0.800     23.234     20.755     17.764     16.448     15.840     15.552     15.393              
  26   37.858871     1.247408      a   0.0214     23.274      0.146     21.742      0.142     19.148      0.130     17.698      0.018     16.930      0.012     16.666      0.014     16.383      0.037     16.892      0.204     15.499     -999.0     14.980     -999.0     15.006      0.032     33.700     14.877      0.060     18.100     12.812     -999.0     -0.800      9.274     -999.0      0.000     23.280     21.684     18.937     17.564     16.836     16.605     16.339              
  27   39.647484     2.140840      a   0.0214     -999.0     -999.0     22.628      0.774     18.122      0.065     16.469      0.006     15.686      0.005     15.285      0.006     15.057      0.016     15.365      0.107     14.654      0.135     14.414      0.120     13.397      0.028     38.700     13.493      0.039     28.200     12.312      0.402      2.700      8.578     -999.0      0.600     -999.0     22.435     17.879     16.305     15.571     15.203     14.997              
  28   39.236206     5.452300      e   0.0215     -999.0     -999.0     19.248      0.127     18.309      0.118     17.344      0.023     16.936      0.032     16.675      0.039     16.628      0.106     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.466      0.041     26.600     15.213      0.097     11.200     11.965     -999.0      1.400      8.468     -999.0      1.300     -999.0     19.241     17.917     17.080     16.735     16.539     16.532              
  29   38.623177     1.668147      e   0.0215     20.183      0.070     19.813      0.043     18.609      0.096     17.994      0.021     17.595      0.015     17.405      0.033     17.532      0.141     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.972      0.050     21.700     15.863      0.149      7.300     12.598     -999.0      0.400      9.269     -999.0      0.000     20.189     19.806     18.464     17.900     17.505     17.360     17.497              
  30   39.655701     2.271182      e   0.0215     -999.0     -999.0     18.840      0.099     18.003      0.089     16.894      0.016     16.434      0.013     16.285      0.021     16.306      0.080     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.004      0.032     33.800     14.898      0.070     15.400     12.270      0.315      3.400      9.210      0.425      2.600     -999.0     18.833     17.759     16.755     16.313     16.226     16.262              
  31   38.562290     3.106009      e   0.0215     19.502      0.141     19.372      0.097     18.871      0.044     18.139      0.027     17.959      0.025     17.892      0.027     17.924      0.057     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.780      0.046     23.400     15.014      0.073     14.900     11.775      0.239      4.500      8.554     -999.0      1.300     19.527     19.360     18.663     18.016     17.847     17.843     17.890              
  32   38.326736     1.320277      e   0.0215     20.906      0.061     19.564      0.023     16.938      0.029     15.142      0.008     14.352      0.008     13.947      0.009     13.696      0.008     14.323      0.106     13.389      0.096     12.850      0.069     11.899      0.023     48.100     11.931      0.023     48.000      9.613      0.037     29.200      7.805      0.145      7.500     20.908     19.489     16.752     15.000     14.269     13.883     13.654              
  33   37.745354     3.891222      e   0.0216     18.352      0.079     18.081      0.050     17.766      0.098     16.764      0.038     16.460      0.036     16.266      0.024     16.345      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.180      0.035     30.700     14.926      0.064     16.900     12.008      0.270      4.000      8.704      0.368      2.900     18.377     18.072     17.551     16.636     16.364     16.210     16.310              
  34   37.471199     1.315714      e   0.0216     20.073      0.141     19.486      0.077     18.551      0.074     17.161      0.020     16.677      0.016     16.399      0.018     16.272      0.031     16.540      0.155     16.029      0.187     14.720     -999.0     14.485      0.029     37.800     14.365      0.046     23.800     11.143      0.126      8.600      9.075     -999.0      0.400     20.080     19.477     18.338     17.042     16.577     16.346     16.233              
  35   39.506641     2.199714      e   0.0216     19.644      0.189     18.993      0.094     18.047      0.091     17.522      0.022     17.071      0.020     16.949      0.029     17.097      0.174     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.850      0.046     23.600     15.774      0.152      7.200     12.054     -999.0      1.700      8.761     -999.0      1.100     19.650     18.986     17.867     17.399     16.956     16.888     17.051              
  36   38.236416     1.585757      e   0.0216     -999.0     -999.0     21.558      0.455     20.481      0.425     18.474      0.026     17.899      0.028     17.693      0.030     17.743      0.123     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.745      0.045     24.300     15.789      0.136      8.000     12.655     -999.0      0.100      9.057     -999.0      0.300     -999.0     21.537     20.262     18.359     17.801     17.646     17.708              
  37   40.060883     2.691187      e   0.0216     -999.0     -999.0     20.879      0.295     19.210      0.122     18.547      0.030     18.012      0.021     17.844      0.036     17.632      0.095     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.253      0.058     18.900     15.998      0.187      5.800     12.048     -999.0      1.800      9.123     -999.0      0.600     -999.0     20.870     19.007     18.404     17.888     17.772     17.577              
  38   39.654503     2.086352      a   0.0216     -999.0     -999.0     -999.0     -999.0     19.065      0.105     17.761      0.012     17.000      0.010     16.655      0.011     16.439      0.037     16.748      0.194     15.959      0.201     15.424      0.168     14.672      0.030     36.200     14.638      0.064     17.000     12.691     -999.0      0.300      9.406     -999.0      0.200     -999.0     -999.0     18.830     17.603     16.887     16.576     16.382              
  39   39.253090     4.242324      a   0.0217     -999.0     -999.0     21.096      0.316     17.598      0.045     16.051      0.005     15.250      0.005     14.846      0.006     14.624      0.013     14.659      0.085     13.876      0.110     13.495      0.080     12.683      0.023     46.600     12.708      0.026     41.500     12.610      0.499      2.200      8.924      0.373      2.900     -999.0     20.984     17.234     15.793     15.070     14.714     14.530              
  40   38.184799     1.284311      a   0.0217     -999.0     -999.0     20.934      0.245     17.181      0.040     15.447      0.005     14.660      0.004     14.255      0.004     14.070      0.008     14.510      0.089     13.904      0.106     13.383      0.081     12.401      0.023     46.400     12.492      0.024     44.600     11.952      0.237      4.600      8.946     -999.0      0.700     -999.0     20.792     16.986     15.304     14.572     14.189     14.026              
  41   37.715256     3.852693      e   0.0218     17.754      0.060     17.429      0.038     16.747      0.046     15.543      0.008     15.080      0.011     14.927      0.010     14.985      0.040     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.049      0.028     38.300     13.874      0.037     29.200     10.112      0.053     20.400      8.000      0.193      5.600     17.771     17.422     16.502     15.409     14.963     14.871     14.944              
  42   37.837948     2.866578      e   0.0218     19.927      0.222     19.847      0.142     19.165      0.144     17.956      0.045     17.584      0.107     17.409      0.176     17.872      0.329     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.949     19.841     18.919     17.832     17.460     17.366     17.836              
  43   38.211628     1.149183      e   0.0218     20.493      0.041     20.148      0.028     19.027      0.063     18.075      0.015     17.670      0.014     17.480      0.016     17.254      0.044     17.231      0.201     16.419      0.194     15.926      0.246     15.638      0.042     25.900     15.554      0.104     10.500     12.841     -999.0     -1.200      9.247     -999.0      0.200     20.502     20.141     18.855     17.979     17.572     17.435     17.214              
  44   39.229229     4.215102      e   0.0219     18.782      0.100     18.466      0.044     17.010      0.077     15.993      0.015     15.456      0.008     15.124      0.010     14.969      0.033     16.152      0.159     15.666      0.220     14.169     -999.0     13.684      0.027     40.700     13.570      0.034     31.600     10.156      0.056     19.500      8.024      0.172      6.300     18.785     18.455     16.658     15.752     15.274     14.993     14.873              
  45   38.468704     1.638329      e   0.0219     21.066      0.057     20.403      0.033     19.762      0.222     18.091      0.019     17.656      0.019     17.420      0.026     17.223      0.065     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.746      0.046     23.800     15.679      0.119      9.200     12.120     -999.0      2.000      9.238     -999.0     -0.300     21.078     20.395     19.553     17.992     17.556     17.378     17.185              
  46   40.072014     2.425981      e   0.0219     -999.0     -999.0     -999.0     -999.0     18.071      0.373     17.091      0.361     16.503      0.158     16.804      0.383     17.455      0.657     16.450      0.191     14.305     -999.0     15.069      0.178     13.779      0.031     34.500     13.638      0.040     27.400      9.934      0.056     19.400      7.220      0.121      9.000     -999.0     -999.0     17.844     16.968     16.366     16.763     17.415              
  47   38.431976     1.314685      a   0.0219     -999.0     -999.0     21.549      0.341     18.470      0.054     16.635      0.005     15.846      0.005     15.463      0.005     15.244      0.011     14.955      0.078     14.296      0.079     13.926      0.080     13.218      0.024     45.800     13.232      0.029     37.400     12.662      0.440      2.500      9.244     -999.0     -1.700     -999.0     21.444     18.276     16.497     15.759     15.399     15.200              
  48   38.488525     1.367789      e   0.0219     21.489      0.074     20.940      0.050     19.627      0.197     18.120      0.022     17.571      0.022     17.222      0.022     17.200      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.580      0.041     26.500     15.461      0.106     10.300     12.920     -999.0     -0.800      8.728     -999.0      1.400     21.490     20.925     19.439     18.004     17.484     17.167     17.160              
  49   38.669285     1.366481      e   0.0219     22.156      0.144     -999.0     -999.0     19.553      0.169     18.211      0.027     17.486      0.033     17.217      0.051     17.397      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.380      0.044     24.500     15.052      0.079     13.800     11.998     -999.0      1.800      9.164     -999.0      0.100     22.147     -999.0     19.338     18.087     17.390     17.164     17.359              
  50   39.429955     1.970372      a   0.0219     -999.0     -999.0     -999.0     -999.0     17.002      0.957     23.061     28.289     15.525      0.421     15.046      0.460     15.366      0.388     16.110      0.090     15.547      0.109     15.145      0.117     14.096      0.028     39.300     14.106      0.043     25.300     12.327      0.346      3.100      9.088     -999.0      0.400     -999.0     -999.0     16.653     22.854     15.378     14.937     15.281              
  51   38.090103     1.174984      a   0.0221     23.335      0.274     21.811      0.097     19.323      0.068     17.644      0.009     16.870      0.007     16.515      0.008     16.271      0.016     15.585      0.079     14.964      0.090     14.643      0.102     14.163      0.027     40.600     14.156      0.044     24.700     12.238     -999.0      1.600      8.974     -999.0      0.400     23.338     21.746     19.115     17.502     16.776     16.449     16.225              
  52   40.103989     2.472802      a   0.0221     -999.0     -999.0     21.865      0.428     18.722      0.097     16.926      0.010     16.016      0.006     15.790      0.009     15.526      0.020     15.429      0.106     14.823      0.127     14.398      0.093     13.683      0.025     43.700     13.687      0.035     31.200     12.163     -999.0      1.600      9.031     -999.0      0.100     -999.0     21.750     18.479     16.743     15.904     15.704     15.469              
  53   37.955257     1.261098      a   0.0221     20.662      0.041     19.714      0.028     17.111      0.020     15.136      0.004     14.260      0.004     13.802      0.004     13.536      0.004     13.233      0.071     12.530      0.078     12.122      0.059     11.291      0.023     47.700     11.356      0.021     51.000     10.239      0.060     18.100      9.226      0.501      2.200     20.655     19.624     16.915     14.982     14.169     13.729     13.486              
  54   39.707745     2.045448      a   0.0222     -999.0     -999.0     20.758      0.303     17.401      0.022     15.633      0.006     14.851      0.005     14.451      0.006     14.179      0.007     14.116      0.083     13.380      0.097     12.959      0.065     12.323      0.032     34.200     12.413      0.036     30.400     11.564      0.212      5.100      8.313     -999.0      1.200     -999.0     20.640     17.162     15.460     14.740     14.369     14.122              
  55   38.357018     3.487183      e   0.0224     19.523      0.137     19.342      0.091     18.744      0.052     18.058      0.012     17.871      0.018     17.897      0.028     17.830      0.090     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.639      0.043     25.300     15.321      0.094     11.600     11.519      0.204      5.300      8.335      0.260      4.200     19.546     19.331     18.518     17.926     17.724     17.850     17.785              
  56   39.413795     2.012008      a   0.0224     -999.0     -999.0     -999.0     -999.0     18.972      0.106     16.852      0.009     16.030      0.006     15.666      0.006     15.503      0.017     15.453      0.104     14.721      0.125     14.341      0.119     13.526      0.028     38.800     13.588      0.041     26.400     12.292      0.406      2.700      8.633     -999.0      0.900     -999.0     -999.0     18.740     16.677     15.923     15.584     15.449              
  57   38.463356     1.080895      e   0.0224     -999.0     -999.0     20.871      0.251     18.537      0.077     17.253      0.012     16.622      0.009     16.293      0.010     16.106      0.030     16.614      0.140     15.964      0.180     15.452      0.171     14.677      0.031     34.800     14.572      0.053     20.500     12.407     -999.0      1.000      8.898     -999.0      0.600     -999.0     20.833     18.352     17.138     16.533     16.236     16.063              
  58   37.510201     1.422928      a   0.0224     22.630      0.095     20.460      0.050     17.073      0.042     15.407      0.031     14.633      0.028     14.253      0.031     13.965      0.034     14.065      0.084     13.420      0.090     12.982      0.065     12.066      0.022     48.500     12.122      0.024     46.100     11.604      0.174      6.200      9.168     -999.0     -0.300     22.728     20.345     16.860     15.260     14.537     14.184     13.917              
  59   38.214947     1.295803      a   0.0224     22.703      0.149     21.310      0.071     19.242      0.188     17.238      0.012     16.516      0.009     16.140      0.011     16.173      0.042     16.942      0.211     16.386      0.285     14.939     -999.0     14.893      0.048     22.400     14.875      0.081     13.500     12.336     -999.0      0.500      8.769     -999.0     -0.500     22.694     21.251     19.040     17.100     16.427     16.078     16.131              
  60   38.365509     4.325028      e   0.0224     20.461      0.292     20.151      0.183     19.139      0.230     17.743      0.020     17.312      0.022     17.041      0.031     17.608      0.247     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.619      0.044     24.800     15.732      0.150      7.200     12.136     -999.0      1.700      9.139     -999.0     -1.200     20.473     20.142     18.774     17.507     17.132     16.926     17.528              
  61   38.465164     1.137157      e   0.0224     20.184      0.035     19.379      0.021     16.822      0.016     15.187      0.004     14.353      0.003     13.949      0.004     13.658      0.004     13.463      0.073     12.707      0.080     12.295      0.063     11.457      0.022     48.600     11.445      0.021     52.300      9.722      0.039     27.900      7.414      0.111      9.800     20.175     19.310     16.627     15.046     14.264     13.882     13.611              
  62   39.493210     2.012308      e   0.0224     -999.0     -999.0     21.853      0.418     19.739      0.181     18.073      0.018     17.358      0.012     17.053      0.014     17.029      0.055     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.236      0.044     24.800     15.240      0.116      9.400     12.648     -999.0      0.000      8.999     -999.0      1.000     -999.0     21.807     19.495     17.914     17.247     16.980     16.979              
  63   39.850658     1.962292      e   0.0224     -999.0     -999.0     17.223      0.042     16.612      0.034     15.612      0.008     15.203      0.007     14.971      0.009     15.035      0.028     16.318      0.182     15.680      0.196     14.338     -999.0     13.815      0.026     41.800     13.689      0.038     28.800     10.175      0.054     20.100      7.839      0.128      8.500     -999.0     17.216     16.376     15.464     15.094     14.901     14.990              
  64   37.805237     1.244781      e   0.0224     19.520      0.022     19.053      0.018     18.212      0.099     16.359      0.009     15.755      0.007     15.427      0.009     15.329      0.026     16.704      0.248     14.933     -999.0     15.881      0.275     14.204      0.028     38.400     14.128      0.041     26.200     11.114      0.126      8.600      8.739      0.356      3.000     19.531     19.038     17.992     16.233     15.655     15.370     15.286              
  65   38.858948     2.113472      e   0.0226     -999.0     -999.0     -999.0     -999.0     17.771      0.101     16.770      0.027     16.272      0.017     16.090      0.022     16.459      0.127     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.987      0.034     32.200     14.898      0.066     16.500     12.063      0.337      3.200      8.748     -999.0      0.300     -999.0     -999.0     17.574     16.657     16.180     16.043     16.427              
  66   37.814644     1.688816      a   0.0226     -999.0     -999.0     21.700      0.294     18.423      0.071     17.119      0.012     16.386      0.013     16.030      0.013     15.750      0.032     15.659      0.097     15.161      0.102     14.811      0.103     14.090      0.027     39.900     14.051      0.039     27.700     12.702     -999.0     -0.700      9.194     -999.0     -0.300     -999.0     21.616     18.208     16.973     16.276     15.955     15.692              
  67   39.027966     1.553684      e   0.0227     -999.0     -999.0     17.428      0.051     16.842      0.040     15.441      0.010     14.915      0.008     14.665      0.006     14.487      0.017     16.246      0.213     15.628      0.265     15.097      0.207     13.451      0.026     41.200     13.394      0.032     34.200      9.809      0.041     26.300      7.838      0.144      7.500     -999.0     17.420     16.624     15.325     14.813     14.614     14.446              
  68   39.853069     2.728764      e   0.0227     -999.0     -999.0     17.862      0.054     16.133      0.019     14.937      0.003     14.320      0.002     13.973      0.003     13.738      0.007     15.426      0.146     14.723      0.159     14.380      0.156     12.723      0.024     45.900     12.686      0.027     40.800      9.245      0.032     34.100      7.029      0.077     14.100     -999.0     17.842     15.899     14.784     14.200     13.893     13.677              
  69   39.241077     1.915879      e   0.0227     -999.0     -999.0     18.296      0.072     17.231      0.041     15.784      0.005     15.221      0.005     14.898      0.005     14.880      0.016     15.906      0.160     14.279     -999.0     15.130      0.201     13.539      0.025     42.900     13.420      0.034     31.800      9.911      0.048     22.800      7.994      0.186      5.800     -999.0     18.285     17.022     15.653     15.124     14.837     14.838              
  70   36.903973     3.383377      e   0.0227     19.993      0.218     19.553      0.115     19.178      0.143     18.291      0.031     18.003      0.034     17.916      0.047     17.869      0.153     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.555      0.077     14.200     16.343      0.244      4.500     12.767     -999.0     -1.200      9.061     -999.0      0.400     20.015     19.543     18.933     18.149     17.868     17.860     17.824              
  71   38.864712     2.169536      e   0.0227     20.352      0.211     19.997      0.157     19.094      0.138     17.985      0.018     17.632      0.016     17.441      0.028     17.810      0.167     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.940      0.049     22.200     15.827      0.134      8.100     12.292     -999.0      1.200      8.896     -999.0      1.100     20.365     19.991     18.896     17.877     17.541     17.399     17.782              
  72   39.041130     1.788222      e   0.0227     19.705      0.191     18.826      0.084     17.070      0.035     15.769      0.004     15.072      0.004     14.734      0.004     14.485      0.013     15.494      0.149     14.959      0.209     14.641      0.150     13.095      0.024     45.300     13.084      0.028     38.600     10.318      0.068     16.000      8.713      0.314      3.500     19.695     18.802     16.863     15.638     14.970     14.669     14.435              
  73   39.693485     1.828111      e   0.0229     -999.0     -999.0     -999.0     -999.0     19.211      0.089     18.153      0.018     17.492      0.015     17.186      0.017     16.960      0.045     16.910      0.178     15.885      0.157     15.872      0.227     14.917      0.031     34.600     14.674      0.061     17.800     11.732      0.222      4.900      9.031     -999.0      0.200     -999.0     -999.0     18.995     17.997     17.373     17.106     16.902              
  74   39.486820     1.733995      e   0.0229     -999.0     -999.0     21.280      0.304     19.091      0.139     17.955      0.020     17.255      0.025     16.848      0.044     16.569      0.065     17.194      0.215     16.017      0.196     15.563      0.181     14.922      0.032     34.400     14.897      0.067     16.100     12.083      0.301      3.600      8.911     -999.0      1.100     -999.0     21.249     18.885     17.811     17.137     16.768     16.506              
  75   39.692814     1.724061      e   0.0229     -999.0     -999.0     19.602      0.157     18.801      0.114     18.221      0.027     17.964      0.021     17.800      0.045     18.093      0.237     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.354      0.060     18.000     16.741      0.321      3.400     12.459     -999.0      0.900      9.415     -999.0     -0.200     -999.0     19.592     18.609     18.102     17.853     17.745     18.052              
  76   36.550556     1.642184      e   0.0229     20.191      0.206     19.699      0.138     20.773      0.967     17.883      0.032     17.699      0.034     17.472      0.066     17.646      0.183     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.888      0.048     22.400     15.682      0.122      8.900     12.184      0.344      3.200      8.827     -999.0      1.000     20.233     19.692     20.546     17.775     17.588     17.439     17.618              
  77   37.457600     1.515857      e   0.0229     21.585      0.056     21.176      0.064     19.008      0.119     18.616      0.033     18.043      0.028     17.983      0.040     18.126      0.183     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.355      0.065     16.800     16.339      0.216      5.000     12.447     -999.0      0.800      8.993     -999.0      0.400     21.576     21.163     18.849     18.503     17.937     17.929     18.084              
  78   37.893166     1.337664      a   0.0229     -999.0     -999.0     21.872      0.128     19.117      0.072     17.562      0.009     16.829      0.007     16.475      0.008     16.251      0.019     15.819      0.091     15.042      0.083     14.709      0.102     14.249      0.027     40.600     14.244      0.048     22.600     12.798     -999.0      0.000      9.251     -999.0     -0.300     -999.0     21.801     18.889     17.415     16.723     16.405     16.200              
  79   38.854511     2.906158      e   0.0230     18.084      0.084     17.859      0.050     17.487      0.050     16.294      0.008     15.890      0.008     15.689      0.010     15.695      0.031     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.599      0.031     35.100     14.409      0.051     21.200     11.017      0.123      8.800      8.464      0.320      3.400     18.111     17.852     17.257     16.164     15.781     15.634     15.656              
  80   36.821869     3.522606      e   0.0230     19.881      0.199     20.004      0.158     19.632      0.247     18.375      0.031     17.951      0.023     17.889      0.052     17.722      0.185     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.250      0.062     17.600     16.214      0.175      6.200     12.715     -999.0      0.400      8.822     -999.0      0.900     19.915     19.997     19.314     18.208     17.792     17.823     17.667              
  81   39.492050     1.595432      a   0.0230     -999.0     -999.0     21.081      0.358     19.435      0.163     17.366      0.011     16.661      0.009     15.971      0.018     16.178      0.029     16.176      0.117     15.684      0.174     15.188      0.153     14.048      0.028     39.200     14.012      0.041     26.400     12.158     -999.0      1.100      8.814     -999.0      1.400     -999.0     21.036     19.225     17.215     16.566     15.901     16.131              
  82   40.195873     2.627986      e   0.0230     -999.0     -999.0     20.042      0.171     18.619      0.294     18.047      0.034     17.537      0.113     17.367      0.050     17.219      0.183     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.869      0.048     22.600     15.785      0.153      7.100     12.831     -999.0     -0.700      8.768     -999.0      1.100     -999.0     20.035     18.435     17.920     17.420     17.300     17.165              
  83   39.856022     2.622616      e   0.0230     -999.0     -999.0     18.853      0.079     18.026      0.034     17.285      0.008     16.845      0.009     16.614      0.011     16.506      0.029     16.484      0.138     15.681      0.130     15.276      0.142     14.586      0.029     38.000     14.386      0.052     21.000     11.070      0.122      8.900      8.245      0.213      5.100     -999.0     18.846     17.826     17.149     16.727     16.545     16.453              
  84   37.795750     1.693468      e   0.0232     20.812      0.255     19.833      0.104     17.425      0.068     16.398      0.008     15.713      0.008     15.375      0.010     15.165      0.026     16.090      0.155     15.409      0.171     14.946      0.141     14.038      0.033     33.200     13.872      0.043     25.200     10.594      0.092     11.800      8.743      0.470      2.300     20.803     19.799     17.231     16.257     15.607     15.303     15.112              
  85   37.926895     1.196930      e   0.0233     19.510      0.022     19.164      0.015     18.681      0.038     17.715      0.008     17.419      0.008     17.259      0.010     17.141      0.032     16.728      0.155     16.434      0.194     15.744     -999.0     15.157      0.035     31.200     14.907      0.064     17.100     11.881      0.220      4.900      8.918     -999.0      0.900     19.533     19.155     18.508     17.624     17.330     17.225     17.113              
  86   39.514683     2.070424      e   0.0233     -999.0     -999.0     19.466      0.123     16.799      0.049     16.156      0.008     15.332      0.010     14.886      0.016     15.016      0.032     16.205      0.200     15.611      0.216     15.052      0.166     14.206      0.040     26.900     14.072      0.055     19.600     10.790      0.114      9.500      8.362     -999.0      1.600     -999.0     19.431     16.604     15.991     15.224     14.804     14.960              
  87   39.076561     1.752727      e   0.0233     19.516      0.166     19.377      0.094     18.564      0.029     17.709      0.007     17.609      0.008     17.565      0.011     17.387      0.035     16.781      0.150     16.615      0.246     15.223     -999.0     15.442      0.040     27.000     14.827      0.064     16.900     10.642      0.082     13.300      7.187      0.090     12.100     19.536     19.369     18.410     17.631     17.506     17.548     17.366              
  88   38.432072     1.397582      a   0.0234     22.494      0.182     20.806      0.051     17.473      0.032     15.765      0.004     14.975      0.003     14.592      0.004     14.304      0.007     14.230      0.070     13.604      0.087     13.282      0.077     12.404      0.023     47.100     12.468      0.024     44.800     12.051      0.254      4.300      8.815     -999.0      1.200     22.549     20.687     17.267     15.630     14.882     14.527     14.256              
  89   37.473354     1.406650      e   0.0235     19.976      0.025     19.560      0.024     18.734      0.134     17.531      0.018     17.123      0.016     16.918      0.026     16.837      0.086     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.546      0.041     26.600     15.190      0.089     12.200     12.310      0.395      2.700      8.410     -999.0      1.900     19.990     19.553     18.524     17.420     17.020     16.873     16.799              
  90   38.912422     1.669364      e   0.0235     19.094      0.138     18.936      0.084     17.949      0.042     16.894      0.011     16.313      0.009     16.010      0.009     15.854      0.024     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.329      0.046     23.400     14.288      0.059     18.300     10.829      0.117      9.300      8.181     -999.0      1.700     19.109     18.929     17.776     16.775     16.225     15.951     15.813              
  91   39.684715     2.231249      a   0.0237     -999.0     -999.0     19.999      0.199     16.566      0.156     14.862      0.118     14.044      0.104     13.626      0.105     13.343      0.099     13.350      0.075     12.559      0.097     12.038      0.047     11.287      0.023     48.000     11.344      0.021     50.500     10.431      0.076     14.200      8.804     -999.0      1.600     -999.0     19.870     16.310     14.675     13.925     13.536     13.281              
  92   37.807213     1.193897      e   0.0238     20.311      0.037     19.848      0.023     18.795      0.101     17.100      0.011     16.424      0.011     16.078      0.008     15.818      0.021     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.174      0.037     29.700     14.108      0.049     22.400     10.660      0.092     11.800      8.264      0.376      2.900     20.319     19.830     18.571     16.972     16.320     16.017     15.769              
  93   39.490383     1.983705      a   0.0238     -999.0     -999.0     20.944      0.263     17.556      0.051     15.865      0.019     15.125      0.017     14.759      0.021     14.529      0.019     16.170      0.076     13.766     -999.0     13.524     -999.0     13.108      0.031     34.600     13.104      0.038     28.900     11.877      0.298      3.600      8.301     -999.0      1.100     -999.0     20.824     17.315     15.697     15.015     14.682     14.477              
  94   39.448387     2.848766      e   0.0239     -999.0     -999.0     -999.0     -999.0     18.896      0.149     17.688      0.029     17.134      0.019     17.045      0.035     17.119      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.618      0.039     28.000     15.611      0.121      9.000     12.089     -999.0      1.700      8.647     -999.0      1.800     -999.0     -999.0     18.618     17.551     17.001     16.995     17.076              
  95   38.518082     1.267556      a   0.0239     -999.0     -999.0     21.457      0.307     18.007      0.037     16.389      0.006     15.616      0.005     15.231      0.005     14.962      0.009     14.651      0.071     13.970      0.071     13.559      0.065     13.022      0.023     46.300     13.053      0.028     39.300     12.711     -999.0      0.300      9.218     -999.0     -1.000     -999.0     21.335     17.805     16.255     15.525     15.168     14.916              
  96   37.805840     1.618463      e   0.0241     19.051      0.018     18.517      0.009     17.277      0.022     16.090      0.004     15.557      0.004     15.291      0.004     15.119      0.010     15.326      0.110     14.787      0.140     14.265      0.105     13.489      0.044     24.700     13.363      0.049     22.200      9.575      0.057     19.100      7.783      0.246      4.400     19.054     18.507     17.062     15.962     15.452     15.231     15.073              
  97   38.070107     1.324757      e   0.0242     18.733      0.017     18.394      0.011     18.514      0.108     17.068      0.015     16.694      0.014     16.436      0.015     16.423      0.049     16.907      0.170     16.259      0.225     15.594     -999.0     14.861      0.031     34.600     14.643      0.057     18.900     11.429      0.155      7.000      9.030      0.477      2.300     18.768     18.386     18.304     16.960     16.592     16.393     16.387              
  98   37.842983     1.651996      e   0.0242     18.022      0.052     17.576      0.031     17.371      0.060     15.893      0.027     15.457      0.018     15.218      0.027     15.188      0.021     16.083      0.131     15.484      0.179     14.710      0.116     13.812      0.032     33.600     13.708      0.041     26.400     10.247      0.066     16.400      8.482      0.426      2.500     18.049     17.570     17.104     15.767     15.330     15.175     15.149              
  99   38.030914     1.223046      a   0.0244     -999.0     -999.0     20.953      0.061     18.478     44.762     17.121     22.677     15.740      4.472     15.298      4.192     15.174      2.161     15.660      0.127     15.171      0.142     14.719      0.131     13.934      0.033     32.600     13.976      0.046     23.800     12.566      0.482      2.300      8.874     -999.0     -0.400     -999.0     20.868     18.280     16.964     15.653     15.228     15.130              
 100   37.476189     1.420835      e   0.0245     19.309      0.040     19.024      0.026     20.868      0.842     18.775      0.079     17.922      0.035     17.874      0.074     17.067      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.880      0.048     22.700     15.494      0.104     10.400     12.698     -999.0     -0.100      8.647     -999.0      1.000     19.344     19.008     20.617     18.635     17.803     17.805     17.010              
 101   39.482063     1.609629      e   0.0245     -999.0     -999.0     19.791      0.153     18.894      0.062     17.520      0.009     17.024      0.013     16.681      0.045     16.677      0.027     16.243      0.111     15.338      0.104     15.122      0.132     13.278      0.026     41.800     13.402      0.035     31.000     10.828      0.097     11.200      8.243      0.187      5.800     -999.0     19.782     18.649     17.396     16.908     16.634     16.638              
 102   38.649345     1.347778      e   0.0245     17.617      0.012     17.178      0.006     16.578      0.036     15.012      0.004     14.445      0.005     14.142      0.005     14.056      0.012     15.410      0.148     14.758      0.163     14.162      0.127     12.771      0.024     45.100     12.750      0.026     41.900      9.392      0.034     32.200      7.338      0.097     11.200     17.635     17.170     16.353     14.886     14.342     14.090     14.017              
 103   37.845676     1.669558      e   0.0245     20.763      0.253     20.181      0.106     18.845      0.072     17.545      0.010     16.998      0.009     16.726      0.011     16.582      0.030     16.458      0.108     16.005      0.163     15.610      0.223     14.677      0.031     35.300     14.538      0.054     20.200     11.737      0.199      5.400      8.936     -999.0      0.500     20.762     20.167     18.612     17.410     16.885     16.664     16.534              
 104   39.387161     1.652045      e   0.0245     -999.0     -999.0     17.834      0.054     16.540      0.022     15.467      0.004     14.931      0.004     14.644      0.006     14.422      0.013     15.845      0.197     14.995      0.224     14.609      0.150     12.869      0.024     45.700     12.789      0.028     39.400      8.803      0.026     41.000      6.789      0.063     17.100     -999.0     17.824     16.324     15.333     14.812     14.577     14.367              
 105   37.858944     1.346266      e   0.0247     16.571      0.006     16.195      0.003     16.249      0.042     14.643      0.005     14.004      0.004     13.726      0.004     13.600      0.010     15.570      0.175     14.757      0.181     14.443      0.170     12.561      0.023     46.200     12.516      0.025     42.800      8.909      0.026     41.100      6.854      0.073     14.900     16.606     16.189     16.004     14.499     13.893     13.665     13.556              
 106   37.874973     1.674789      e   0.0248     18.070      0.052     17.876      0.032     17.337      0.019     16.489      0.006     16.181      0.007     16.001      0.009     15.903      0.017     16.054      0.113     15.554      0.137     15.019      0.141     14.074      0.027     40.300     13.925      0.038     28.500     10.553      0.076     14.200      8.276      0.213      5.100     18.096     17.867     17.144     16.379     16.075     15.956     15.866              
 107   39.333801     2.382193      e   0.0248     -999.0     -999.0     17.330      0.037     16.714      0.089     15.974      0.408     15.725      0.149     15.509      0.052     15.362      0.019     15.403      0.097     14.727      0.114     14.278      0.101     13.305      0.024     45.400     13.114      0.029     37.700      9.317      0.037     29.700      6.358      0.053     20.500     -999.0     17.320     16.521     15.860     15.613     15.458     15.319              
 108   37.672024     1.258080      e   0.0248     19.037      0.018     18.642      0.010     17.709      0.037     16.672      0.009     16.232      0.009     16.042      0.010     15.913      0.025     16.553      0.187     15.753      0.176     14.673     -999.0     14.404      0.036     29.800     14.190      0.051     21.400     10.396      0.087     12.400      8.090     -999.0      1.800     19.050     18.636     17.521     16.568     16.135     15.999     15.879              
 109   37.726242     1.917229      e   0.0250     20.212      0.132     19.750      0.081     19.087      0.052     18.126      0.010     17.762      0.010     17.586      0.013     17.557      0.045     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.705      0.042     25.700     15.558      0.111      9.800     12.132     -999.0      1.800      8.893     -999.0      0.800     20.229     19.743     18.887     18.014     17.659     17.542     17.523              
 110   37.601917     2.206055      e   0.0253     -999.0     -999.0     19.938      0.106     17.550      0.038     16.033      0.025     15.374      0.027     15.041      0.029     14.803      0.038     15.030      0.108     14.287      0.112     13.898      0.088     12.838      0.023     46.600     12.765      0.026     42.300      9.574      0.040     27.400      6.819      0.073     14.800     -999.0     19.883     17.302     15.889     15.258     14.976     14.752              
 111   36.808754     1.590073      e   0.0267     19.794      0.153     19.398      0.098     17.865      0.110     17.091      0.043     16.518      0.106     16.469      0.052     15.997      0.076     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.845      0.032     33.800     14.597      0.051     21.200     11.451      0.167      6.500      8.624      0.285      3.800     19.793     19.388     17.683     16.985     16.374     16.411     15.933              
 112   36.495216     3.848708      e   0.0273     19.471      0.136     19.517      0.059     18.410      0.110     17.493      0.017     17.032      0.016     16.851      0.025     17.105      0.142     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.589      0.042     25.700     15.482      0.104     10.400     12.201      0.344      3.200      8.628     -999.0      1.500     19.492     19.510     18.108     17.303     16.868     16.767     17.041              
 113   37.924686     2.798740      e   0.0274     -999.0     -999.0     -999.0     -999.0     19.531      0.505     18.566      0.420     18.059      0.330     18.028      0.395     22.841     12.159     16.113      0.170     15.465      0.181     15.240      0.181     13.769      0.026     42.000     13.591      0.032     34.300      9.765      0.044     24.600      7.256      0.117      9.300     -999.0     -999.0     19.383     18.502     17.924     18.048     22.823           HII
 114   36.855217     3.252159      a   0.0275     22.208      0.501     20.389      0.132     17.120      0.033     15.106      0.005     14.291      0.004     13.880      0.005     13.591      0.006     13.525      0.060     12.943      0.068     12.550      0.064     11.681      0.023     47.700     11.725      0.022     50.000     11.092      0.123      8.800      9.155     -999.0      0.200     22.280     20.230     16.837     14.901     14.160     13.783     13.522              
 115   38.053680     3.143269      e   0.0276     20.047      0.247     19.570      0.138     25.392     15.947     18.056      0.035     17.793      0.030     17.731      0.069     17.386      0.191     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.358      0.067     16.100     16.007      0.174      6.300     12.725     -999.0      0.000      9.209     -999.0     -0.900     19.560     19.562     25.126     17.915     17.670     17.677     17.343              
 116   39.092007     5.182834      e   0.0276     20.575      0.283     20.181      0.164     19.304      0.136     18.206      0.020     17.815      0.020     17.596      0.030     17.359      0.088     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.010      0.054     20.200     15.747      0.154      7.100     11.972     -999.0      1.300      8.710     -999.0      0.800     20.590     20.174     18.920     17.966     17.597     17.483     17.264              
 117   35.889359     4.682755      e   0.0277     19.191      0.136     18.654      0.039     17.549      0.038     16.267      0.007     15.651      0.006     15.306      0.006     15.049      0.015     15.271      0.116     14.718      0.157     14.016      0.111     13.239      0.031     34.700     13.167      0.037     29.400      9.897      0.065     16.600      8.574      0.447      2.400     19.196     18.643     17.281     16.102     15.511     15.223     14.980              
 118   39.541084     2.976549      e   0.0277     -999.0     -999.0     18.457      0.077     18.304      0.158     16.696      0.013     16.161      0.011     16.018      0.018     15.840      0.054     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.853      0.032     34.400     14.809      0.068     16.000     12.031      0.283      3.800      8.846     -999.0      1.100     -999.0     18.450     18.000     16.541     16.013     15.962     15.790              
 119   37.923084     2.798877      e   0.0277     17.950      0.089     17.721      0.041     17.604      0.040     16.577      0.016     16.056      0.008     15.890      0.009     15.922      0.023     16.113      0.170     15.465      0.181     15.240      0.181     13.769      0.026     42.000     13.591      0.032     34.300      9.765      0.044     24.600      7.256      0.117      9.300     17.987     17.712     17.361     16.444     15.938     15.841     15.884           HII
 120   39.661839     4.045538      a   0.0277     -999.0     -999.0     20.837      0.313     16.973      0.023     15.127      0.003     14.287      0.003     13.871      0.003     13.592      0.004     13.643      0.078     12.843      0.080     12.338      0.051     11.542      0.023     48.200     11.619      0.022     50.000     10.511      0.081     13.500      9.046      0.520      2.100     -999.0     20.635     16.611     14.864     14.113     13.743     13.501              
 121   40.246452     2.869056      a   0.0277     -999.0     -999.0     -999.0     -999.0     17.933      0.045     16.161      0.055     15.366      0.048     14.964      0.048     14.720      0.038     14.099      0.060     13.437      0.055     13.189      0.058     12.587      0.023     47.100     12.663      0.026     41.400     12.166      0.372      2.900      8.319     -999.0      0.700     -999.0     -999.0     17.665     15.954     15.245     14.870     14.659              
 122   38.373508     2.291961      e   0.0279     19.430      0.094     19.049      0.061     18.224      0.047     17.405      0.008     17.067      0.010     16.878      0.013     16.831      0.051     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.137      0.035     31.100     14.978      0.068     15.900     12.049     -999.0      2.000      8.511     -999.0      1.200     19.447     19.043     18.051     17.308     16.958     16.841     16.795              
 123   37.719624     5.162857      e   0.0280     20.314      0.289     20.196      0.165     18.573      0.104     17.573      0.015     16.950      0.025     16.591      0.014     16.298      0.050     16.286      0.125     15.528      0.138     15.094      0.136     13.970      0.026     41.100     13.763      0.037     29.100     10.140      0.056     19.600      8.438      0.265      4.100     20.317     20.180     18.192     17.306     16.728     16.445     16.183              
 124   35.870968     3.784858      e   0.0280     19.398      0.108     18.986      0.039     18.220      0.050     17.286      0.034     16.960      0.046     16.781      0.072     16.762      0.212     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.038      0.035     31.100     14.831      0.062     17.500     12.380      0.375      2.900      8.573     -999.0      1.200     19.416     18.979     17.947     17.128     16.796     16.721     16.706              
 125   39.723228     1.920158      e   0.0280     -999.0     -999.0     18.003      0.055     16.948      0.019     15.820      0.004     15.270      0.004     14.991      0.004     14.798      0.009     14.995      0.100     14.389      0.118     14.183      0.141     13.325      0.038     28.900     13.265      0.044     24.500      9.558      0.049     22.300      8.154      0.265      4.100     -999.0     17.995     16.699     15.662     15.139     14.917     14.741              
 126   36.777874     5.208416      e   0.0280     20.171      0.215     20.103      0.187     18.847      0.115     17.685      0.015     17.223      0.015     16.957      0.019     16.958      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.068      0.033     32.700     14.996      0.075     14.500     12.148      0.298      3.600      8.765     -999.0      0.800     20.184     20.093     18.420     17.411     17.000     16.825     16.859              
 127   37.487972     3.362630      a   0.0280     -999.0     -999.0     21.258      0.325     18.020      0.029     16.180      0.008     15.356      0.009     14.956      0.009     14.665      0.010     14.066      0.058     13.343      0.066     13.063      0.055     12.363      0.022     48.600     12.438      0.025     44.200     11.757      0.227      4.800      8.656     -999.0      0.300     -999.0     21.113     17.752     15.978     15.232     14.862     14.601              
 128   38.467190     2.335812      e   0.0282     18.673      0.068     18.443      0.055     17.607      0.078     16.600      0.012     16.175      0.010     16.068      0.017     16.529      0.110     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.122      0.036     30.400     15.090      0.073     14.900     12.022      0.257      4.200      9.161      0.462      2.400     18.694     18.437     17.376     16.492     16.056     16.042     16.501              
 129   38.271770     5.613328      a   0.0282     -999.0     -999.0     21.537      0.564     18.560      0.159     16.774      0.016     15.852      0.013     15.383      0.019     15.060      0.033     15.708      0.145     14.842      0.155     14.491      0.122     13.354      0.025     43.300     13.236      0.029     37.800     11.177      0.130      8.400      8.735     -999.0      0.600     -999.0     21.408     18.171     16.493     15.659     15.240     14.955              
 130   39.127876     1.543417      e   0.0282     -999.0     -999.0     18.900      0.115     17.754      0.047     16.532      0.035     15.962      0.024     15.627      0.021     15.431      0.017     15.608      0.129     15.050      0.151     14.383      0.114     13.673      0.032     33.500     13.551      0.039     27.900     10.182      0.059     18.300      8.274     -999.0      1.400     -999.0     18.890     17.541     16.398     15.860     15.566     15.385              
 131   37.553429     4.868223      e   0.0283     19.035      0.115     19.020      0.090     18.223      0.119     17.113      0.019     16.707      0.015     16.620      0.030     16.470      0.104     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.248      0.037     29.400     15.062      0.074     14.800     12.150      0.300      3.600      9.194     -999.0     -1.500     19.062     19.014     17.824     16.883     16.487     16.531     16.392              
 132   37.627197     5.293051      e   0.0283     19.141      0.138     18.624      0.067     17.987      0.037     17.012      0.009     16.597      0.009     16.353      0.010     16.156      0.025     16.106      0.115     15.261      0.094     15.071      0.130     14.126      0.027     40.700     13.993      0.040     27.000     10.493      0.075     14.600      8.464      0.265      4.100     19.159     18.618     17.626     16.781     16.390     16.240     16.064              
 133   37.984650     2.732212      e   0.0283     -999.0     -999.0     -999.0     -999.0     18.785      0.972     17.585      0.391     17.381      0.374     17.773      1.471     24.975      2.105     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     18.643     17.536     17.219     17.839     24.955           HII
 134   37.985870     2.730829      e   0.0283     16.829      0.055     16.616      0.024     16.521      0.013     15.975      0.023     15.984      0.045     16.025      0.014     15.927      0.022     15.900      0.105     15.628      0.133     15.395      0.193     13.969      0.027     40.900     13.641      0.034     32.300      9.492      0.036     29.900      6.049      0.047     23.100     16.868     16.589     16.344     15.886     15.828     16.021     15.893           HII
 135   38.006729     2.759646      e   0.0283     19.630      0.199     19.219      0.090     18.694      0.043     17.725      0.009     17.450      0.009     17.270      0.012     17.211      0.036     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.326      0.037     29.200     15.291      0.085     12.700     12.261      0.409      2.700      8.729     -999.0      0.900     19.654     19.211     18.476     17.608     17.328     17.230     17.174              
 136   35.898643     2.528052      e   0.0290     17.930      0.040     17.638      0.022     17.531      0.079     16.134      0.123     15.792      0.119     15.689      0.094     15.621      0.076     16.291      0.160     15.909      0.256     14.636     -999.0     14.149      0.033     33.300     13.778      0.042     26.000      9.254      0.037     29.000      5.965      0.061     17.700     17.969     17.631     17.231     16.004     15.635     15.663     15.583              
 137   35.904995     2.524646      e   0.0293     18.522      0.053     18.156      0.028     18.067      0.038     16.995      0.008     16.724      0.009     16.603      0.011     16.517      0.034     16.227      0.126     15.960      0.201     14.727     -999.0     14.268      0.028     38.900     14.032      0.040     26.900     10.353      0.061     17.900      7.055      0.087     12.500     18.559     18.144     17.825     16.876     16.582     16.577     16.484              
 138   37.894379     4.618085      e   0.0320     19.525      0.149     19.401      0.110     19.354      0.288     17.874      0.054     17.402      0.083     17.311      0.267     17.502      0.416     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.572     19.395     18.971     17.690     17.200     17.261     17.443              
 139   37.800751     2.874031      e   0.0321     20.907      0.346     20.030      0.164     18.905      0.086     17.720      0.015     17.130      0.017     16.820      0.013     16.634      0.041     16.727      0.149     16.075      0.177     14.901     -999.0     14.508      0.030     36.700     14.448      0.048     22.500     11.196      0.136      8.000      8.980      0.469      2.300     20.903     20.020     18.656     17.562     17.000     16.749     16.577              
 140   37.980358     3.125596      e   0.0321     22.129      0.497     19.699      0.170     18.104      0.115     16.055      0.065     15.291      0.049     14.855      0.042     14.529      0.051     14.882      0.115     13.929      0.106     13.463      0.098     12.298      0.023     48.000     12.202      0.023     47.500      9.061      0.029     37.900      7.407      0.101     10.800     22.135     19.642     17.850     15.857     15.175     14.765     14.466              
 141   38.091515     3.042907      e   0.0323     20.099      0.267     19.603      0.114     18.339      0.036     17.112      0.005     16.487      0.004     16.148      0.005     15.875      0.013     15.343      0.075     14.672      0.100     14.295      0.078     13.423      0.025     43.800     13.263      0.030     35.900      9.401      0.035     30.900      7.640      0.138      7.900     20.101     19.590     18.100     16.965     16.356     16.078     15.814              
 142   38.180042     3.589064      e   0.0349     19.319      0.151     18.951      0.084     17.894      0.059     16.629      0.008     16.062      0.006     15.748      0.009     15.665      0.032     16.536      0.200     15.827      0.183     15.290      0.204     14.356      0.039     27.900     14.342      0.057     19.000     10.925      0.139      7.800      8.387     -999.0      1.000     19.331     18.942     17.599     16.451     15.912     15.675     15.604              
 143   39.223827     5.275832      e   0.0382     20.000      0.233     19.976      0.161     19.040      0.138     18.152      0.023     17.772      0.020     17.514      0.033     17.214      0.095     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.839      0.049     22.400     15.831      0.161      6.700     11.895     -999.0      1.400      8.977     -999.0      0.000     20.029     19.972     18.655     17.903     17.521     17.406     17.108              
 144   40.136341     3.390775      a   0.0385     -999.0     -999.0     -999.0     -999.0     17.786      0.043     16.025      0.010     15.162      0.011     14.742      0.012     14.428      0.013     14.233      0.076     13.526      0.091     13.212      0.073     12.281      0.022     49.900     12.365      0.024     44.900     11.224      0.151      7.200      8.674     -999.0      0.600     -999.0     -999.0     17.464     15.794     15.015     14.639     14.353              
 145   38.863224     4.896155      e   0.0387     20.439      0.254     20.379      0.194     18.704      0.154     18.500      0.053     17.990      0.041     17.898      0.078     17.086      0.130     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.442     20.375     18.366     18.249     17.736     17.764     16.965              
 146   39.969063     2.093769      e   0.0387     -999.0     -999.0     18.736      0.076     18.180      0.060     17.140      0.008     16.767      0.010     16.559      0.012     16.608      0.056     17.095      0.209     15.989      0.199     15.030     -999.0     14.861      0.031     34.500     14.821      0.071     15.400     11.383      0.160      6.800      8.877     -999.0      1.000     -999.0     18.732     17.893     16.984     16.603     16.522     16.565              
 147   40.164654     2.743520      e   0.0387     -999.0     -999.0     20.181      0.169     19.342      0.106     18.354      0.019     17.901      0.018     17.714      0.025     17.445      0.062     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.742      0.042     25.800     15.557      0.123      8.800     12.696     -999.0      0.000      9.097     -999.0     -1.300     -999.0     20.177     19.086     18.199     17.755     17.662     17.397              
 148   40.302299     3.036364      a   0.0390     -999.0     -999.0     20.339      0.210     17.592      0.024     16.019      0.006     15.300      0.006     14.936      0.006     14.709      0.007     14.260      0.064     13.642      0.083     13.239      0.062     12.625      0.028     39.300     12.654      0.031     35.600     11.524      0.231      4.700      8.608     -999.0      0.200     -999.0     20.230     17.278     15.821     15.156     14.859     14.650              
 149   38.659267     3.898314      e   0.0392     18.666      0.086     18.147      0.035     17.105      0.033     16.088      0.005     15.661      0.006     15.422      0.007     15.208      0.025     16.199      0.186     15.677      0.199     15.138      0.175     13.607      0.025     42.900     13.455      0.032     34.000      9.643      0.048     22.600      8.565      0.308      3.500     18.674     18.143     16.802     15.906     15.477     15.358     15.142              
 150   38.140537     4.616199      e   0.0392     19.377      0.165     19.248      0.093     18.865      0.119     17.602      0.016     17.334      0.019     17.237      0.043     17.417      0.148     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.448      0.040     27.300     15.217      0.086     12.600     12.187      0.316      3.400      8.555     -999.0      1.500     19.423     19.243     18.528     17.428     17.111     17.221     17.365              
 151   38.118996     4.609861      e   0.0393     19.757      0.200     19.337      0.096     18.470      0.054     17.405      0.010     16.934      0.011     16.627      0.009     16.493      0.034     16.041      0.105     15.416      0.127     15.084      0.137     14.077      0.027     40.000     13.839      0.039     27.900     10.086      0.055     19.600      8.207      0.240      4.500     19.775     19.333     18.148     17.207     16.744     16.548     16.416              
 152   37.157532     4.306612      e   0.0395     20.879      0.252     20.010      0.135     17.388      0.052     15.803      0.010     14.972      0.009     14.554      0.008     14.282      0.013     14.357      0.080     13.567      0.095     13.062      0.064     12.303      0.024     46.000     12.313      0.023     48.000     10.009      0.050     21.800      8.453      0.240      4.500     20.866     19.901     17.056     15.564     14.817     14.448     14.204              
 153   37.585930     4.069273      e   0.0395     19.597      0.260     19.294      0.112     18.230      0.077     17.291      0.013     16.690      0.013     16.510      0.018     16.424      0.054     16.810      0.213     16.305      0.246     14.450     -999.0     14.285      0.027     39.800     14.209      0.045     24.300     10.706      0.087     12.500      8.554     -999.0      2.000     19.612     19.289     17.987     17.124     16.576     16.441     16.381              
 154   38.610199     3.901519      e   0.0395     20.881      0.249     20.218      0.102     19.371      0.106     18.418      0.016     18.012      0.018     17.759      0.025     17.584      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.663      0.043     25.400     15.660      0.127      8.600     12.104     -999.0      1.200      8.393     -999.0      1.800     20.891     20.215     19.080     18.241     17.828     17.696     17.517              
 155   37.941353     3.911953      e   0.0398     -999.0     -999.0     21.219      0.280     19.538      0.192     18.731      0.030     18.040      0.033     17.665      0.038     17.366      0.105     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.063      0.033     32.700     14.968      0.073     14.900     11.921     -999.0      1.700      9.236     -999.0     -0.900     -999.0     21.204     19.330     18.552     17.890     17.572     17.288              
 156   38.348118     5.804545      e   0.0398     21.788      0.386     20.625      0.220     19.238      0.157     17.759      0.021     17.119      0.016     16.772      0.018     16.514      0.062     17.108      0.199     16.357      0.230     15.551      0.199     14.646      0.031     34.800     14.471      0.055     19.700     11.538      0.191      5.700      8.867      0.419      2.600     21.770     20.601     18.771     17.471     16.877     16.645     16.406              
 157   37.414925     1.802216      a   0.0398     21.542      0.084     20.420      0.049     17.285      0.029     15.682      0.006     14.895      0.005     14.514      0.006     14.222      0.009     14.290      0.081     13.649      0.088     13.143      0.064     12.299      0.023     47.800     12.296      0.023     46.500     11.328      0.130      8.400      8.723     -999.0      1.300     21.566     20.267     16.979     15.478     14.754     14.428     14.156              
 158   36.228092     3.628050      e   0.0399     20.007      0.161     19.459      0.049     18.650      0.071     17.916      0.015     17.694      0.021     17.454      0.026     17.426      0.093     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.547      0.040     27.100     15.402      0.096     11.300     12.219      0.305      3.600      9.032      0.488      2.200     20.022     19.453     18.397     17.772     17.496     17.424     17.365              
 159   36.023411     3.438781      e   0.0399     19.262      0.119     -999.0     -999.0     18.906      0.248     18.042      0.183     17.977      0.251     17.611      0.211     18.050      0.468     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.314     -999.0     18.665     17.925     17.773     17.634     18.013           HII
 160   37.752983     4.768936      e   0.0401     19.637      0.141     19.205      0.095     17.375      0.046     16.114      0.010     15.392      0.006     14.948      0.010     14.666      0.018     16.011      0.158     13.638     -999.0     13.345     -999.0     12.868      0.025     43.000     12.852      0.029     37.000     10.004      0.059     18.500      8.653      0.431      2.500     19.625     19.170     17.053     15.889     15.207     14.834     14.569              
 161   36.831665     4.363044      a   0.0401     -999.0     -999.0     21.083      0.306     19.136      0.157     17.927      0.019     17.261      0.022     16.978      0.024     17.237      0.121     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.200      0.035     30.600     15.330      0.090     12.000     12.521     -999.0      0.500      9.236     -999.0     -0.900     -999.0     21.048     18.813     17.711     17.106     16.889     17.174              
 162   36.369865     3.578835      e   0.0402     20.204      0.183     20.024      0.068     19.287      0.104     18.205      0.015     17.782      0.017     17.548      0.021     17.568      0.095     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.612      0.042     25.900     15.417      0.096     11.300     12.176      0.328      3.300      9.321     -999.0     -0.800     20.236     20.020     18.970     18.023     17.607     17.495     17.515              
 163   37.429535     1.997992      e   0.0402     19.500      0.149     19.319      0.097     18.117      0.092     17.443      0.017     17.026      0.020     16.836      0.021     16.707      0.072     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.493      0.039     27.500     15.228      0.078     13.900     12.652      0.475      2.300      8.737     -999.0      0.900     19.515     19.315     17.931     17.318     16.907     16.794     16.670              
 164   37.059361     1.348603      e   0.0402     20.543      0.050     19.729      0.030     26.404      6.630     17.713      0.032     17.112      0.021     16.815      0.024     16.639      0.064     16.778      0.176     15.540     -999.0     14.986     -999.0     14.498      0.029     37.600     14.338      0.045     23.900     11.042      0.108     10.100      8.933      0.390      2.800     19.667     19.724     25.890     17.424     16.904     16.670     16.519              
 165   37.219322     4.366481      e   0.0402     19.462      0.130     19.159      0.078     17.812      0.068     16.712      0.011     16.163      0.013     15.838      0.014     15.680      0.043     15.349     -999.0     14.696     -999.0     15.197      0.158     13.917      0.029     37.400     13.706      0.038     28.600     10.213      0.063     17.300      8.140     -999.0      1.800     19.468     19.148     17.511     16.514     15.990     15.755     15.607              
 166   37.298237     4.424041      e   0.0402     19.928      0.167     19.196      0.097     18.136      0.072     17.226      0.012     16.750      0.013     16.499      0.015     16.371      0.059     16.498      0.143     15.614      0.132     15.329      0.169     14.554      0.030     36.700     14.447      0.051     21.500     11.208      0.125      8.700      9.217     -999.0     -0.500     19.929     19.192     17.844     17.030     16.580     16.420     16.306              
 167   37.383488     1.839987      a   0.0402     -999.0     -999.0     21.672      0.381     19.110      0.088     17.558      0.009     16.826      0.007     16.467      0.008     16.252      0.026     16.128      0.102     15.372      0.115     14.990      0.119     14.340      0.028     38.500     14.289      0.044     24.800     12.533     -999.0      0.700      9.241     -999.0     -1.100     -999.0     21.576     18.813     17.366     16.688     16.391     16.192              
 168   37.433884     1.734010      e   0.0402     21.286      0.283     20.699      0.156     19.769      0.082     18.566      0.012     18.032      0.011     17.811      0.014     17.508      0.041     16.821      0.144     16.187      0.165     15.726      0.196     15.403      0.038     28.600     15.195      0.077     14.000     11.655      0.170      6.400      8.973     -999.0      0.600     21.296     20.693     19.502     18.411     17.896     17.762     17.463              
 169   35.982925     3.472511      a   0.0403     -999.0     -999.0     22.380      0.268     18.000      0.052     16.338      0.005     15.521      0.004     15.121      0.004     14.834      0.011     14.478      0.067     13.773      0.083     13.370      0.066     12.731      0.023     47.300     12.752      0.026     41.500     12.012      0.255      4.300      8.814     -999.0      0.700     -999.0     22.059     17.678     16.117     15.371     15.024     14.759              
 170   37.965988     2.050332      e   0.0403     18.491      0.058     18.074      0.041     16.811      0.025     15.455      0.004     14.815      0.003     14.463      0.003     14.244      0.009     15.358      0.172     14.738      0.193     14.165      0.133     12.652      0.024     45.500     12.620      0.025     43.600      9.606      0.045     24.200      7.629      0.131      8.300     18.495     18.058     16.530     15.287     14.673     14.398     14.184              
 171   36.201584     3.539113      e   0.0404     19.034      0.104     18.746      0.035     18.077      0.061     17.057      0.009     16.762      0.009     16.619      0.016     16.407      0.055     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.643      0.030     36.500     14.430      0.051     21.400     11.451      0.197      5.500      8.690      0.356      3.100     19.065     18.742     17.778     16.901     16.576     16.600     16.366           HII
 172   36.024078     3.441731      e   0.0404     -999.0     -999.0     18.495      0.058     17.986      0.120     16.567      0.023     16.011      0.016     15.759      0.024     15.732      0.070     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.175      0.038     28.700     13.921      0.050     21.800     10.245      0.080     13.600      8.529      0.394      2.800     -999.0     18.491     17.652     16.392     15.844     15.714     15.682              
 173   35.896599     2.902199      e   0.0405     21.190      0.215     20.608      0.163     19.208      0.159     17.712      0.137     17.031      0.121     16.625      0.103     16.372      0.085     15.669      0.087     14.801      0.116     14.112      0.077     13.246      0.025     44.300     12.930      0.026     41.300      8.791      0.028     38.700      7.035      0.066     16.400     21.185     20.582     18.868     17.507     16.859     16.541     16.296              
 174   37.609787     1.919881      a   0.0405     -999.0     -999.0     21.826      0.371     18.450      0.176     16.536      0.112     15.536      0.103     15.000      0.101     14.588      0.093     14.203      0.072     13.324      0.079     13.265      0.068     12.070      0.022     49.000     12.080      0.022     49.600     11.009      0.121      9.000      9.239     -999.0     -1.000     -999.0     21.583     18.118     16.309     15.377     14.890     14.498              
 175   36.031387     3.206300      a   0.0407     21.517      0.290     20.148      0.122     17.808      0.090     15.454      0.012     14.545      0.011     14.089      0.010     13.803      0.009     13.928      0.080     13.204      0.087     12.695      0.063     11.850      0.023     47.700     11.850      0.021     51.100      9.985      0.048     22.700      8.477      0.286      3.800     21.511     19.984     17.497     15.212     14.405     13.982     13.728              
 176   36.088821     3.259771      e   0.0407     20.511      0.187     20.181      0.102     19.257      0.199     18.141      0.027     17.766      0.025     17.560      0.036     18.932      0.601     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.112      0.053     20.500     16.027      0.164      6.600     12.080     -999.0      1.800      9.122     -999.0     -0.100     20.530     20.178     18.959     18.000     17.604     17.548     18.901              
 177   37.457211     3.629982      e   0.0408     19.634      0.196     19.547      0.106     18.574      0.058     17.600      0.011     17.306      0.013     17.124      0.015     17.033      0.054     16.852      0.181     15.463     -999.0     15.183     -999.0     15.047      0.034     31.500     14.788      0.059     18.300     11.409      0.174      6.200      8.761     -999.0      1.700     19.661     19.544     18.307     17.463     17.133     17.112     16.995              
 178   35.794201     2.992549      e   0.0408     19.244      0.098     18.830      0.065     17.039      0.050     15.500      0.021     14.685      0.019     14.232      0.018     13.960      0.017     13.981      0.077     13.360      0.106     12.945      0.078     11.877      0.023     46.400     11.846      0.022     48.700      9.364      0.038     28.600      7.762      0.137      7.900     19.233     18.779     16.734     15.276     14.536     14.130     13.883              
 179   37.052887     1.411401      e   0.0410     20.730      0.242     20.321      0.158     18.836      0.057     17.283      0.006     16.547      0.005     16.173      0.005     15.868      0.014     15.312      0.075     14.692      0.099     14.287      0.078     13.653      0.025     43.700     13.582      0.034     32.200     11.110      0.136      8.000      8.551     -999.0      1.500     20.728     20.287     18.520     17.083     16.393     16.089     15.797              
 180   36.126389     3.559139      e   0.0411     19.310      0.111     18.758      0.034     18.108      0.050     16.733      0.015     16.143      0.011     15.842      0.013     15.543      0.020     15.991      0.127     14.240     -999.0     13.947     -999.0     13.559      0.035     30.600     13.401      0.041     26.700      9.561      0.049     22.100      7.929      0.330      3.300     19.332     18.754     17.768     16.540     15.963     15.769     15.469              
 181   36.408424     3.654606      e   0.0411     20.157      0.179     20.256      0.081     19.448      0.138     18.344      0.018     17.964      0.021     17.772      0.028     17.696      0.116     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.928      0.051     21.200     15.747      0.131      8.300     12.253     -999.0      0.600      9.118     -999.0      0.000     20.197     20.253     19.116     18.163     17.778     17.731     17.646              
 182   36.347866     5.395544      e   0.0412     20.242      0.219     19.960      0.131     18.491      0.062     17.351      0.009     16.764      0.009     16.416      0.010     16.211      0.029     16.551      0.192     15.640      0.182     14.813     -999.0     14.166      0.027     40.600     13.977      0.040     27.100     10.094      0.056     19.300      8.111      0.269      4.000     20.244     19.946     18.042     17.046     16.514     16.273     16.095              
 183   35.548771     4.137022      e   0.0434     19.488      0.119     19.118      0.041     18.102      0.059     17.128      0.010     16.669      0.011     16.451      0.012     16.260      0.040     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.653      0.030     36.000     14.388      0.052     21.000     10.934      0.115      9.400      8.630     -999.0      1.300     19.503     19.116     17.814     16.945     16.513     16.388     16.207              
 184   37.191895     4.845384      e   0.0445     20.269      0.184     20.067      0.133     18.593      0.100     17.622      0.016     17.043      0.016     16.750      0.022     16.613      0.067     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.940      0.033     32.500     14.740      0.062     17.600     11.358      0.182      6.000      8.618     -999.0      1.200     20.273     20.057     18.206     17.341     16.833     16.623     16.521              
 185   37.082413     4.869634      e   0.0446     -999.0     -999.0     21.417      0.276     19.343      0.102     17.814      0.020     16.963      0.013     16.477      0.016     16.241      0.025     15.656      0.080     14.751      0.086     14.460      0.084     13.681      0.025     42.600     13.518      0.033     32.700     10.824      0.099     11.000      8.648      0.339      3.200     -999.0     21.343     18.858     17.461     16.722     16.311     16.117              
 186   36.955219     4.882411      e   0.0448     19.005      0.099     18.802      0.069     18.056      0.068     16.988      0.011     16.627      0.011     16.412      0.018     16.401      0.061     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.717      0.031     35.300     14.552      0.053     20.400     10.748      0.092     11.800      8.745      0.380      2.900     19.039     18.801     17.618     16.730     16.381     16.343     16.325              
 187   38.520737     1.236496      e   0.0460     -999.0     -999.0     19.791      0.119     19.179      0.084     18.277      0.018     17.878      0.012     17.601      0.020     17.581      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.748      0.043     25.500     15.811      0.134      8.100     12.553      0.419      2.600      8.917     -999.0      0.700     -999.0     19.789     18.990     18.171     17.754     17.590     17.548              
 188   39.194046     1.531398      e   0.0469     -999.0     -999.0     -999.0     -999.0     19.903      0.109     18.333      0.013     17.542      0.010     17.175      0.011     16.883      0.024     16.115      0.098     15.463      0.090     14.919      0.122     14.283      0.027     39.900     14.126      0.040     26.900     10.797      0.084     13.000      7.925      0.162      6.700     -999.0     -999.0     19.605     18.125     17.410     17.097     16.823              
 189   35.506199     3.096687      e   0.0471     -999.0     -999.0     -999.0     -999.0     22.609      1.437     19.070      0.031     17.857      0.028     17.337      0.028     16.950      0.034     16.409      0.126     15.461      0.114     14.723      0.114     14.318      0.028     38.200     14.060      0.041     26.600     12.353      0.377      2.900      8.757     -999.0      0.600     -999.0     -999.0     22.207     18.781     17.666     17.198     16.837              
 190   39.007294     1.848659      e   0.0472     -999.0     -999.0     19.443      0.139     19.620      0.274     18.031      0.026     17.649      0.027     17.496      0.038     17.505      0.143     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.822      0.048     22.900     15.587      0.111      9.800     12.170     -999.0      1.500      9.111     -999.0      0.000     -999.0     19.440     19.289     17.911     17.467     17.543     17.480              
 191   38.602695     2.639298      e   0.0474     20.681      0.275     -999.0     -999.0     19.812      0.160     18.423      0.017     17.946      0.019     17.573      0.022     17.782      0.085     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.719     -999.0     19.454     18.258     17.764     17.560     17.732              
 192   38.684532     1.647530      e   0.0474     -999.0     -999.0     18.013      0.048     17.473      0.047     16.237      0.007     15.831      0.005     15.572      0.008     15.492      0.025     16.627      0.199     15.938      0.236     15.141      0.175     14.348      0.042     25.700     14.156      0.055     19.900     10.254      0.072     15.000      8.192      0.369      2.900     -999.0     18.012     17.196     16.112     15.680     15.578     15.460              
 193   37.833836     1.835777      e   0.0474     18.202      0.014     17.763      0.008     16.577      0.030     15.424      0.005     14.831      0.004     14.477      0.005     14.315      0.014     15.041      0.102     14.378      0.113     14.014      0.091     12.848      0.024     45.000     12.815      0.025     43.000     10.242      0.055     19.700      8.190      0.216      5.000     18.208     17.755     16.319     15.255     14.687     14.418     14.255              
 194   37.684013     2.374468      e   0.0475     20.582      0.155     19.411      0.070     18.093      0.037     16.806      0.006     16.225      0.005     15.907      0.006     15.789      0.016     15.353      0.092     14.762      0.099     14.217      0.087     13.430      0.026     42.400     13.187      0.027     39.600      9.113      0.029     37.200      6.568      0.061     17.700     20.562     19.397     17.780     16.619     16.071     15.854     15.735              
 195   38.146671     1.767188      e   0.0475     19.548      0.105     19.192      0.067     18.447      0.077     17.713      0.014     17.346      0.018     17.056      0.025     16.835      0.065     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.779      0.031     35.400     14.594      0.053     20.500     11.398      0.127      8.600      8.529      0.367      3.000     19.576     19.189     18.273     17.605     17.199     17.030     16.779              
 196   39.955959     3.840141      e   0.0475     -999.0     -999.0     19.431      0.118     18.486      0.121     17.500      0.016     16.946      0.025     16.660      0.021     16.344      0.072     16.790      0.179     16.110      0.239     14.637     -999.0     14.293      0.028     39.400     14.021      0.042     26.000     10.265      0.065     16.800      8.619      0.358      3.000     -999.0     19.430     18.196     17.296     16.777     16.577     16.270              
 197   40.116283     3.406681      e   0.0475     -999.0     -999.0     19.240      0.122     18.773      0.101     18.005      0.022     17.886      0.026     17.749      0.049     17.459      0.122     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.703      0.042     25.800     15.683      0.136      8.000     12.736      0.538      2.000      9.205     -999.0     -0.900     -999.0     19.230     18.535     17.887     17.684     17.796     17.426              
 198   38.646313     1.655080      e   0.0475     -999.0     -999.0     19.344      0.087     18.802      0.055     17.606      0.008     17.326      0.010     17.110      0.012     17.046      0.036     16.644      0.115     16.395      0.192     15.777      0.226     14.937      0.032     33.600     14.874      0.069     15.700     10.964      0.098     11.000      8.534      0.316      3.400     -999.0     19.343     18.530     17.499     17.155     17.160     17.026              
 199   38.059364     2.391595      e   0.0477     21.028      0.191     20.809      0.169     20.048      0.257     18.545      0.026     17.956      0.025     17.742      0.029     17.563      0.099     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.621      0.042     25.900     15.438      0.094     11.600     12.223      0.285      3.800      8.871     -999.0      1.200     21.062     20.803     19.737     18.374     17.806     17.708     17.520              
 200   38.333515     4.921965      e   0.0477     19.740      0.176     19.797      0.138     18.801      0.094     17.608      0.013     17.223      0.015     16.980      0.020     16.691      0.048     16.973      0.193     16.308      0.190     14.899     -999.0     14.971      0.033     33.300     14.796      0.064     17.100     11.711      0.215      5.100      8.999     -999.0      0.300     19.776     19.795     18.457     17.424     17.018     16.948     16.625              
 201   36.219723     2.090661      e   0.0478     20.112      0.117     19.667      0.071     18.726      0.075     17.513      0.027     16.988      0.090     16.682      0.046     16.481      0.061     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.715      0.031     35.500     14.515      0.052     20.700     10.901      0.095     11.400      8.579      0.299      3.600     20.127     19.664     18.440     17.357     16.816     16.651     16.420              
 202   38.646950     1.659125      e   0.0478     -999.0     -999.0     18.864      0.067     18.594      0.058     17.814      0.013     17.721      0.018     17.492      0.021     17.490      0.069     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.777      0.046     23.600     15.615      0.111      9.800     12.211      0.315      3.400      9.053      0.426      2.500     -999.0     18.849     18.409     17.739     17.533     17.572     17.466              
 203   38.789417     4.935092      a   0.0485     -999.0     -999.0     -999.0     -999.0     17.897      0.066     16.241      0.006     15.315      0.005     14.844      0.005     14.638      0.031     14.703      0.088     13.973      0.107     13.618      0.087     12.853      0.032     34.100     12.904      0.036     30.500     12.451     -999.0     -0.300      8.347     -999.0      0.600     -999.0     -999.0     17.380     15.863     15.060     14.665     14.501              
 204   39.181149     5.104393      e   0.0488     20.710      0.192     19.961      0.094     18.818      0.064     17.402      0.011     16.760      0.011     16.428      0.012     16.262      0.034     16.053      0.099     15.127      0.115     14.783      0.116     14.074      0.027     40.900     13.911      0.041     26.400     10.901      0.133      8.200      8.505     -999.0      1.300     20.705     19.947     18.333     17.090     16.519     16.310     16.162              
 205   38.716404     4.727899      e   0.0489     19.589      0.166     18.951      0.081     17.622      0.041     16.611      0.006     16.073      0.006     15.725      0.008     15.526      0.022     15.899      0.128     15.408      0.196     14.841      0.151     14.132      0.053     20.700     13.894      0.063     17.300      9.894      0.072     15.000      7.674     -999.0      2.000     19.582     18.945     17.154     16.285     15.799     15.583     15.401              
 206   38.855350     5.377494      a   0.0489     -999.0     -999.0     20.877      0.315     18.380      0.056     16.755      0.020     16.068      0.020     15.717      0.021     15.501      0.022     15.411      0.075     14.574      0.089     14.194      0.090     13.673      0.029     37.100     13.621      0.044     24.900     12.235     -999.0      0.500      8.642     -999.0      0.000     -999.0     20.770     17.930     16.485     15.859     15.628     15.418              
 207   38.857925     4.713144      e   0.0491     20.569      0.293     20.321      0.181     19.123      0.118     18.226      0.021     17.807      0.022     17.464      0.030     17.285      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.475      0.040     27.400     15.202      0.101     10.700     11.843      0.254      4.300      8.655     -999.0      1.500     20.582     20.321     18.679     17.931     17.517     17.349     17.159              
 208   38.728855     5.638334      e   0.0491     19.447      0.159     19.263      0.095     18.245      0.075     17.149      0.011     16.684      0.012     16.355      0.013     16.188      0.039     16.670      0.188     16.182      0.212     14.972     -999.0     14.413      0.029     36.900     14.303      0.050     21.600     10.911      0.137      7.900      8.462     -999.0      1.500     19.471     19.261     17.885     16.931     16.465     16.289     16.102              
 209   38.746269     5.633445      e   0.0498     19.803      0.185     18.932      0.085     17.283      0.047     16.172      0.007     15.477      0.006     15.065      0.006     14.826      0.016     15.260      0.118     14.672      0.129     14.118      0.110     13.292      0.030     36.000     13.167      0.036     30.000      9.593      0.067     16.200      7.327      0.168      6.500     19.781     18.909     16.935     15.910     15.273     14.946     14.724              
 210   38.696140     5.698050      e   0.0500     21.812      0.504     20.633      0.197     19.263      0.143     17.530      0.012     16.756      0.011     16.388      0.011     16.141      0.028     15.840      0.095     15.206      0.100     15.002      0.102     14.045      0.027     40.100     13.668      0.036     29.800     10.434      0.085     12.800      7.844      0.170      6.400     21.789     20.591     18.845     17.249     16.566     16.281     16.057              
 211   38.813412     5.402421      e   0.0515     -999.0     -999.0     -999.0     -999.0     19.815      0.228     18.120      0.076     17.606      0.085     17.306      0.094     17.248      0.146     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.337     17.880     17.371     17.275     17.177              
 212   38.673424     5.580457      e   0.0515     19.120      0.143     18.818      0.077     17.644      0.039     16.343      0.006     15.763      0.006     15.428      0.007     15.274      0.023     15.710      0.134     15.063      0.164     14.525      0.127     13.649      0.036     30.000     13.543      0.042     26.000      9.910      0.068     15.900      8.517      0.492      2.200     19.132     18.808     17.255     16.103     15.564     15.352     15.196              
 213   38.811745     5.404934      e   0.0517     19.386      0.157     19.019      0.091     18.166      0.086     16.678      0.029     16.028      0.021     15.600      0.022     15.447      0.039     15.403      0.101     14.540      0.127     14.082      0.088     12.851      0.024     45.900     12.569      0.025     42.600      8.246      0.023     47.800      5.580      0.042     25.900     19.410     19.011     17.715     16.416     15.801     15.516     15.351              
 214   39.079121     4.291153      e   0.0517     -999.0     -999.0     20.031      0.122     17.863      0.075     16.359      0.014     15.497      0.012     15.014      0.012     14.745      0.017     14.509      0.077     13.534      0.086     12.904      0.054     12.266      0.031     35.300     12.130      0.030     36.500      8.732      0.032     33.600      7.055      0.123      8.800     -999.0     19.944     17.411     16.020     15.266     14.861     14.625              
 215   35.935856     4.596675      e   0.0517     20.459      0.255     19.991      0.093     18.250      0.092     17.247      0.017     16.623      0.014     16.288      0.014     15.824      0.057     16.633      0.189     14.773     -999.0     14.821     -999.0     14.460      0.032     33.900     14.307      0.051     21.500     10.881      0.103     10.600      8.632     -999.0      0.700     20.443     19.972     17.991     17.049     16.471     16.195     15.746              
 216   38.951900     3.233972      e   0.0518     -999.0     -999.0     19.716      0.148     18.561      0.090     17.668      0.015     17.257      0.010     17.017      0.019     16.933      0.061     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.310      0.037     29.100     15.276      0.100     10.800     11.742      0.245      4.400      9.029     -999.0      0.600     -999.0     19.717     18.264     17.479     17.098     16.968     16.885              
 217   35.615406     3.882862      e   0.0521     20.399      0.177     19.788      0.058     18.683      0.204     17.621      0.030     17.218      0.087     16.992      0.057     16.662      0.088     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.059      0.032     33.700     14.822      0.065     16.700     11.868      0.227      4.800      8.948      0.415      2.600     20.400     19.788     18.397     17.459     17.038     16.961     16.595              
 218   38.846134     2.051267      e   0.0526     19.461      0.143     19.142      0.098     19.137      0.142     18.268      0.029     18.074      0.071     17.869      0.039     17.492      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.284      0.059     18.300     15.931      0.157      6.900     12.684     -999.0      0.200      9.171     -999.0      0.200     19.528     19.126     18.951     18.178     17.933     17.900     17.463              
 219   38.828449     1.695390      e   0.0529     -999.0     -999.0     21.336      0.390     19.051      0.048     17.417      0.006     16.631      0.005     16.240      0.005     15.981      0.012     15.195      0.063     14.362      0.070     14.087      0.068     13.584      0.025     42.900     13.519      0.034     32.300     11.219      0.124      8.700      8.774     -999.0      1.300     -999.0     21.233     18.730     17.206     16.492     16.171     15.919              
 220   38.848225     1.419882      e   0.0530     -999.0     -999.0     18.607      0.087     18.252      0.085     16.746      0.009     16.363      0.008     16.140      0.013     16.010      0.039     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.054      0.044     24.600     14.959      0.082     13.300     11.524      0.218      5.000      8.572     -999.0      0.500     -999.0     18.609     17.927     16.620     16.194     16.195     15.987              
 221   38.615852     2.058894      e   0.0533     19.969      0.178     19.699      0.118     19.074      0.058     18.161      0.012     17.858      0.012     17.639      0.015     17.560      0.050     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.592      0.044     24.800     15.563      0.113      9.600     11.878      0.272      4.000      9.215     -999.0     -0.100     20.009     19.700     18.861     18.056     17.724     17.669     17.543              
 222   37.895523     1.003841      a   0.0547     22.239      0.107     20.855      0.084     18.809      0.070     17.012      0.010     16.145      0.010     15.743      0.010     15.538      0.014     15.022      0.067     14.337      0.078     13.845      0.069     13.469      0.035     30.900     13.449      0.041     26.200     11.941     -999.0      1.100      8.680     -999.0     -0.100     22.221     20.749     18.498     16.777     16.025     15.664     15.485              
 223   39.963177     3.873337      e   0.0555     -999.0     -999.0     19.813      0.155     19.264      0.183     18.300      0.028     17.966      0.039     17.857      0.060     17.746      0.194     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.008      0.050     21.700     16.199      0.218      5.000     12.306     -999.0      0.800      8.734     -999.0      0.900     -999.0     19.814     18.963     18.128     17.833     17.830     17.730              
 224   37.906715     3.671342      e   0.0555     -999.0     -999.0     21.913      0.541     19.857      0.157     17.882      0.013     16.996      0.012     16.579      0.011     16.302      0.019     15.720      0.089     14.973      0.099     14.543      0.088     13.823      0.026     41.700     13.724      0.037     29.500     10.776      0.086     12.600      8.677      0.383      2.800     -999.0     21.787     19.508     17.625     16.851     16.483     16.230              
 225   37.423813     3.466371      e   0.0556     19.892      0.230     19.354      0.123     18.883      0.080     17.806      0.012     17.375      0.012     17.115      0.017     16.985      0.052     16.931      0.190     16.304      0.199     15.626     -999.0     14.955      0.032     34.200     14.683      0.062     17.500     11.168      0.125      8.700      8.606     -999.0      1.600     19.927     19.357     18.595     17.639     17.222     17.098     16.945              
 226   37.917717     2.923191      e   0.0556     20.169      0.251     19.875      0.142     18.495      0.061     17.402      0.010     16.902      0.009     16.623      0.012     16.469      0.033     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.711      0.031     35.500     14.450      0.048     22.400     11.242      0.128      8.500      9.298     -999.0     -0.400     20.171     19.869     18.221     17.231     16.765     16.587     16.427              
 227   36.990894     4.448773      a   0.0557     -999.0     -999.0     19.913      0.251     17.611      0.218     16.651      0.016     15.799      0.103     15.543      0.095     15.266      0.075     14.948      0.073     14.260      0.090     13.819      0.075     13.048      0.024     44.900     13.025      0.027     39.600     11.502      0.183      5.900      9.170      0.510      2.100     -999.0     19.854     17.277     16.394     15.576     15.432     15.152              
 228   37.842953     4.533429      e   0.0558     21.505      0.364     21.210      0.341     19.878      0.178     18.707      0.024     18.079      0.023     17.773      0.027     17.458      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.046      0.034     32.400     14.896      0.070     15.400     11.375      0.153      7.100      8.901      0.380      2.900     21.510     21.200     19.545     18.464     17.914     17.676     17.385              
 229   37.947460     2.179912      e   0.0559     19.895      0.110     19.622      0.090     19.229      0.188     18.103      0.026     17.755      0.018     17.564      0.039     17.687      0.180     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.864      0.048     22.800     15.374      0.091     11.900     12.457      0.457      2.400      8.836     -999.0      0.900     19.949     19.624     18.956     17.971     17.621     17.590     17.677              
 230   38.063396     4.857011      e   0.0559     -999.0     -999.0     21.114      0.362     18.779      0.062     17.040      0.020     16.191      0.019     15.771      0.020     15.467      0.018     14.839      0.068     13.994      0.071     13.567      0.057     12.878      0.023     46.600     12.733      0.027     41.000     10.027      0.050     21.800      7.621      0.164      6.600     -999.0     20.986     18.301     16.712     15.976     15.641     15.363              
 231   38.025955     4.766181      e   0.0561     20.239      0.263     19.082      0.081     17.995      0.046     16.818      0.090     16.177      0.132     15.829      0.147     15.640      0.194     15.935      0.146     15.253      0.162     14.620      0.143     13.602      0.043     25.200     13.408      0.048     22.700      9.462      0.052     21.000      7.902      0.301      3.600     20.220     19.078     17.635     16.560     15.964     15.750     15.552              
 232   37.485619     4.466580      e   0.0561     20.568      0.213     20.280      0.178     18.406      0.147     16.933      0.028     16.130      0.021     15.665      0.026     15.293      0.042     15.549      0.127     14.592      0.124     14.084      0.104     13.259      0.031     35.500     13.051      0.034     31.900      9.393      0.040     26.900      7.644      0.213      5.100     20.551     20.219     18.000     16.650     15.908     15.537     15.173              
 233   38.281261     5.799966      e   0.0562     19.934      0.174     19.670      0.127     18.422      0.134     17.044      0.016     16.437      0.016     16.034      0.014     15.913      0.060     16.515      0.181     15.864      0.182     15.312      0.200     14.367      0.033     32.900     14.241      0.053     20.500     11.148      0.185      5.900      8.183     -999.0      1.400     19.943     19.657     17.904     16.734     16.165     15.935     15.795              
 234   37.904289     3.624284      e   0.0567     21.651      0.396     22.013      0.404     20.529      0.628     18.164      0.060     17.566      0.053     17.139      0.063     16.831      0.105     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.978      0.033     33.000     14.707      0.056     19.400     11.623      0.194      5.600      8.458     -999.0      1.500     21.681     21.928     20.115     17.975     17.356     17.105     16.740              
 235   36.992340     4.442887      e   0.0567     -999.0     -999.0     19.267      0.148     19.851      0.228     18.508      0.030     17.989      0.026     17.527      0.032     17.508      0.124     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.315      0.039     27.900     15.101      0.081     13.500     11.695      0.218      5.000      8.703     -999.0      1.000     -999.0     19.258     19.410     18.273     17.726     17.481     17.397              
 236   37.116344     5.177955      e   0.0568     20.737      0.301     20.028      0.141     19.072      0.043     17.923      0.007     17.429      0.007     17.039      0.008     16.946      0.023     16.246      0.099     15.499      0.116     15.213      0.140     14.324      0.028     38.600     13.987      0.038     28.700     10.442      0.074     14.700      8.334      0.256      4.200     20.740     20.030     18.561     17.604     17.124     16.952     16.820              
 237   36.889526     5.120105      e   0.0581     19.760      0.207     19.161      0.096     18.239      0.053     17.100      0.008     16.557      0.007     16.212      0.008     16.016      0.026     15.539      0.091     14.897      0.101     14.347      0.097     13.579      0.025     43.300     13.369      0.030     36.200      9.231      0.032     33.500      6.645      0.063     17.200     19.769     19.164     17.777     16.790     16.302     16.104     15.906              
 238   36.405628     1.495459      e   0.0587     20.254      0.207     19.821      0.125     19.542      0.120     18.299      0.017     17.863      0.015     17.542      0.021     17.346      0.058     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.279      0.036     29.800     15.044      0.077     14.100     11.532      0.193      5.600      8.937     -999.0      0.500     20.307     19.826     19.207     18.125     17.673     17.541     17.284              
 239   36.654846     3.555790      e   0.0590     20.581      0.208     19.814      0.074     18.350      0.042     16.925      0.025     16.184      0.033     15.791      0.030     15.540      0.025     14.883      0.064     14.049      0.073     13.718      0.062     13.139      0.024     45.400     13.029      0.027     39.800     10.087      0.048     22.400      8.751     -999.0      0.700     20.561     19.784     17.951     16.643     15.981     15.694     15.449              
 240   36.768272     4.179497      e   0.0591     19.996      0.201     19.886      0.141     18.944      0.142     17.815      0.025     17.269      0.029     17.056      0.036     17.009      0.105     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.069      0.035     31.200     14.810      0.064     17.100     11.343      0.156      7.000      8.485      0.277      3.900     20.031     19.888     18.607     17.594     17.112     16.994     16.960              
 241   38.184605     5.516049      e   0.0594     19.791      0.169     19.867      0.148     18.715      0.108     17.477      0.013     16.961      0.013     16.666      0.016     16.576      0.065     16.954      0.201     15.579     -999.0     15.296     -999.0     14.691      0.032     33.900     14.435      0.056     19.400     11.259      0.172      6.300      8.315     -999.0      1.600     19.825     19.865     18.275     17.204     16.741     16.601     16.500              
 242   36.862904     2.625057      e   0.0594     21.189      0.302     20.115      0.109     18.590      0.107     17.171      0.011     16.354      0.012     15.930      0.012     15.730      0.019     15.329      0.095     14.677      0.105     14.390      0.103     13.448      0.025     44.000     13.335      0.031     34.600     10.628      0.078     14.000      8.801      0.340      3.200     21.160     20.077     18.221     16.908     16.196     15.843     15.660              
 243   36.439476     2.676933      a   0.0595     -999.0     -999.0     22.960      0.431     19.792      0.108     18.177      0.012     17.328      0.010     16.914      0.011     16.635      0.024     16.099      0.113     15.398      0.136     14.777      0.105     14.367      0.028     39.300     14.298      0.045     24.100     12.215     -999.0      1.300      8.884     -999.0      0.400     -999.0     22.738     19.428     17.916     17.170     16.820     16.558              
 244   39.370613     2.848130      e   0.0597     -999.0     -999.0     19.490      0.126     18.364      0.070     16.906      0.009     16.185      0.007     15.794      0.007     15.567      0.019     15.695      0.109     15.020      0.108     14.728      0.117     13.883      0.028     38.400     13.849      0.042     25.600     12.188      0.356      3.000      9.057     -999.0     -0.900     -999.0     19.474     18.000     16.671     16.016     15.726     15.493              
 245   36.689640     1.962650      a   0.0597     -999.0     -999.0     21.953      0.416     18.880      0.065     17.357      0.025     16.531      0.029     16.132      0.025     15.848      0.025     15.443      0.087     14.741      0.086     14.489      0.096     13.749      0.025     43.100     13.714      0.035     31.500     12.211     -999.0      1.600      8.922     -999.0      0.900     -999.0     21.760     18.566     17.119     16.385     16.050     15.778              
 246   37.118488     2.917537      e   0.0599     21.329      0.405     21.822      0.429     19.795      0.189     18.143      0.020     17.211      0.026     16.727      0.012     16.319      0.030     15.851      0.096     14.969      0.112     14.305      0.093     13.948      0.045     24.300     13.716      0.050     21.600     10.731      0.118      9.200      7.937     -999.0      1.300     21.338     21.720     19.391     17.855     17.003     16.599     16.201              
 247   38.972870     3.636325      a   0.0599     -999.0     -999.0     -999.0     -999.0     20.752      0.209     18.506      0.018     17.614      0.012     17.212      0.011     16.867      0.021     15.867      0.067     15.142      0.095     14.919      0.107     14.471      0.028     39.100     14.421      0.050     21.900     12.209     -999.0      1.400      8.968     -999.0      0.500     -999.0     -999.0     20.292     18.170     17.413     17.080     16.767              
 248   38.816788     3.312355      e   0.0600     21.715      0.414     20.292      0.170     19.377      0.080     18.044      0.013     17.458      0.013     17.124      0.014     17.012      0.027     16.503      0.107     15.583      0.121     15.466      0.176     14.577      0.029     37.100     14.361      0.054     20.000     10.754      0.101     10.800      8.565      0.304      3.600     21.692     20.291     18.999     17.825     17.279     17.093     16.955              
 249   37.364216     3.265628      e   0.0600     21.355      0.410     20.428      0.226     20.236      0.263     18.533      0.025     17.972      0.022     17.634      0.024     17.724      0.096     16.932      0.175     15.516     -999.0     15.657     -999.0     15.141      0.034     31.900     14.940      0.069     15.800     12.087      0.291      3.700      9.035     -999.0      0.300     21.385     20.433     19.819     18.332     17.784     17.642     17.673              
 250   37.435383     1.053461      e   0.0600     20.480      0.192     19.991      0.112     18.388      0.063     17.148      0.020     16.391      0.017     15.967      0.019     15.692      0.025     15.508      0.092     14.763      0.110     14.275      0.086     13.471      0.034     31.800     13.339      0.038     28.500      9.728      0.056     19.400      7.880     -999.0      1.900     20.464     19.962     18.134     16.932     16.239     15.888     15.616              
 251   37.368271     2.550708      e   0.0601     19.567      0.208     19.144      0.089     18.528      0.089     17.772      0.023     17.420      0.022     17.131      0.028     17.185      0.095     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.714      0.044     24.700     15.439      0.095     11.500     12.356      0.325      3.300      8.750     -999.0      0.900     19.603     19.146     18.321     17.641     17.266     17.157     17.150              
 252   37.318882     2.984421      e   0.0602     20.727      0.267     20.228      0.160     19.096      0.071     18.077      0.019     17.719      0.019     17.465      0.022     17.414      0.061     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.302      0.036     29.800     14.961      0.072     15.100     12.552      0.405      2.700      8.441     -999.0      1.800     20.731     20.233     18.816     17.927     17.561     17.493     17.387              
 253   37.268299     2.853208      e   0.0602     19.891      0.186     19.998      0.144     19.133      0.155     17.805      0.023     17.291      0.028     17.047      0.032     17.097      0.115     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.270      0.038     28.800     15.002      0.074     14.700     11.660      0.200      5.400      8.888     -999.0      0.600     19.942     20.000     18.784     17.624     17.123     17.056     17.058              
 254   37.592361     2.295428      e   0.0605     21.666      0.281     21.475      0.238     18.073      0.045     16.391      0.007     15.545      0.006     15.122      0.006     14.820      0.010     14.527      0.070     13.767      0.074     13.351      0.061     12.576      0.024     45.900     12.515      0.024     46.100     10.292      0.065     16.700      8.908      0.371      2.900     21.654     21.205     17.699     16.134     15.383     15.034     14.741              
 255   36.270676     5.083385      e   0.0608     20.571      0.226     20.600      0.188     19.364      0.065     17.900      0.010     17.212      0.008     16.820      0.009     16.605      0.018     15.938      0.091     15.211      0.110     14.676      0.102     14.151      0.027     39.800     14.025      0.041     26.500     11.069      0.109     10.000      8.891      0.403      2.700     20.597     20.581     18.933     17.632     17.007     16.743     16.518              
 256   37.664284     2.319408      e   0.0609     20.841      0.182     20.436      0.130     19.434      0.172     18.282      0.023     17.806      0.017     17.599      0.027     17.734      0.140     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.897      0.049     22.200     15.749      0.126      8.600     12.655      0.511      2.100      8.719     -999.0      1.300     20.856     20.440     19.168     18.122     17.686     17.581     17.712              
 257   40.232632     4.200279      e   0.0613     -999.0     -999.0     18.420      0.069     17.037      0.038     15.945      0.005     15.445      0.005     15.113      0.006     15.008      0.025     15.502      0.120     14.774      0.162     14.367      0.115     13.047      0.025     43.900     12.832      0.028     38.600      8.794      0.028     39.000      6.611      0.085     12.800     -999.0     18.416     16.586     15.648     15.195     15.034     14.911              
 258   40.222157     4.189520      e   0.0613     -999.0     -999.0     19.491      0.116     18.369      0.064     17.155      0.043     16.689      0.052     16.315      0.047     16.147      0.046     15.924      0.107     14.918      0.103     14.528      0.102     13.333      0.024     44.500     12.958      0.028     38.300      8.497      0.026     41.800      5.723      0.044     24.900     -999.0     19.491     17.885     16.868     16.400     16.267     16.032              
 259   38.671864     5.113495      e   0.0614     20.160      0.206     19.943      0.133     19.124      0.098     17.894      0.017     17.425      0.014     17.169      0.025     17.068      0.086     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.334      0.038     28.300     15.000      0.074     14.700     11.769     -999.0      1.800      8.527     -999.0      1.100     20.196     19.948     18.722     17.655     17.227     17.133     17.012              
 260   38.467941     2.678391      e   0.0614     20.114      0.202     19.888      0.130     19.076      0.068     18.195      0.014     17.818      0.014     17.549      0.018     17.433      0.054     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.372      0.038     28.500     15.266      0.085     12.800     11.862      0.244      4.400      8.563     -999.0      1.600     20.150     19.894     18.830     18.041     17.668     17.547     17.394              
 261   40.233597     4.218489      e   0.0616     -999.0     -999.0     19.218      0.092     18.260      0.048     17.405      0.009     17.105      0.011     16.797      0.012     16.753      0.050     16.501      0.120     15.852      0.181     15.484      0.183     14.581      0.030     36.800     14.368      0.054     20.200     10.580      0.089     12.200      8.309      0.287      3.800     -999.0     19.225     17.850     17.148     16.830     16.787     16.661              
 262   37.936115     2.673688      e   0.0616     20.090      0.117     19.836      0.089     18.603      0.044     17.391      0.007     16.770      0.006     16.387      0.007     16.157      0.018     15.834      0.084     15.288      0.108     14.655      0.098     13.854      0.026     42.200     13.633      0.034     32.200     10.405      0.068     16.100      8.026      0.178      6.100     20.101     19.829     18.303     17.190     16.602     16.331     16.081              
 263   37.429249     4.684281      e   0.0617     20.298      0.170     20.269      0.143     19.088      0.063     18.169      0.010     17.705      0.011     17.362      0.012     17.230      0.048     16.708      0.134     15.790      0.137     15.305      0.159     14.761      0.031     35.600     14.642      0.058     18.800     10.751      0.097     11.200      8.828     -999.0      0.900     20.324     20.274     18.761     17.944     17.494     17.310     17.144              
 264   38.007084     2.703965      a   0.0617     -999.0     -999.0     -999.0     -999.0     19.939      0.100     18.595      0.013     17.784      0.010     17.416      0.012     17.165      0.030     16.501      0.104     15.839      0.138     15.540      0.179     14.952      0.032     33.800     14.867      0.065     16.800     12.854     -999.0     -1.000      9.212     -999.0     -1.300     -999.0     -999.0     19.614     18.337     17.640     17.323     17.099              
 265   37.976265     2.680176      e   0.0617     -999.0     -999.0     21.454      0.327     17.845      0.048     16.306      0.009     15.458      0.009     15.054      0.010     14.792      0.014     14.584      0.066     13.821      0.076     13.532      0.069     12.722      0.024     45.600     12.713      0.025     44.000     11.721      0.225      4.800      8.933      0.445      2.400     -999.0     21.170     17.494     16.039     15.305     14.960     14.720              
 266   37.748367     2.598847      a   0.0620     -999.0     -999.0     21.302      0.298     18.193      0.032     16.490      0.012     15.690      0.011     15.306      0.012     15.041      0.011     14.435      0.068     13.798      0.073     13.431      0.068     12.634      0.024     45.100     12.539      0.026     41.300     10.974      0.117      9.300      9.141      0.525      2.100     -999.0     21.077     17.793     16.225     15.524     15.229     14.970              
 267   39.223969     5.193215      e   0.0623     20.842      0.339     20.469      0.196     19.762      0.213     18.480      0.028     18.073      0.029     17.769      0.037     17.964      0.152     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.972      0.053     20.600     15.604      0.135      8.100     11.551     -999.0      2.000      9.176     -999.0     -0.700     20.876     20.475     19.212     18.189     17.785     17.777     17.886              
 268   37.531223     2.826751      e   0.0625     20.983      0.316     20.769      0.232     19.929      0.283     18.484      0.039     17.912      0.031     17.707      0.038     17.490      0.101     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.661      0.044     24.700     15.576      0.119      9.100     12.364      0.379      2.900      8.816     -999.0      0.600     21.018     20.769     19.639     18.297     17.779     17.673     17.454              
 269   37.846455     2.707126      e   0.0625     19.351      0.085     18.918      0.058     18.226      0.063     17.522      0.020     17.216      0.048     16.893      0.059     16.899      0.109     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.177      0.035     31.100     14.860      0.062     17.600     11.443      0.172      6.300      8.946      0.422      2.600     19.382     18.921     18.015     17.387     17.037     16.933     16.849              
 270   37.897060     2.701713      e   0.0625     -999.0     -999.0     20.953      0.191     19.934      0.227     18.762      0.051     18.084      0.029     17.638      0.031     17.343      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.171      0.036     30.400     14.990      0.075     14.500     12.110      0.316      3.400      9.235     -999.0     -0.900     -999.0     20.952     19.643     18.551     17.894     17.561     17.244              
 271   40.320034     3.896731      e   0.0631     -999.0     -999.0     20.207      0.198     20.457      0.486     18.019      0.035     17.488      0.044     17.216      0.069     17.368      0.123     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.208      0.038     28.200     15.099      0.093     11.700     11.989      0.417      2.600      8.827     -999.0     -0.700     -999.0     20.210     20.007     17.819     17.278     17.262     17.319              
 272   38.441544     3.288605      e   0.0632     20.692      0.256     19.896      0.134     19.358      0.132     17.978      0.015     17.564      0.013     17.298      0.016     17.421      0.082     17.184      0.201     16.420      0.179     15.809      0.237     14.986      0.032     33.400     14.924      0.072     15.100     11.534      0.197      5.500      9.157      0.522      2.100     20.711     19.904     18.982     17.804     17.377     17.352     17.390              
 273   38.544140     3.549030      e   0.0634     -999.0     -999.0     18.791      0.085     18.226      0.079     16.771      0.010     16.268      0.008     15.981      0.011     15.787      0.028     16.182      0.141     15.557      0.137     15.076      0.142     14.042      0.034     32.200     13.888      0.047     22.900     10.248      0.075     14.500      8.242     -999.0      1.200     -999.0     18.797     17.838     16.556     16.080     15.972     15.734              
 274   38.506298     3.572285      e   0.0635     21.070      0.357     19.423      0.103     18.169      0.027     16.540      0.004     15.993      0.004     15.704      0.004     15.546      0.009     15.068      0.070     14.323      0.066     13.946      0.067     13.245      0.024     46.100     12.897      0.028     38.900      9.312      0.035     31.400      6.840      0.065     16.800     21.039     19.403     17.711     16.307     15.779     15.707     15.486              
 275   38.043713     2.886341      e   0.0638     19.793      0.224     19.195      0.091     18.454      0.047     17.342      0.008     16.817      0.007     16.476      0.008     16.294      0.022     16.389      0.145     15.793      0.183     15.311      0.188     14.053      0.026     41.100     13.939      0.038     28.600     10.374      0.060     18.000      8.346      0.241      4.500     19.812     19.203     18.180     17.167     16.661     16.451     16.236              
 276   38.237488     3.183246      a   0.0640     -999.0     -999.0     22.247      0.433     20.200      0.122     18.446      0.011     17.570      0.008     17.181      0.008     16.886      0.019     15.977      0.070     15.225      0.078     14.875      0.113     14.541      0.030     36.600     14.557      0.054     20.300     12.483     -999.0      0.800      9.292     -999.0     -0.800     -999.0     22.134     19.815     18.157     17.411     17.081     16.812              
 277   39.602348     2.326777      e   0.0641     20.850      0.377     20.767      0.269     19.251      0.135     18.068      0.058     17.347      0.046     16.882      0.040     16.562      0.036     15.943      0.087     15.029      0.107     14.748      0.116     13.929      0.026     41.100     13.794      0.036     30.100     10.513      0.069     15.600      8.871      0.371      2.900     20.854     20.747     18.951     17.836     17.144     16.793     16.455              
 278   37.906937     2.855824      a   0.0641     -999.0     -999.0     22.277      0.495     18.932      0.076     17.182      0.011     16.316      0.010     15.923      0.010     15.631      0.015     15.290      0.081     14.680      0.087     14.159      0.082     13.584      0.025     43.400     13.517      0.032     34.400     12.334     -999.0      0.900      9.388     -999.0     -1.700     -999.0     21.991     18.538     16.898     16.156     15.830     15.557              
 279   40.144199     2.461397      e   0.0643     -999.0     -999.0     20.116      0.175     19.235      0.079     18.302      0.026     17.780      0.035     17.425      0.036     17.372      0.067     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.847      0.031     34.800     14.658      0.059     18.300     11.678      0.187      5.800      8.842     -999.0      1.300     -999.0     20.125     18.976     18.106     17.605     17.406     17.315              
 280   35.427856     3.230821      e   0.0644     20.550      0.167     20.243      0.115     19.495      0.186     17.759      0.016     17.213      0.015     16.791      0.018     16.569      0.051     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.906      0.032     33.400     14.917      0.077     14.200     11.586      0.193      5.600      8.683     -999.0      1.300     20.586     20.239     19.049     17.556     16.986     16.788     16.479              
 281   38.549545     4.058262      e   0.0645     21.206      0.402     21.276      0.304     19.717      0.116     18.445      0.017     17.779      0.014     17.453      0.016     17.191      0.048     16.706      0.141     16.071      0.145     15.552      0.179     15.114      0.034     31.800     14.977      0.077     14.100     12.508      0.422      2.600      8.365     -999.0      1.700     21.216     21.252     19.342     18.169     17.600     17.353     17.115              
 282   38.269855     4.093965      e   0.0645     19.638      0.156     19.436      0.106     18.579      0.046     17.464      0.123     17.033      0.217     16.714      0.240     16.568      0.027     16.190      0.118     15.523      0.109     15.063      0.138     14.129      0.029     37.100     13.808      0.039     27.700      9.683      0.045     24.000      8.279      0.305      3.600     19.674     19.444     18.192     17.242     16.788     16.720     16.482              
 283   38.290504     4.098354      e   0.0646     19.361      0.146     19.033      0.093     18.287      0.064     17.004      0.033     16.532      0.034     16.176      0.028     16.095      0.036     16.264      0.136     15.399      0.139     15.140      0.171     13.742      0.025     43.500     13.539      0.033     32.500      9.546      0.045     23.900      7.442      0.139      7.800     19.396     19.040     17.850     16.767     16.292     16.184     16.020              
 284   37.313004     2.677378      a   0.0650     -999.0     -999.0     21.910      0.413     18.724      0.049     16.928      0.017     16.026      0.016     15.606      0.016     15.313      0.014     14.658      0.064     13.877      0.067     13.566      0.071     13.127      0.038     28.700     13.105      0.043     25.100     12.093      0.423      2.600      8.300     -999.0      0.800     -999.0     21.634     18.339     16.639     15.870     15.506     15.238              
 285   39.575768     3.330438      a   0.0660     -999.0     -999.0     22.385      0.463     20.464      0.206     18.762      0.019     17.900      0.014     17.473      0.015     17.173      0.041     16.150      0.093     15.463      0.112     15.092      0.125     14.748      0.030     36.100     14.586      0.061     17.700     12.111     -999.0      1.400      9.256     -999.0     -0.300     -999.0     22.290     20.025     18.446     17.703     17.358     17.076              
 286   37.382565     1.652264      e   0.0663     22.125      0.444     21.820      0.296     19.701      0.102     18.189      0.015     17.411      0.010     16.940      0.010     16.647      0.021     15.908      0.088     14.964      0.084     14.525      0.097     13.753      0.026     42.300     13.462      0.031     34.600      9.538      0.035     31.500      7.508      0.109      9.900     22.097     21.732     19.315     17.947     17.216     16.862     16.548              
 287   39.522900     4.707242      e   0.0664     19.360      0.080     18.841      0.048     17.992      0.059     16.931      0.009     16.492      0.007     16.182      0.013     15.958      0.037     16.622      0.171     15.053     -999.0     14.472     -999.0     14.125      0.027     40.100     13.863      0.040     27.200     10.149      0.064     17.100      7.913      0.182      6.000     19.377     18.850     17.540     16.633     16.239     16.103     15.860              
 288   36.934998     1.327358      e   0.0664     20.135      0.038     19.876      0.026     19.333      0.131     18.342      0.020     18.083      0.024     17.949      0.034     17.208      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.076      0.052     20.800     15.785      0.132      8.200     12.231     -999.0      1.500      8.623     -999.0      1.200     20.187     19.883     19.118     18.220     18.006     17.938     17.219              
 289   39.557236     4.449724      a   0.0665     -999.0     -999.0     -999.0     -999.0     19.640      0.125     17.661      0.015     16.741      0.012     16.319      0.010     16.025      0.019     15.365      0.081     14.753      0.089     14.229      0.084     13.683      0.025     42.900     13.628      0.036     30.000     12.031      0.353      3.100      8.886     -999.0      0.300     -999.0     -999.0     19.102     17.262     16.507     16.163     15.910              
 290   39.697311     4.547139      a   0.0665     -999.0     -999.0     21.524      0.269     17.741      0.073     16.175      0.007     15.282      0.005     14.868      0.006     14.614      0.017     14.663      0.080     13.926      0.098     13.651      0.074     12.702      0.024     46.100     12.670      0.027     40.900     11.943      0.360      3.000      8.469     -999.0      0.900     -999.0     21.179     17.124     15.712     14.997     14.676     14.476              
 291   39.607964     1.973975      e   0.0673     -999.0     -999.0     20.091      0.171     19.611      0.087     18.489      0.017     18.000      0.017     17.723      0.019     17.685      0.060     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.128      0.032     34.300     14.932      0.074     14.700     10.919      0.112      9.700      7.066      0.077     14.100     -999.0     20.101     19.307     18.306     17.853     17.720     17.654              
 292   39.381943     1.745030      e   0.0675     -999.0     -999.0     20.929      0.259     19.338      0.086     18.171      0.012     17.538      0.011     17.145      0.012     16.957      0.036     16.424      0.118     15.704      0.137     15.311      0.151     14.513      0.029     38.000     14.407      0.051     21.100     10.612      0.073     14.900      8.163      0.183      5.900     -999.0     20.912     19.042     17.961     17.368     17.094     16.882              
 293   39.164810     1.533661      e   0.0675     -999.0     -999.0     19.007      0.101     18.924      0.060     17.883      0.023     17.651      0.025     17.418      0.025     17.414      0.048     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.265      0.037     29.700     14.913      0.070     15.500     11.018      0.110      9.900      7.942      0.167      6.500     -999.0     19.006     18.663     17.760     17.497     17.516     17.412              
 294   37.651134     5.626126      e   0.0675     -999.0     -999.0     19.922      0.177     18.394      0.077     17.169      0.016     16.437      0.028     16.069      0.037     15.964      0.054     16.041      0.110     15.199      0.109     14.721      0.127     13.880      0.027     40.500     13.818      0.039     27.600     11.524      0.172      6.300      8.561     -999.0      1.700     -999.0     19.899     17.967     16.833     16.210     15.956     15.868              
 295   38.134338     2.505161      a   0.0675     -999.0     -999.0     -999.0     -999.0     18.873      0.065     17.179      0.007     16.290      0.007     15.914      0.006     15.567      0.013     15.070      0.068     14.379      0.079     14.001      0.070     13.382      0.024     44.800     13.331      0.031     34.900     12.805      0.542      2.000      9.164     -999.0      0.000     -999.0     -999.0     18.492     16.884     16.132     15.811     15.491              
 296   39.164909     1.527929      e   0.0675     -999.0     -999.0     18.790      0.091     18.407      0.040     17.490      0.013     17.238      0.012     16.941      0.012     16.881      0.028     16.779      0.138     16.122      0.177     15.393      0.154     14.550      0.029     37.300     14.242      0.046     23.700     10.090      0.056     19.400      7.147      0.084     12.900     -999.0     18.794     18.167     17.368     17.060     17.033     16.847              
 297   39.566978     1.930251      e   0.0675     -999.0     -999.0     20.948      0.301     18.025      0.070     16.586      0.016     15.664      0.013     15.202      0.013     14.856      0.016     15.032      0.101     14.321      0.126     13.744      0.086     13.188      0.030     36.600     13.111      0.037     29.700     11.069      0.136      8.000      8.688      0.398      2.700     -999.0     20.757     17.695     16.294     15.482     15.082     14.755              
 298   39.428677     1.809727      e   0.0677     18.678      0.126     18.091      0.055     17.079      0.026     15.986      0.006     15.456      0.007     15.124      0.007     14.953      0.013     15.138      0.094     14.269      0.107     13.927      0.093     12.807      0.024     45.700     12.651      0.026     41.500      8.853      0.028     38.600      7.151      0.090     12.000     18.682     18.097     16.800     15.797     15.298     15.100     14.899              
 299   40.055756     3.524526      e   0.0677     -999.0     -999.0     20.940      0.269     19.971      0.114     18.478      0.016     17.841      0.015     17.509      0.016     17.343      0.035     16.641      0.113     16.119      0.163     14.806     -999.0     14.951      0.033     33.200     14.769      0.064     16.900     11.309      0.183      5.900      9.135      0.501      2.200     -999.0     20.935     19.556     18.230     17.655     17.475     17.282              
 300   37.743187     1.366811      e   0.0678     22.656      0.535     22.098      0.374     19.693      0.118     18.221      0.013     17.382      0.010     16.892      0.011     16.652      0.027     15.778      0.079     15.115      0.091     14.437      0.070     13.566      0.024     44.900     13.265      0.029     37.400      9.200      0.031     35.200      7.305      0.111      9.800     22.623     21.977     19.316     17.965     17.196     16.805     16.555              
 301   38.281799     2.654362      e   0.0680     21.119      0.204     20.743      0.154     19.675      0.081     18.340      0.011     17.675      0.010     17.263      0.011     17.015      0.027     16.244      0.095     15.526      0.133     15.034      0.118     14.524      0.028     38.200     14.320      0.047     22.900     10.774      0.091     12.000      8.544      0.308      3.500     21.131     20.739     19.337     18.120     17.494     17.207     16.931              
 302   39.763676     2.762618      e   0.0680     -999.0     -999.0     19.776      0.136     19.072      0.092     18.180      0.020     17.935      0.025     17.834      0.030     17.636      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.011      0.051     21.400     15.779      0.148      7.300     12.004     -999.0      1.900      9.254     -999.0     -0.300     -999.0     19.785     18.850     18.052     17.867     17.819     17.666              
 303   38.301201     2.720568      e   0.0680     19.692      0.162     19.365      0.105     18.478      0.075     17.377      0.012     16.849      0.008     16.618      0.014     16.444      0.039     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.815      0.032     34.200     14.667      0.056     19.200     11.244      0.135      8.100      8.987      0.466      2.300     19.718     19.374     18.222     17.195     16.739     16.572     16.418              
 304   38.911385     1.227085      e   0.0680     -999.0     -999.0     -999.0     -999.0     18.687      0.099     16.876      0.013     15.957      0.011     15.481      0.008     15.180      0.016     15.055      0.110     14.415      0.130     13.866      0.107     12.570      0.023     46.500     12.435      0.024     44.300      8.993      0.027     40.100      7.229      0.091     12.000     -999.0     -999.0     18.287     16.597     15.783     15.383     15.088              
 305   39.888287     3.284118      e   0.0681     -999.0     -999.0     19.837      0.143     18.746      0.058     17.656      0.008     17.197      0.008     16.898      0.009     16.835      0.030     16.747      0.150     16.044      0.167     15.582      0.211     14.546      0.028     38.200     14.381      0.054     20.000     10.566      0.082     13.300      8.305      0.200      5.400     -999.0     19.844     18.417     17.459     17.025     16.899     16.792              
 306   37.972862     2.318465      e   0.0681     20.522      0.144     20.336      0.124     19.376      0.110     18.417      0.020     18.011      0.014     17.845      0.026     17.587      0.080     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.662      0.044     24.700     15.568      0.109     10.000     11.940      0.234      4.600      9.226     -999.0     -1.500     20.553     20.347     19.142     18.262     17.923     17.807     17.582              
 307   38.918980     1.222533      e   0.0681     -999.0     -999.0     19.778      0.187     19.486      0.132     18.373      0.024     18.032      0.020     17.791      0.027     17.734      0.085     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.788      0.046     23.400     15.417      0.100     10.900     12.093      0.276      3.900      8.707     -999.0      1.000     -999.0     19.786     19.214     18.243     17.899     17.853     17.730              
 308   39.442436     4.881814      e   0.0683     22.248      0.322     21.501      0.219     19.921      0.159     18.690      0.023     17.972      0.025     17.593      0.021     17.206      0.065     17.010      0.178     16.018      0.173     15.127     -999.0     14.923      0.033     33.000     14.784      0.067     16.100     11.350      0.188      5.800      8.542     -999.0      0.600     22.221     21.476     19.476     18.344     17.732     17.433     17.080              
 309   38.344021     3.000876      e   0.0683     18.914      0.100     18.502      0.060     17.926      0.027     17.002      0.006     16.631      0.008     16.281      0.008     16.155      0.017     15.795      0.085     15.097      0.091     14.587      0.101     13.533      0.025     43.500     13.169      0.028     38.500      9.113      0.030     35.700      6.766      0.070     15.500     18.955     18.512     17.662     16.844     16.435     16.312     16.088              
 310   39.097164     1.361235      e   0.0683     -999.0     -999.0     19.645      0.190     19.325      0.141     17.936      0.014     17.530      0.015     17.238      0.019     17.306      0.073     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.049      0.032     33.900     14.957      0.076     14.200     11.508      0.161      6.800      9.214     -999.0     -0.200     -999.0     19.656     18.955     17.779     17.351     17.326     17.284              
 311   38.925388     1.224038      e   0.0683     -999.0     -999.0     21.354      0.464     18.975      0.077     17.564      0.034     16.788      0.039     16.402      0.037     16.134      0.032     15.619      0.071     14.895      0.078     14.445      0.090     13.847      0.026     42.300     13.758      0.036     30.400     11.219      0.140      7.800      8.747     -999.0      1.400     -999.0     21.249     18.667     17.324     16.638     16.332     16.066              
 312   38.870220     3.888134      a   0.0684     -999.0     -999.0     -999.0     -999.0     18.996      0.753     17.221      0.672     16.316      0.684     15.888      0.661     15.576      0.665     15.287      0.083     14.602      0.098     14.267      0.103     13.590      0.033     32.800     13.523      0.042     26.100     11.806     -999.0      1.700      8.520     -999.0      0.000     -999.0     -999.0     18.478     16.847     16.091     15.748     15.465              
 313   39.491192     4.877932      a   0.0684     -999.0     -999.0     -999.0     -999.0     20.258      0.130     18.295      0.011     17.334      0.007     16.862      0.007     16.499      0.015     15.532      0.075     14.904      0.084     14.300      0.084     14.029      0.026     41.600     13.953      0.040     26.800     12.235     -999.0      0.600      9.199     -999.0     -0.800     -999.0     -999.0     19.666     17.861     17.060     16.679     16.354              
 314   38.992386     1.258081      e   0.0686     -999.0     -999.0     19.283      0.129     18.847      0.080     17.771      0.028     17.542      0.066     17.316      0.097     17.244      0.134     16.006      0.117     15.015      0.118     14.573      0.122     13.417      0.023     46.400     13.169      0.030     36.200      9.575      0.037     29.000      8.000      0.169      6.400     -999.0     19.291     18.562     17.643     17.360     17.449     17.231              
 315   38.508327     4.185493      e   0.0687     19.982      0.255     19.415      0.108     18.970      0.163     17.958      0.587     17.610      1.105     17.253      1.128     17.275      0.401     16.587      0.122     16.163      0.201     15.426      0.169     14.466      0.028     38.500     14.233      0.050     21.600     10.712      0.085     12.700      8.362      0.258      4.200     20.021     19.424     18.591     17.742     17.357     17.321     17.208              
 316   37.109959     4.053352      e   0.0687     21.687      0.442     20.199      0.175     18.722      0.087     17.755      0.013     17.142      0.011     16.712      0.011     16.462      0.033     16.246      0.123     15.248      0.135     14.949      0.122     13.964      0.026     41.800     13.795      0.038     28.800     10.275      0.066     16.300      8.405      0.309      3.500     21.654     20.196     18.434     17.526     16.933     16.634     16.357              
 317   38.500408     4.179434      a   0.0690     -999.0     -999.0     -999.0     -999.0     18.362      0.140     17.538      0.033     16.665      0.027     16.284      0.030     15.958      0.040     15.618      0.088     14.900      0.080     14.575      0.094     13.796      0.025     44.000     13.726      0.035     30.600     12.013     -999.0      1.600      9.256     -999.0     -1.300     -999.0     -999.0     18.028     17.208     16.446     16.150     15.845              
 318   39.503391     4.883630      e   0.0692     20.455      0.139     20.036      0.104     19.173      0.096     18.127      0.018     17.664      0.017     17.400      0.020     17.273      0.059     16.836      0.173     15.999      0.180     15.381      0.175     15.082      0.034     31.900     14.857      0.068     15.900     10.818      0.105     10.300      8.772      0.401      2.700     20.477     20.046     18.733     17.831     17.448     17.319     17.204              
 319   40.005329     3.586043      e   0.0698     -999.0     -999.0     19.414      0.139     18.597      0.091     17.416      0.013     16.936      0.014     16.641      0.015     16.546      0.047     17.011      0.197     15.284     -999.0     15.146     -999.0     14.872      0.033     32.600     14.707      0.065     16.600     11.251      0.161      6.700      8.547     -999.0      1.500     -999.0     19.424     18.253     17.213     16.768     16.639     16.505            LN
 320   39.919399     2.837817      e   0.0699     -999.0     -999.0     19.116      0.094     18.268      0.049     17.238      0.009     16.795      0.007     16.477      0.010     16.350      0.029     16.352      0.121     15.535      0.148     15.218      0.155     14.283      0.028     39.500     14.130      0.047     23.300     10.563      0.079     13.700      8.922      0.434      2.500     -999.0     19.127     17.975     17.054     16.624     16.476     16.298              
 321   39.915489     2.799335      e   0.0699     -999.0     -999.0     19.690      0.135     18.813      0.078     17.993      0.017     17.606      0.014     17.327      0.021     17.207      0.061     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.521      0.039     28.000     15.294      0.093     11.700     12.401      0.398      2.700      8.806     -999.0      1.400     -999.0     19.702     18.576     17.829     17.459     17.321     17.167              
 322   39.593529     4.341383      e   0.0699     20.746      0.167     20.664      0.152     19.053      0.112     17.517      0.011     16.758      0.008     16.308      0.008     16.051      0.027     15.551      0.080     15.090      0.105     14.330      0.095     13.875      0.026     42.400     13.782      0.037     29.200     11.140      0.144      7.500      8.760     -999.0      0.400     20.745     20.616     18.528     17.170     16.496     16.187     15.923              
 323   38.675976     5.535388      e   0.0702     -999.0     -999.0     -999.0     -999.0     19.186      0.179     17.704      0.044     16.826      0.022     16.287      0.020     15.873      0.029     15.653      0.097     14.781      0.108     13.996      0.090     13.492      0.036     30.300     13.191      0.042     26.100      9.415      0.052     20.800      8.170      0.467      2.300     -999.0     -999.0     18.748     17.375     16.561     16.133     15.721              
 324   37.221420     4.961611      a   0.0702     -999.0     -999.0     -999.0     -999.0     19.599      0.116     17.973      0.014     17.013      0.008     16.594      0.008     16.324      0.020     15.710      0.076     15.013      0.087     14.617      0.096     13.928      0.026     41.500     13.905      0.038     28.700     12.240     -999.0      1.400      8.910     -999.0      0.100     -999.0     -999.0     18.982     17.503     16.741     16.403     16.191              
 325   36.264244     5.046326      a   0.0708     -999.0     -999.0     -999.0     -999.0     20.433      0.173     18.344      0.012     17.487      0.009     17.095      0.009     16.806      0.022     15.995      0.098     15.462      0.130     14.907      0.114     14.455      0.029     38.000     14.457      0.050     21.800     12.897     -999.0     -0.400      8.679     -999.0      1.000     -999.0     -999.0     19.958     18.006     17.291     16.985     16.718              
 326   37.421600     2.911297      e   0.0709     20.215      0.222     19.604      0.125     18.717      0.084     17.546      0.015     17.121      0.016     16.791      0.015     16.701      0.059     16.795      0.171     16.331      0.227     15.530      0.218     14.663      0.030     36.000     14.501      0.055     19.900     10.907      0.106     10.200      8.574     -999.0      1.700     20.224     19.615     18.389     17.371     16.938     16.830     16.652              
 327   38.118359     5.326573      e   0.0709     20.657      0.249     20.697      0.249     19.072      0.105     17.673      0.012     17.030      0.010     16.632      0.012     16.374      0.040     16.339      0.129     15.835      0.177     15.147      0.148     14.089      0.027     40.000     13.872      0.039     27.800     10.177      0.067     16.200      8.148      0.229      4.700     20.661     20.665     18.620     17.379     16.797     16.548     16.269              
 328   38.409439     5.680058      e   0.0710     20.499      0.219     20.036      0.141     19.583      0.245     18.244      0.020     17.947      0.122     17.703      0.030     17.621      0.131     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.566      0.043     25.200     14.940      0.073     14.900     12.442      0.436      2.500      9.114     -999.0     -0.400     20.546     20.049     19.187     18.022     17.739     17.741     17.589              
 329   38.255238     5.103080      e   0.0712     -999.0     -999.0     -999.0     -999.0     20.486      0.214     18.422      0.014     17.587      0.011     17.143      0.012     16.899      0.035     16.159      0.087     15.442      0.098     14.992      0.111     14.407      0.028     38.400     13.722      0.037     29.500     10.325      0.079     13.800      8.238      0.233      4.700     -999.0     -999.0     19.957     18.069     17.352     17.024     16.787           LN?
 330   39.611034     1.979822      e   0.0712     -999.0     -999.0     19.755      0.158     18.497      0.061     16.995      0.007     16.265      0.006     15.904      0.006     15.649      0.017     15.507      0.106     14.900      0.130     14.322      0.104     13.666      0.036     30.300     13.534      0.045     24.100     10.976      0.145      7.500      8.880     -999.0     -0.500     -999.0     19.733     18.131     16.735     16.102     15.835     15.584              
 331   38.179955     4.387790      a   0.0713     -999.0     -999.0     -999.0     -999.0     20.504      0.165     18.786      0.014     17.885      0.011     17.475      0.011     17.124      0.029     16.228      0.077     15.569      0.101     15.204      0.128     14.745      0.032     34.100     14.701      0.061     17.700     12.403     -999.0      0.500      9.065     -999.0      0.400     -999.0     -999.0     20.013     18.407     17.664     17.328     17.014              
 332   39.455627     1.525485      a   0.0714     -999.0     -999.0     -999.0     -999.0     19.739      0.082     18.096      0.012     17.258      0.008     16.893      0.007     16.606      0.016     15.737      0.079     14.960      0.068     14.747      0.102     14.225      0.028     38.900     14.171      0.046     23.700     12.392     -999.0      0.300      9.046     -999.0      0.200     -999.0     -999.0     19.373     17.822     17.111     16.814     16.544              
 333   38.814240     5.673033      e   0.0716     20.595      0.278     19.644      0.139     18.222      0.078     16.972      0.010     16.288      0.011     15.889      0.012     15.675      0.026     15.714      0.113     15.057      0.126     14.511      0.102     13.668      0.026     42.400     13.522      0.035     31.400     10.296      0.075     14.500      8.557      0.324      3.300     20.565     19.629     17.788     16.654     16.056     15.788     15.570              
 334   38.511513     5.371151      e   0.0718     20.362      0.285     20.148      0.208     19.300      0.122     18.453      0.028     18.016      0.030     17.702      0.033     17.846      0.136     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.511      0.041     26.400     15.282      0.107     10.200     12.058     -999.0      1.300      8.449     -999.0      1.000     20.399     20.161     18.975     18.228     17.807     17.707     17.786              
 335   37.950497     5.469432      e   0.0718     20.411      0.252     20.054      0.199     18.807      0.075     17.694      0.013     17.135      0.013     16.681      0.014     16.429      0.045     16.351      0.141     15.695      0.154     15.243      0.146     14.274      0.027     39.500     14.098      0.046     23.400     10.751      0.104     10.400      8.423     -999.0      1.100     20.414     20.056     18.360     17.386     16.839     16.591     16.284              
 336   37.356392     2.646394      e   0.0718     20.660      0.242     20.054      0.131     19.385      0.081     18.472      0.015     18.082      0.015     17.810      0.021     17.528      0.056     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.600      0.042     25.900     15.417      0.096     11.300     12.343      0.371      2.900      8.961     -999.0      0.300     20.683     20.067     19.164     18.326     17.956     17.789     17.485              
 337   38.150742     4.224796      a   0.0718     -999.0     -999.0     -999.0     -999.0     20.226      0.191     18.627      0.018     17.748      0.013     17.355      0.014     17.058      0.040     16.393      0.106     16.001      0.165     15.339      0.141     14.744      0.031     34.500     14.719      0.060     18.200     12.822     -999.0     -0.500      9.311     -999.0     -0.500     -999.0     -999.0     19.759     18.265     17.543     17.221     16.961              
 338   38.204315     4.587539      a   0.0720     -999.0     -999.0     22.236      0.439     19.280      0.089     17.653      0.010     16.754      0.007     16.333      0.007     16.055      0.018     15.450      0.071     14.764      0.082     14.310      0.082     13.688      0.025     43.300     13.640      0.035     31.200     12.484     -999.0      0.800      9.201     -999.0     -0.100     -999.0     22.008     18.800     17.293     16.547     16.202     15.955              
 339   38.877312     4.406499      a   0.0720     -999.0     -999.0     -999.0     -999.0     19.980      0.163     17.923      0.012     17.033      0.008     16.581      0.011     16.396      0.027     15.714      0.094     15.154      0.102     14.651      0.106     14.031      0.026     41.000     13.980      0.043     25.500     12.359     -999.0      0.900      9.244     -999.0     -1.000     -999.0     -999.0     19.448     17.542     16.804     16.445     16.286              
 340   39.516514     1.643936      e   0.0721     -999.0     -999.0     20.853      0.347     18.657      0.084     17.553      0.013     16.865      0.008     16.445      0.011     16.229      0.034     16.535      0.164     15.919      0.197     15.286      0.187     14.277      0.028     38.700     14.085      0.040     27.000     11.026      0.105     10.300      8.941     -999.0      1.100     -999.0     20.798     18.381     17.327     16.691     16.375     16.144              
 341   38.659096     5.430507      e   0.0721     21.395      0.431     20.183      0.170     19.072      0.107     17.894      0.015     17.279      0.014     17.069      0.018     16.727      0.054     16.926      0.206     16.413      0.224     15.126     -999.0     14.909      0.032     33.800     14.938      0.080     13.600     11.658      0.287      3.800      8.935     -999.0     -0.100     21.365     20.186     18.751     17.641     17.135     16.971     16.677              
 342   37.068165     2.460427      e   0.0721     19.958      0.172     19.798      0.113     18.663      0.070     17.652      0.011     17.185      0.011     16.873      0.012     16.768      0.046     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.776      0.031     34.900     14.530      0.051     21.500     11.131      0.117      9.300      8.600     -999.0      1.800     19.980     19.808     18.375     17.462     17.023     16.865     16.720              
 343   38.025227     3.948403      e   0.0721     -999.0     -999.0     21.266      0.384     21.019      0.920     18.298      0.150     17.632      0.132     17.277      0.134     17.076      0.159     16.478      0.115     15.908      0.130     15.705      0.203     14.746      0.031     34.900     14.566      0.056     19.300     12.309      0.371      2.900      9.217     -999.0      0.000     -999.0     21.236     20.545     17.986     17.439     17.199     17.000              
 344   38.458267     5.665783      a   0.0721     -999.0     -999.0     -999.0     -999.0     18.751      0.050     16.920      0.029     16.012      0.029     15.556      0.029     15.267      0.030     14.485      0.059     13.793      0.070     13.373      0.050     12.788      0.024     46.100     12.720      0.026     41.900     11.540      0.215      5.100      8.884     -999.0      0.500     -999.0     -999.0     18.237     16.539     15.792     15.415     15.158              
 345   37.453243     3.565448      e   0.0722     19.130      0.160     18.499      0.064     18.295      0.107     16.754      0.015     16.183      0.010     15.852      0.011     15.758      0.034     16.018      0.126     15.499      0.167     14.929      0.136     13.994      0.034     32.300     13.794      0.045     24.000     10.180      0.071     15.400      8.540      0.416      2.600     19.182     18.512     17.869     16.526     15.993     15.863     15.707              
 346   38.865032     4.402909      a   0.0722     -999.0     -999.0     -999.0     -999.0     20.453      0.137     18.840      0.016     17.977      0.012     17.574      0.013     17.268      0.032     16.367      0.098     15.881      0.140     15.276      0.134     15.071      0.033     33.000     14.908      0.075     14.500     12.601     -999.0     -0.300      9.151     -999.0      0.000     -999.0     -999.0     19.958     18.466     17.754     17.435     17.161              
 347   39.968235     2.242949      e   0.0722     -999.0     -999.0     19.824      0.153     19.397      0.071     18.329      0.035     17.829      0.043     17.453      0.042     17.392      0.064     16.384      0.127     15.673      0.126     15.241      0.152     14.374      0.027     39.900     14.043      0.045     24.300     10.477      0.069     15.800      9.012      0.369      2.900     -999.0     19.837     19.085     18.122     17.632     17.469     17.332              
 348   37.780167     4.091367      a   0.0723     -999.0     -999.0     -999.0     -999.0     19.679      0.084     17.942      0.012     17.049      0.009     16.611      0.010     16.303      0.016     15.394      0.062     14.663      0.057     14.333      0.075     13.876      0.025     43.700     13.865      0.038     28.900     12.074     -999.0      2.000      8.652     -999.0      1.800     -999.0     -999.0     19.220     17.612     16.852     16.497     16.206              
 349   37.768147     4.062550      a   0.0723     -999.0     -999.0     -999.0     -999.0     19.361      0.078     17.420      0.032     16.483      0.028     16.063      0.029     15.708      0.030     14.967      0.063     14.324      0.067     13.917      0.065     13.353      0.024     44.700     13.284      0.030     36.500     12.147     -999.0      1.500      9.096     -999.0      0.100     -999.0     -999.0     18.911     17.071     16.296     15.933     15.612              
 350   37.979591     4.340917      a   0.0723     -999.0     -999.0     21.690      0.581     18.301      0.085     16.261      0.008     15.310      0.007     14.835      0.008     14.529      0.014     14.476      0.077     13.780      0.090     13.227      0.068     12.361      0.024     45.700     12.355      0.024     45.600     10.669      0.070     15.400      8.925     -999.0      0.800     -999.0     21.296     17.806     15.896     15.094     14.696     14.416              
 351   38.197575     3.643301      e   0.0724     20.476      0.255     20.145      0.151     19.330      0.118     18.321      0.020     17.967      0.021     17.670      0.028     17.470      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.426      0.039     27.900     15.291      0.089     12.100     11.523      0.149      7.300      8.850     -999.0      1.200     20.507     20.158     19.032     18.143     17.788     17.689     17.420              
 352   38.261963     3.756588      a   0.0724     -999.0     -999.0     21.735      0.460     19.129      0.073     17.409      0.099     16.492      0.346     16.101      0.445     15.805      0.028     15.184      0.064     14.413      0.074     14.024      0.067     13.452      0.024     44.700     13.376      0.031     34.500     12.145      0.308      3.500      8.765     -999.0      0.800     -999.0     21.542     18.602     17.119     16.228     16.015     15.670              
 353   39.041637     5.074459      e   0.0724     -999.0     -999.0     -999.0     -999.0     19.989      0.216     18.132      0.024     17.127      0.028     16.623      0.025     16.201      0.037     15.509      0.072     14.692      0.065     14.167      0.070     13.466      0.025     44.000     13.332      0.032     34.300     11.243      0.166      6.500      8.748     -999.0      0.700     -999.0     -999.0     19.376     17.682     16.831     16.426     16.037              
 354   40.178894     3.448431      e   0.0724     -999.0     -999.0     19.173      0.105     18.154      0.055     16.988      0.008     16.461      0.008     16.110      0.010     15.953      0.029     15.981      0.122     15.125      0.151     14.696      0.120     13.641      0.025     43.300     13.425      0.032     33.600      9.646      0.045     23.900      7.725      0.162      6.700     -999.0     19.181     17.811     16.769     16.274     16.086     15.886              
 355   37.844093     4.288016      e   0.0725     20.437      0.240     20.556      0.220     19.369      0.147     18.147      0.016     17.535      0.017     17.262      0.021     17.365      0.104     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.892      0.032     33.400     14.801      0.066     16.400     11.549      0.182      6.000      9.056     -999.0      0.600     20.474     20.555     19.008     17.895     17.368     17.202     17.312              
 356   36.846539     1.556820      a   0.0725     -999.0     -999.0     -999.0     -999.0     19.818      0.122     17.911      0.014     17.004      0.013     16.577      0.017     16.324      0.020     15.436      0.067     14.846      0.082     14.447      0.094     14.013      0.037     29.200     13.894      0.046     23.600     12.719      0.455      2.400      9.244     -999.0     -0.400     -999.0     -999.0     19.412     17.603     16.847     16.478     16.251              
 357   37.653934     3.789512      e   0.0725     21.037      0.310     20.434      0.173     19.390      0.084     18.231      0.012     17.636      0.011     17.307      0.013     17.095      0.040     16.339      0.098     15.876      0.118     14.933      0.101     14.665      0.030     36.600     14.653      0.058     18.700     11.077      0.120      9.100      8.445     -999.0      1.800     21.038     20.440     19.088     18.012     17.485     17.253     17.038              
 358   38.183071     3.720057      e   0.0725     -999.0     -999.0     -999.0     -999.0     20.407      0.301     18.287      0.022     17.362      0.014     16.922      0.016     16.629      0.039     16.013      0.088     15.318      0.094     14.864      0.124     14.059      0.028     38.800     13.924      0.041     26.200     12.028      0.257      4.200      8.996     -999.0      0.700     -999.0     -999.0     19.941     17.942     17.166     16.798     16.531              
 359   37.824875     4.122660      a   0.0725     -999.0     -999.0     -999.0     -999.0     19.066      0.077     17.353      0.008     16.496      0.006     16.084      0.006     15.790      0.014     15.186      0.067     14.584      0.069     14.148      0.072     13.507      0.024     45.400     13.433      0.030     36.200     12.269     -999.0      1.200      9.290     -999.0      0.100     -999.0     -999.0     18.615     17.027     16.302     15.976     15.699              
 360   38.364281     3.681005      a   0.0726     -999.0     -999.0     -999.0     -999.0     19.518      0.151     17.595      0.011     16.711      0.008     16.286      0.008     16.031      0.021     15.742      0.095     15.055      0.098     14.826      0.110     13.842      0.027     40.300     13.779      0.036     30.300     12.162      0.316      3.400      9.264     -999.0     -0.100     -999.0     -999.0     19.024     17.240     16.502     16.164     15.932              
 361   38.189919     4.405508      e   0.0726     -999.0     -999.0     21.302      0.310     19.391      0.087     17.722      0.129     16.736      0.095     16.250      0.116     15.923      0.015     15.012      0.066     14.318      0.056     13.813      0.066     13.214      0.026     42.300     13.165      0.029     37.100     11.216      0.145      7.500      9.067      0.445      2.400     -999.0     21.194     18.829     17.365     16.458     16.115     15.776              
 362   40.129135     2.931151      e   0.0727     -999.0     -999.0     20.212      0.199     19.784      0.295     17.725      0.017     17.178      0.056     16.822      0.018     16.596      0.052     16.711      0.174     15.705      0.179     14.874     -999.0     14.421      0.029     36.800     14.213      0.047     23.100     10.796      0.107     10.100      8.680     -999.0      1.500     -999.0     20.211     19.312     17.506     16.952     16.851     16.519              
 363   37.194199     2.247395      e   0.0727     20.904      0.310     20.919      0.239     19.510      0.103     18.463      0.014     17.743      0.012     17.295      0.013     17.038      0.042     16.208      0.102     15.532      0.119     14.818      0.116     14.419      0.029     37.600     14.182      0.045     24.400     10.543      0.082     13.200      9.062      0.452      2.400     20.919     20.913     19.214     18.202     17.538     17.196     16.930              
 364   37.627651     3.563374      e   0.0727     19.772      0.159     19.056      0.081     17.920      0.040     16.776      0.011     16.196      0.009     15.803      0.011     15.681      0.021     15.485      0.092     14.751      0.111     14.221      0.091     13.202      0.025     43.700     12.945      0.028     38.900      8.834      0.026     41.300      6.606      0.074     14.700     19.761     19.061     17.599     16.554     16.006     15.785     15.611              
 365   38.346081     4.953773      e   0.0727     19.972      0.193     19.978      0.155     18.670      0.085     17.328      0.020     16.680      0.012     16.266      0.014     16.081      0.039     15.706      0.094     15.028      0.105     14.453      0.104     13.880      0.037     29.000     13.668      0.044     24.800     10.192      0.080     13.600      8.570      0.534      2.000     19.994     19.966     18.243     17.055     16.456     16.205     15.983              
 366   38.275291     4.365224      a   0.0727     -999.0     -999.0     22.429      0.771     20.022      0.215     18.053      0.015     17.048      0.010     16.621      0.011     16.325      0.028     16.027      0.108     15.256      0.105     14.669      0.128     14.011      0.027     40.600     13.962      0.039     27.600     12.691      0.474      2.300      8.834     -999.0      0.900     -999.0     22.214     19.468     17.622     16.810     16.449     16.204              
 367   38.409637     4.725688      a   0.0728     -999.0     -999.0     21.070      0.338     19.392      0.116     18.071      0.014     17.351      0.012     16.945      0.015     16.616      0.038     16.246      0.112     15.809      0.145     15.360      0.147     14.480      0.028     38.200     14.479      0.055     19.700     12.066      0.347      3.100      8.931     -999.0      0.500     -999.0     21.035     18.983     17.763     17.131     16.824     16.504              
 368   36.765438     1.879952      e   0.0728     21.572      0.454     21.092      0.238     20.460      0.345     18.411      0.047     17.817      0.093     17.503      0.122     17.300      0.124     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.750      0.030     35.600     14.589      0.054     20.200     11.058      0.102     10.700      8.866     -999.0      1.000     21.606     21.081     20.030     18.187     17.636     17.512     17.248              
 369   38.208305     3.693291      a   0.0728     21.653      0.428     21.431      0.398     19.073      0.089     17.623      0.011     16.761      0.007     16.330      0.008     16.049      0.023     15.923      0.112     15.234      0.125     14.812      0.120     13.755      0.026     41.300     13.692      0.035     30.600     11.772      0.220      4.900      8.972     -999.0      0.500     21.618     21.311     18.660     17.303     16.567     16.211     15.951              
 370   38.316139     5.076538      a   0.0728     -999.0     -999.0     21.408      0.373     19.602      0.113     18.113      0.018     17.280      0.014     16.888      0.014     16.638      0.035     16.086      0.088     15.285      0.090     15.085      0.128     14.513      0.030     36.800     14.339      0.052     20.800     11.899      0.250      4.400      9.154     -999.0     -0.700     -999.0     21.342     19.138     17.763     17.073     16.766     16.544              
 371   38.111313     4.107209      e   0.0730     20.970      0.313     20.115      0.203     19.530      0.140     18.060      0.040     17.553      0.068     17.229      0.083     17.140      0.097     16.767      0.169     16.305      0.195     15.075     -999.0     14.767      0.036     30.600     14.634      0.063     17.200     10.704      0.108     10.100      8.829      0.483      2.200     20.982     20.126     19.029     17.803     17.317     17.256     17.076              
 372   38.521057     1.395131      e   0.0730     -999.0     -999.0     20.929      0.305     19.807      0.415     17.861      0.040     17.121      0.147     16.784      0.027     16.355      0.066     16.401      0.105     15.780      0.135     15.129      0.145     14.411      0.027     39.600     14.258      0.045     24.300     11.331      0.141      7.700      9.042      0.443      2.400     -999.0     20.888     19.419     17.654     16.915     16.749     16.255              
 373   38.239120     3.677477      e   0.0730     -999.0     -999.0     21.530      0.470     21.325      0.810     18.001      0.015     17.206      0.011     16.815      0.012     16.566      0.036     16.126      0.101     15.652      0.127     14.953      0.100     14.088      0.027     39.600     13.801      0.037     29.400     10.059      0.053     20.700      7.692      0.131      8.300     -999.0     21.446     20.854     17.688     17.012     16.732     16.485              
 374   38.333530     5.354776      e   0.0730     20.357      0.218     20.064      0.146     18.962      0.089     17.722      0.012     17.157      0.012     16.801      0.013     16.594      0.038     16.742      0.135     16.066      0.173     15.353      0.173     14.509      0.029     37.600     14.218      0.047     22.900     10.590      0.080     13.600      8.417      0.383      2.800     20.373     20.067     18.538     17.442     16.936     16.735     16.505              
 375   38.875908     1.642403      e   0.0731     -999.0     -999.0     20.559      0.239     19.176      0.096     17.605      0.010     16.825      0.010     16.464      0.012     16.207      0.023     15.958      0.107     15.083      0.113     14.484      0.093     13.582      0.024     44.700     13.274      0.031     35.200      9.423      0.033     32.900      7.640      0.131      8.300     -999.0     20.523     18.819     17.349     16.679     16.403     16.151              
 376   37.927513     1.187134      e   0.0731     19.836      0.027     19.559      0.019     19.000      0.106     17.871      0.018     17.523      0.013     17.351      0.024     17.137      0.069     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.434      0.040     27.400     15.123      0.074     14.600     11.502      0.167      6.500      8.843     -999.0      0.900     19.889     19.573     18.775     17.746     17.433     17.376     17.150              
 377   38.031597     4.022442      a   0.0731     -999.0     -999.0     -999.0     -999.0     20.285      0.136     18.532      0.012     17.600      0.008     17.186      0.008     16.847      0.022     15.929      0.081     15.263      0.088     14.990      0.107     14.400      0.028     39.300     14.374      0.051     21.300     12.140     -999.0      1.600      9.119     -999.0     -0.600     -999.0     -999.0     19.822     18.173     17.402     17.052     16.748              
 378   38.163280     4.362744      a   0.0731     -999.0     -999.0     20.987      0.358     17.243      0.050     15.534      0.006     14.555      0.005     14.132      0.005     13.900      0.010     14.148      0.084     13.386      0.089     12.916      0.075     11.897      0.023     46.500     11.911      0.022     49.700     11.168      0.120      9.000      8.570     -999.0      1.900     -999.0     20.579     16.723     15.130     14.340     13.980     13.797              
 379   37.892849     4.820732      a   0.0732     -999.0     -999.0     -999.0     -999.0     19.502      0.109     17.897      0.010     16.981      0.008     16.554      0.010     16.241      0.023     15.566      0.066     14.932      0.089     14.472      0.083     13.927      0.026     42.300     13.919      0.041     26.300     12.027     -999.0      1.800      8.723     -999.0      1.200     -999.0     -999.0     19.029     17.530     16.771     16.415     16.135              
 380   38.224751     3.659671      a   0.0732     21.401      0.387     21.859      0.388     19.077      0.095     17.252      0.009     16.343      0.009     15.932      0.010     15.670      0.018     15.146      0.068     14.434      0.079     14.045      0.067     13.404      0.025     43.000     13.344      0.030     36.200     12.313      0.331      3.300      9.288     -999.0     -0.100     21.372     21.623     18.617     16.908     16.158     15.816     15.584              
 381   39.246090     2.062144      a   0.0732     -999.0     -999.0     21.965      0.431     19.165      0.087     17.537      0.016     16.654      0.012     16.244      0.015     15.918      0.020     15.408      0.080     14.825      0.108     14.259      0.097     13.786      0.029     37.900     13.742      0.042     25.900     12.107     -999.0      0.900      8.994     -999.0     -0.300     -999.0     21.761     18.764     17.230     16.481     16.138     15.833              
 382   37.546352     4.269917      e   0.0733     22.217      0.519     21.546      0.367     19.863      0.228     18.466      0.035     17.693      0.033     17.335      0.025     17.040      0.070     16.915      0.180     15.245     -999.0     15.319      0.155     14.472      0.029     37.400     14.230      0.046     23.800     10.301      0.063     17.100      8.304      0.218      5.000     22.186     21.501     19.511     18.188     17.531     17.242     16.968              
 383   37.163391     5.392178      e   0.0733     20.777      0.293     20.127      0.176     19.188      0.126     18.097      0.020     17.621      0.021     17.348      0.024     17.183      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.310      0.036     29.800     15.254      0.091     12.000     12.273      0.340      3.200      9.235     -999.0     -0.600     20.780     20.139     18.674     17.744     17.368     17.238     17.096              
 384   36.776909     4.144594      e   0.0733     20.307      0.219     19.953      0.138     19.342      0.138     18.311      0.020     17.925      0.016     17.732      0.031     17.465      0.107     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.706      0.046     23.900     15.332      0.092     11.800     12.398      0.374      2.900      8.993      0.447      2.400     20.351     19.967     19.026     18.105     17.790     17.691     17.447              
 385   38.220722     3.585754      e   0.0733     20.220      0.245     19.646      0.134     18.933      0.132     17.157      0.018     16.552      0.014     16.219      0.012     15.949      0.030     16.411      0.156     15.678      0.180     15.075      0.155     14.145      0.036     29.900     13.939      0.047     23.100     10.711      0.093     11.700      8.592      0.509      2.100     20.242     19.643     18.494     16.903     16.354     16.197     15.882              
 386   38.529987     1.211700      a   0.0733     -999.0     -999.0     21.436      0.417     18.820      0.031     17.155      0.010     16.425      0.010     16.089      0.010     15.852      0.011     14.877      0.052     14.211      0.057     13.788      0.057     13.449      0.024     44.500     13.338      0.029     37.000     12.674      0.473      2.300      9.081     -999.0      0.300     -999.0     21.273     18.431     16.921     16.275     16.064     15.804              
 387   38.314365     4.551841      e   0.0734     -999.0     -999.0     21.661      0.391     19.619      0.106     18.121      0.012     17.295      0.010     16.854      0.011     16.563      0.026     16.005      0.093     15.199      0.091     14.856      0.111     14.170      0.027     40.200     14.102      0.047     23.300     11.378      0.152      7.100      9.103      0.520      2.100     -999.0     21.573     19.124     17.760     17.054     16.718     16.442              
 388   36.617966     1.326902      e   0.0735     19.820      0.033     19.163      0.023     17.180      0.045     15.414      0.007     14.522      0.004     14.071      0.005     13.859      0.008     14.378      0.107     13.742      0.158     13.189      0.089     11.875      0.023     47.700     11.814      0.022     49.000      9.372      0.035     31.100      7.744      0.134      8.100     19.784     19.046     16.754     15.108     14.350     13.976     13.779              
 389   38.134151     3.877172      a   0.0735     -999.0     -999.0     -999.0     -999.0     19.470      0.139     17.554      0.013     16.632      0.010     16.185      0.013     15.855      0.023     15.332      0.075     14.507      0.072     14.177      0.090     13.503      0.024     45.200     13.408      0.031     34.700     11.704      0.188      5.800      9.174      0.499      2.200     -999.0     -999.0     18.978     17.195     16.419     16.053     15.747              
 390   38.343441     2.960230      a   0.0735     -999.0     -999.0     -999.0     -999.0     19.094      0.195     17.211      0.042     16.102      0.050     15.595      0.043     15.240      0.048     14.509     -999.0     15.244      0.127     13.401     -999.0     13.271      0.032     33.800     13.174      0.037     29.000     11.600      0.197      5.500      8.758     -999.0     -0.100     -999.0     -999.0     18.628     16.851     15.894     15.447     15.119              
 391   38.404427     4.088589      a   0.0735     -999.0     -999.0     -999.0     -999.0     19.710      0.194     17.509      0.024     16.519      0.022     16.052      0.024     15.755      0.026     15.331      0.081     14.510      0.068     14.072      0.068     13.477      0.024     45.000     13.414      0.032     33.800     11.839      0.261      4.200      9.049     -999.0     -1.100     -999.0     -999.0     19.194     17.107     16.299     15.895     15.641              
 392   38.830883     1.967471      e   0.0735     21.978      0.490     21.425      0.375     20.207      0.157     18.466      0.023     17.688      0.022     17.298      0.022     17.099      0.034     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     21.972     21.388     19.809     18.209     17.534     17.250     17.042              
 393   37.940884     1.162154      e   0.0736     20.021      0.030     19.751      0.020     19.399      0.122     18.323      0.022     18.019      0.021     17.729      0.027     17.554      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.845      0.046     23.600     15.730      0.127      8.600     12.625      0.470      2.300      8.669     -999.0      1.400     20.088     19.762     19.154     18.199     17.869     17.809     17.531              
 394   36.945156     5.461765      e   0.0736     -999.0     -999.0     20.856      0.268     19.351      0.140     18.371      0.020     17.777      0.020     17.418      0.023     17.133      0.065     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.866      0.032     33.900     14.752      0.066     16.500     11.192      0.137      7.900      8.574     -999.0      1.400     -999.0     20.854     18.892     18.011     17.512     17.267     17.006              
 395   35.847240     4.121639      e   0.0736     20.847      0.234     20.550      0.094     19.251      0.089     18.146      0.015     17.603      0.014     17.271      0.015     17.187      0.050     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.732      0.031     35.400     14.531      0.054     20.300     10.780      0.099     10.900      8.800      0.372      2.900     20.850     20.552     18.879     17.892     17.407     17.234     17.123              
 396   38.118359     4.651365      a   0.0736     -999.0     -999.0     -999.0     -999.0     19.757      0.133     17.904      0.011     17.021      0.009     16.636      0.010     16.365      0.025     15.662      0.084     14.859      0.085     14.340      0.084     14.018      0.026     42.100     13.967      0.041     26.400     11.951     -999.0      1.400      8.819     -999.0      0.900     -999.0     -999.0     19.265     17.540     16.818     16.514     16.275              
 397   38.153671     2.042599      e   0.0736     20.004      0.121     20.010      0.104     19.135      0.092     18.053      0.015     17.609      0.014     17.354      0.017     17.283      0.061     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.369      0.037     29.000     15.132      0.073     14.800     11.752      0.249      4.400      8.832     -999.0      0.800     20.054     20.024     18.880     17.902     17.494     17.371     17.273              
 398   38.386433     4.104881      a   0.0736     -999.0     -999.0     -999.0     -999.0     18.241      0.093     16.353      0.007     15.449      0.008     14.984      0.009     14.700      0.014     14.795      0.078     14.032      0.104     13.702      0.081     12.819      0.028     39.300     12.789      0.031     34.800     10.881      0.115      9.400      8.508     -999.0      0.800     -999.0     -999.0     17.714     15.978     15.218     14.849     14.584              
 399   39.506626     3.377250      e   0.0737     -999.0     -999.0     20.810      0.230     19.469      0.105     18.217      0.013     17.692      0.013     17.330      0.016     17.217      0.053     16.604      0.151     15.952      0.177     15.613      0.199     14.545      0.029     37.700     14.260      0.048     22.800     10.377      0.069     15.700      8.462      0.239      4.500     -999.0     20.807     19.060     17.972     17.478     17.315     17.143              
 400   38.576710     1.393646      e   0.0737     20.847      0.050     20.354      0.030     19.124      0.068     17.961      0.014     17.432      0.011     17.064      0.013     16.871      0.035     16.309      0.100     15.775      0.118     14.932      0.130     14.501      0.028     38.800     14.312      0.049     22.400     10.343      0.065     16.700      8.559      0.277      3.900     20.843     20.357     18.846     17.787     17.270     17.058     16.809              
 401   38.241268     2.602205      a   0.0737     22.143      0.371     22.150      0.321     19.998      0.124     18.330      0.012     17.438      0.008     17.046      0.010     16.749      0.024     16.093      0.086     15.398      0.088     14.809      0.117     14.372      0.028     38.700     14.294      0.046     23.600     12.390      0.362      3.000      9.173     -999.0      0.000     22.119     22.024     19.597     18.018     17.275     16.943     16.674              
 402   38.380638     4.082604      e   0.0737     -999.0     -999.0     21.017      0.300     19.392      0.094     18.026      0.013     17.213      0.012     16.753      0.011     16.507      0.025     15.820      0.085     15.234      0.108     14.793      0.107     14.053      0.027     40.100     13.802      0.039     27.900     10.174      0.065     16.700      8.699      0.381      2.900     -999.0     20.976     18.949     17.688     16.978     16.632     16.389              
 403   38.181095     4.349109      a   0.0738     -999.0     -999.0     -999.0     -999.0     20.494      0.175     18.832      0.016     17.878      0.012     17.454      0.013     17.145      0.032     16.276      0.097     15.620      0.092     15.240      0.137     14.710      0.032     33.800     14.781      0.068     15.900     12.401     -999.0      0.800      8.963     -999.0     -0.400     -999.0     -999.0     19.976     18.429     17.654     17.299     17.034              
 404   38.352501     3.717042      e   0.0738     -999.0     -999.0     20.413      0.272     19.217      0.102     17.701      0.013     16.927      0.010     16.567      0.010     16.318      0.025     16.073      0.106     15.334      0.105     14.864      0.126     14.027      0.027     39.700     13.942      0.038     28.800     11.171      0.133      8.200      8.954      0.390      2.800     -999.0     20.392     18.781     17.381     16.734     16.469     16.238              
 405   38.429493     4.441476      a   0.0738     -999.0     -999.0     -999.0     -999.0     20.155      0.185     18.939      0.030     18.044      0.024     17.598      0.021     17.373      0.054     16.897      0.149     16.157      0.163     15.504      0.156     15.099      0.034     31.900     15.007      0.076     14.400     12.270     -999.0      1.000      9.215     -999.0     -0.500     -999.0     -999.0     19.657     18.510     17.775     17.424     17.239              
 406   36.405605     2.887248      e   0.0739     20.367      0.161     19.821      0.080     19.035      0.078     17.990      0.014     17.529      0.013     17.230      0.015     17.168      0.045     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.164      0.034     31.700     15.031      0.073     15.000     11.561      0.181      6.000      8.668     -999.0      1.100     20.386     19.836     18.726     17.795     17.366     17.237     17.131              
 407   38.140671     4.626110      e   0.0739     -999.0     -999.0     20.359      0.172     18.770      0.075     17.369      0.009     16.606      0.007     16.211      0.009     15.947      0.023     15.720      0.102     14.872      0.120     14.536      0.108     13.643      0.025     43.400     13.533      0.033     33.300     10.246      0.061     17.800      8.768      0.419      2.600     -999.0     20.321     18.341     17.050     16.400     16.101     15.851              
 408   38.335003     5.361722      e   0.0739     21.172      0.340     20.544      0.193     19.540      0.154     18.330      0.021     17.852      0.023     17.537      0.025     17.358      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.350      0.039     27.800     15.288      0.104     10.500     11.846      0.295      3.700      8.360     -999.0      1.700     21.172     20.554     19.125     18.070     17.640     17.501     17.288              
 409   38.374081     4.241380      e   0.0739     19.985      0.241     19.283      0.112     17.920      0.067     16.679      0.008     16.024      0.008     15.617      0.008     15.528      0.032     15.775      0.122     14.922      0.153     14.539      0.126     13.792      0.050     21.500     13.623      0.057     19.100      9.949      0.079     13.700      8.430      0.498      2.200     19.964     19.273     17.466     16.366     15.784     15.538     15.426              
 410   38.512085     2.995089      e   0.0739     20.096      0.184     19.498      0.123     18.971      0.122     17.645      0.013     17.264      0.012     17.026      0.019     16.937      0.063     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.103      0.037     29.600     14.773      0.063     17.400     11.607      0.183      5.900      8.627     -999.0      1.700     20.129     19.512     18.628     17.463     17.101     17.073     16.920              
 411   38.864815     1.981319      e   0.0739     19.993      0.202     19.222      0.103     18.581      0.065     17.309      0.010     16.794      0.008     16.494      0.010     16.337      0.028     16.276      0.126     15.841      0.150     15.288      0.163     14.255      0.028     38.400     14.131      0.040     27.000     10.725      0.095     11.400      8.605     -999.0      1.600     20.008     19.235     18.284     17.133     16.657     16.501     16.306              
 412   38.201420     3.715202      e   0.0739     -999.0     -999.0     22.085      0.499     17.970      0.117     16.356      0.063     15.435      0.087     15.016      0.094     14.916      0.103     15.114      0.085     14.446      0.086     13.917      0.076     13.145      0.025     43.600     13.085      0.028     38.200     11.993      0.310      3.500      9.250     -999.0     -1.000     -999.0     21.625     17.533     16.025     15.253     14.915     14.839              
 413   38.143478     3.835551      a   0.0740     -999.0     -999.0     -999.0     -999.0     19.380      0.126     17.741      0.014     16.715      0.013     16.250      0.014     15.988      0.023     15.523      0.078     14.702      0.080     14.333      0.064     13.715      0.026     42.000     13.633      0.033     33.000     12.346      0.388      2.800      9.196     -999.0      0.100     -999.0     -999.0     18.898     17.363     16.512     16.104     15.881              
 414   38.201904     3.894445      a   0.0740     -999.0     -999.0     -999.0     -999.0     19.168      0.209     17.439      0.275     16.599      0.187     16.186      0.135     15.988      0.091     15.514      0.082     14.865      0.095     14.504      0.095     13.773      0.026     42.000     13.674      0.034     31.600     11.936      0.277      3.900      8.759     -999.0      0.600     -999.0     -999.0     18.672     17.100     16.396     16.090     15.903              
 415   38.313057     3.010473      a   0.0740     -999.0     -999.0     -999.0     -999.0     19.596      0.114     17.866      0.046     16.956      0.044     16.533      0.045     16.234      0.041     15.669      0.077     15.075      0.090     14.458      0.081     13.957      0.026     41.400     13.886      0.038     28.600     12.531      0.431      2.500      8.998     -999.0      0.200     -999.0     -999.0     19.162     17.548     16.781     16.429     16.151              
 416   38.596325     2.637739      a   0.0740     -999.0     -999.0     21.753      0.358     19.729      0.088     17.918      0.010     17.044      0.009     16.596      0.010     16.317      0.017     15.504      0.060     14.771      0.078     14.396      0.085     13.699      0.025     43.000     13.377      0.031     35.500     11.364      0.167      6.500      8.559     -999.0      1.400     -999.0     21.627     19.285     17.610     16.856     16.498     16.226              
 417   38.132431     3.841269      a   0.0740     -999.0     -999.0     -999.0     -999.0     19.372      0.160     17.400      0.021     16.522      0.015     16.098      0.017     15.839      0.028     15.491      0.086     14.799      0.099     14.418      0.087     13.630      0.025     43.100     13.529      0.032     33.900     12.278      0.319      3.400      8.737     -999.0      1.100     -999.0     -999.0     18.892     17.054     16.324     15.985     15.748              
 418   38.038475     4.034004      a   0.0740     -999.0     -999.0     -999.0     -999.0     19.979      0.427     18.272      0.616     17.434      0.619     17.065      0.676     16.826      0.645     16.086      0.094     15.635      0.112     15.282      0.149     14.504      0.028     38.300     14.441      0.049     22.100     12.514     -999.0      0.600      8.759     -999.0      1.000     -999.0     -999.0     19.491     17.936     17.236     16.970     16.744              
 419   38.759319     1.905163      e   0.0741     -999.0     -999.0     20.312      0.172     19.029      0.050     17.972      0.009     17.404      0.008     17.098      0.008     16.855      0.024     16.370      0.097     15.766      0.120     15.022      0.128     14.505      0.028     38.300     14.306      0.046     23.700     10.393      0.066     16.500      8.836      0.399      2.700     -999.0     20.316     18.798     17.792     17.288     17.051     16.814              
 420   38.959507     2.055958      e   0.0741     19.754      0.158     19.585      0.125     19.264      0.077     18.100      0.014     17.603      0.020     17.299      0.024     17.145      0.038     16.849      0.162     15.879      0.200     15.456      0.186     14.499      0.028     39.100     14.263      0.047     23.300     10.422      0.073     14.900      8.545      0.327      3.300     19.831     19.599     18.980     17.926     17.460     17.307     17.109              
 421   38.228455     2.396378      e   0.0741     19.379      0.088     19.048      0.068     18.458      0.094     17.090      0.011     16.573      0.010     16.260      0.012     16.230      0.050     16.671      0.177     16.037      0.192     14.524     -999.0     14.658      0.040     27.100     14.454      0.057     19.000     11.090      0.116      9.300      8.659     -999.0      0.700     19.426     19.061     18.102     16.900     16.410     16.292     16.197              
 422   38.488266     2.995916      e   0.0741     -999.0     -999.0     21.169      0.277     19.686      0.208     18.245      0.021     17.521      0.024     17.133      0.023     16.723      0.058     16.438      0.115     15.637      0.113     14.942      0.120     13.909      0.027     39.600     13.631      0.035     31.200      9.632      0.043     25.000      8.047      0.169      6.400     -999.0     21.139     19.337     17.978     17.333     17.029     16.626              
 423   38.256023     4.138931      a   0.0741     -999.0     -999.0     -999.0     -999.0     20.620      0.255     18.927      0.025     18.060      0.018     17.663      0.018     17.451      0.051     16.529      0.116     16.116      0.179     15.538      0.165     15.149      0.036     30.600     15.111      0.079     13.700     12.234     -999.0      0.400      9.137     -999.0     -0.300     -999.0     -999.0     20.120     18.565     17.851     17.545     17.359              
 424   38.334217     3.071556      e   0.0742     20.711      0.245     20.225      0.158     18.163      0.072     16.586      0.008     15.781      0.006     15.370      0.006     15.089      0.015     15.062      0.084     14.339      0.090     13.859      0.083     13.157      0.034     32.100     13.055      0.038     28.700     10.124      0.072     15.100      8.324     -999.0      0.900     20.675     20.128     17.757     16.298     15.600     15.283     15.005              
 425   37.482418     1.833291      e   0.0742     20.061      0.172     19.802      0.101     18.456      0.060     17.127      0.008     16.456      0.006     16.076      0.007     15.805      0.021     15.587      0.096     15.000      0.095     14.556      0.101     13.652      0.025     42.800     13.580      0.033     32.500     10.847      0.090     12.100      8.826      0.390      2.800     20.064     19.789     18.124     16.891     16.288     16.010     15.729              
 426   38.280369     4.177282      a   0.0742     -999.0     -999.0     -999.0     -999.0     19.740      0.101     17.701      0.029     16.778      0.029     16.370      0.026     16.065      0.028     15.196      0.058     14.549      0.082     14.145      0.067     13.683      0.026     42.200     13.595      0.035     31.000     12.504     -999.0      0.200      9.062     -999.0      0.100     -999.0     -999.0     19.234     17.309     16.570     16.225     15.965              
 427   38.318916     3.924950      a   0.0742     21.036      0.349     21.275      0.369     19.320      0.085     18.058      0.012     17.273      0.009     16.884      0.011     16.602      0.030     16.011      0.089     15.356      0.104     15.004      0.120     14.368      0.028     38.200     14.305      0.045     24.100     11.996      0.306      3.600      9.157     -999.0     -0.100     21.032     21.218     18.930     17.736     17.075     16.759     16.505              
 428   39.982143     2.587141      a   0.0742     -999.0     -999.0     -999.0     -999.0     19.803      0.125     18.359      0.017     17.469      0.014     17.068      0.016     16.848      0.036     16.246      0.111     15.426      0.138     15.018      0.126     14.452      0.029     37.400     14.233      0.050     21.900     11.616      0.180      6.000      9.145     -999.0      0.500     -999.0     -999.0     19.402     18.035     17.298     16.959     16.770              
 429   39.983227     2.608619      a   0.0742     -999.0     -999.0     -999.0     -999.0     18.551      0.165     17.954      0.184     17.034      0.175     16.535      0.189     16.569      0.299     15.687     -999.0     15.344      0.098     14.667     -999.0     14.425      0.028     39.200     14.274      0.048     22.500     12.222     -999.0      1.200      9.058     -999.0      0.700     -999.0     -999.0     18.346     17.708     16.826     16.436     16.456              
 430   38.357758     2.744126      e   0.0743     -999.0     -999.0     -999.0     -999.0     18.691      0.096     17.255      0.012     16.590      0.006     16.152      0.010     16.094      0.029     16.331      0.148     15.588      0.163     15.295      0.165     13.952      0.026     41.300     13.797      0.036     30.500     10.527      0.081     13.400      8.933      0.398      2.700     -999.0     -999.0     18.249     17.010     16.388     16.128     16.015              
 431   38.191479     3.736495      e   0.0744     21.404      0.371     20.303      0.206     19.371      0.088     18.262      0.015     17.748      0.014     17.500      0.018     17.364      0.059     16.684      0.129     16.108      0.155     15.219     -999.0     14.965      0.034     31.600     14.808      0.066     16.400     10.800      0.088     12.300      8.876     -999.0      0.600     21.385     20.315     19.060     18.046     17.608     17.455     17.331              
 432   38.240425     2.634182      a   0.0745     -999.0     -999.0     -999.0     -999.0     20.281      0.222     18.801      0.027     17.955      0.019     17.518      0.027     17.235      0.053     16.819      0.143     16.232      0.176     15.390      0.149     14.832      0.030     36.100     14.732      0.061     17.700     11.884      0.238      4.600      8.762     -999.0      1.200     -999.0     -999.0     19.899     18.511     17.777     17.420     17.146              
 433   37.906292     4.003689      e   0.0745     -999.0     -999.0     -999.0     -999.0     19.256      0.167     17.860      0.021     16.839      0.016     16.312      0.017     15.882      0.036     15.580      0.098     14.833      0.125     14.256      0.097     13.652      0.038     28.400     13.401      0.046     23.800     10.305      0.082     13.200      7.943     -999.0      1.900     -999.0     -999.0     18.882     17.514     16.607     16.153     15.745              
 434   39.590122     3.153859      e   0.0745     -999.0     -999.0     19.787      0.138     18.643      0.074     17.273      0.009     16.671      0.008     16.270      0.009     16.214      0.028     15.999      0.123     15.209      0.153     14.702      0.116     13.648      0.025     43.600     13.494      0.032     33.500      9.723      0.040     26.800      7.960      0.175      6.200     -999.0     19.783     18.205     17.030     16.465     16.264     16.143              
 435   38.253750     2.611841      a   0.0746     -999.0     -999.0     -999.0     -999.0     18.511      0.078     16.580      0.007     15.683      0.005     15.245      0.006     14.919      0.012     14.753      0.078     14.046      0.082     13.650      0.081     12.819      0.022     48.500     12.771      0.025     43.400     12.378      0.349      3.100      9.328     -999.0     -0.100     -999.0     -999.0     18.073     16.266     15.498     15.141     14.827              
 436   38.355339     4.175537      a   0.0747     -999.0     -999.0     -999.0     -999.0     19.042      0.105     17.082      0.009     16.199      0.007     15.792      0.007     15.483      0.015     15.198      0.084     14.455      0.087     14.154      0.082     13.414      0.025     43.000     13.350      0.032     33.500     12.388      0.382      2.800      9.022     -999.0      0.400     -999.0     -999.0     18.522     16.705     15.979     15.663     15.380              
 437   37.494820     4.308943      a   0.0748     -999.0     -999.0     -999.0     -999.0     19.068      0.053     17.345      0.007     16.532      0.006     16.175      0.006     15.906      0.014     15.139      0.061     14.473      0.059     14.102      0.067     13.550      0.025     42.800     13.464      0.032     33.600     12.350      0.391      2.800      9.191     -999.0     -0.900     -999.0     -999.0     18.630     17.039     16.355     16.095     15.836              
 438   39.990425     2.607154      a   0.0748     -999.0     -999.0     22.238      0.489     17.059      0.615     16.187      0.062     15.289      0.166     14.769      0.086     14.527      0.052     14.507      0.061     13.857      0.078     13.446      0.059     12.721      0.023     47.300     12.667      0.026     41.500     12.309      0.383      2.800      9.293     -999.0     -0.400     -999.0     21.701     16.707     15.881     15.077     14.657     14.415              
 439   38.157478     2.231405      e   0.0748     21.239      0.246     20.316      0.147     20.184      0.434     18.405      0.031     17.956      0.024     17.628      0.040     17.657      0.166     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.736      0.045     24.200     15.533      0.104     10.400     12.134     -999.0      1.700      8.936     -999.0      0.400     21.277     20.330     19.773     18.232     17.770     17.725     17.627              
 440   38.305096     2.533675      e   0.0748     20.616      0.292     20.050      0.167     18.592      0.069     17.239      0.009     16.484      0.012     16.051      0.015     15.836      0.021     15.554      0.090     14.676      0.112     14.296      0.092     13.624      0.035     30.900     13.391      0.040     27.100      9.933      0.059     18.400      8.161      0.280      3.900     20.596     20.024     18.244     16.973     16.304     15.979     15.755              
 441   38.634586     4.171938      a   0.0748     -999.0     -999.0     -999.0     -999.0     20.085      0.119     18.301      0.015     17.409      0.012     16.997      0.013     16.672      0.025     15.961      0.090     15.290      0.076     14.817      0.095     14.345      0.029     37.600     14.291      0.054     20.000     12.560     -999.0      0.200      9.104     -999.0     -0.300     -999.0     -999.0     19.553     17.911     17.179     16.858     16.562              
 442   38.100075     3.756637      e   0.0750     20.783      0.263     20.789      0.256     19.607      0.091     18.277      0.025     17.688      0.024     17.277      0.025     17.086      0.042     16.544      0.125     15.733      0.123     15.316      0.169     14.672      0.030     35.900     14.374      0.049     22.100     10.678      0.081     13.400      8.515      0.256      4.200     20.813     20.787     19.207     18.036     17.470     17.250     16.995              
 443   37.581017     4.196016      e   0.0751     20.359      0.214     20.736      0.222     19.522      0.120     18.334      0.169     17.832      0.189     17.455      0.404     17.349      0.070     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.178      0.043     25.100     15.024      0.085     12.800     11.777      0.256      4.200      8.824      0.458      2.400     20.413     20.741     19.176     18.135     17.628     17.485     17.282              
 444   38.771832     3.184333      e   0.0751     21.482      0.373     20.559      0.209     19.905      0.110     18.533      0.013     17.918      0.010     17.536      0.011     17.310      0.031     16.389      0.106     15.912      0.122     15.067      0.125     14.661      0.028     38.200     14.547      0.052     21.000     10.783      0.115      9.500      9.264      0.527      2.100     21.486     20.570     19.526     18.294     17.728     17.494     17.232              
 445   38.291363     4.017998      a   0.0752     -999.0     -999.0     -999.0     -999.0     19.170      0.081     17.392      0.015     16.463      0.013     16.034      0.014     15.727      0.017     15.151      0.074     14.426      0.069     13.917      0.064     13.381      0.024     44.700     13.322      0.031     34.700     12.616      0.484      2.200      9.216     -999.0     -1.600     -999.0     -999.0     18.651     17.007     16.245     15.895     15.621              
 446   39.585022     4.722903      e   0.0753     20.583      0.143     20.091      0.090     18.923      0.048     17.895      0.008     17.476      0.009     17.091      0.010     16.941      0.031     16.163      0.089     15.628      0.106     14.830      0.093     14.245      0.028     39.000     13.954      0.040     27.100      9.934      0.055     19.700      7.601      0.141      7.700     20.582     20.103     18.435     17.572     17.167     17.048     16.815              
 447   37.488983     4.288567      e   0.0754     21.351      0.374     20.165      0.131     19.097      0.076     18.001      0.011     17.406      0.011     17.094      0.013     16.950      0.046     16.819      0.167     15.271     -999.0     14.822     -999.0     14.745      0.031     34.800     14.482      0.051     21.200     11.131      0.120      9.000      8.695     -999.0      1.200     21.322     20.174     18.794     17.771     17.257     17.040     16.902              
 448   37.591667     4.316075      e   0.0754     20.746      0.258     20.284      0.152     19.472      0.128     18.157      0.015     17.659      0.016     17.323      0.019     17.146      0.067     16.801      0.162     16.292      0.179     15.637      0.188     14.932      0.033     33.100     14.639      0.054     20.100     11.254      0.138      7.900      8.386     -999.0      1.600     20.769     20.295     19.090     17.937     17.467     17.324     17.086              
 449   39.816029     2.628676      e   0.0754     -999.0     -999.0     -999.0     -999.0     18.197      0.135     17.033      0.167     16.116      0.108     15.670      0.011     15.501      0.020     15.354      0.085     14.680      0.092     14.189      0.095     13.694      0.037     29.700     13.586      0.047     23.300     11.146      0.173      6.300      8.585      0.399      2.700     -999.0     -999.0     17.717     16.796     15.886     15.672     15.411              
 450   38.814053     3.082859      a   0.0755     -999.0     -999.0     -999.0     -999.0     21.104      0.353     18.528      0.014     17.644      0.011     17.244      0.013     16.951      0.026     16.109      0.087     15.344      0.087     15.069      0.115     14.626      0.029     37.700     14.565      0.058     18.600     12.666     -999.0     -0.900      9.205     -999.0     -0.100     -999.0     -999.0     20.655     18.198     17.466     17.141     16.871              
 451   39.700768     4.875297      a   0.0755     -999.0     -999.0     -999.0     -999.0     19.878      0.182     17.761      0.014     16.751      0.009     16.249      0.009     15.853      0.018     15.489      0.079     14.670      0.093     14.179      0.083     13.596      0.025     42.800     13.479      0.034     31.800     12.019     -999.0      1.100      8.436     -999.0      1.300     -999.0     -999.0     19.034     17.139     16.347     15.972     15.639              
 452   38.578304     4.360440      e   0.0756     20.422      0.261     19.963      0.151     18.999      0.123     17.763      0.013     17.256      0.014     16.928      0.018     16.772      0.068     17.006      0.207     15.918      0.162     15.635      0.206     14.620      0.031     34.600     14.354      0.050     21.800     10.724      0.100     10.900      8.759      0.395      2.800     20.435     19.972     18.496     17.437     17.000     16.863     16.682              
 453   39.799648     5.017312      e   0.0756     21.315      0.216     20.310      0.106     18.983      0.079     17.673      0.021     17.073      0.018     16.674      0.026     16.603      0.056     16.131      0.145     14.765     -999.0     14.396     -999.0     14.023      0.028     39.500     13.746      0.039     28.000      9.814      0.053     20.300      7.915      0.171      6.400     21.284     20.302     18.098     17.072     16.605     16.487     16.408              
 454   39.383286     1.609820      e   0.0756     -999.0     -999.0     19.010      0.120     18.883      0.089     17.992      0.037     17.743      0.024     17.288      0.044     17.569      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.726      0.042     25.900     15.500      0.104     10.400     12.240      0.302      3.600      9.126     -999.0      0.500     -999.0     19.011     18.614     17.857     17.534     17.453     17.536              
 455   39.320190     2.787369      a   0.0756     -999.0     -999.0     -999.0     -999.0     19.164      0.063     17.523      0.007     16.753      0.006     16.412      0.006     16.178      0.014     15.704      0.088     14.936      0.100     14.535      0.087     13.962      0.026     42.400     13.874      0.038     28.300     12.177     -999.0      1.400      9.182     -999.0      0.200     -999.0     -999.0     18.761     17.240     16.586     16.346     16.117              
 456   37.208965     4.362748      e   0.0757     21.054      0.365     20.877      0.220     19.814      0.141     18.691      0.020     18.071      0.020     17.693      0.023     17.482      0.072     16.839      0.156     15.572     -999.0     15.649      0.196     15.040      0.033     32.600     14.810      0.061     17.700     11.174      0.119      9.100      8.626     -999.0      1.000     21.079     20.885     19.468     18.427     17.873     17.620     17.396              
 457   38.597889     4.425851      e   0.0757     -999.0     -999.0     20.734      0.249     20.086      0.265     18.099      0.017     17.416      0.014     17.038      0.014     16.715      0.044     16.868      0.195     16.140      0.187     15.783      0.219     14.662      0.030     36.000     14.452      0.056     19.300     11.071      0.132      8.200      9.214      0.493      2.200     -999.0     20.723     19.521     17.731     17.147     16.937     16.601              
 458   37.596039     4.324874      a   0.0758     -999.0     -999.0     -999.0     -999.0     20.385      0.178     18.888      0.018     18.025      0.014     17.600      0.015     17.293      0.046     16.690      0.132     16.046      0.176     15.609      0.198     15.093      0.035     31.200     15.008      0.069     15.800     12.682     -999.0     -0.900      8.885     -999.0      0.500     -999.0     -999.0     19.968     18.562     17.830     17.480     17.194              
 459   38.128487     4.385174      a   0.0758     -999.0     -999.0     22.162      0.454     19.262      0.106     17.490      0.010     16.621      0.007     16.186      0.009     15.944      0.020     15.430      0.086     14.834      0.102     14.247      0.095     13.644      0.026     42.400     13.546      0.033     33.300     12.365      0.360      3.000      8.917     -999.0     -1.200     -999.0     21.916     18.724     17.110     16.389     16.058     15.836              
 460   39.096176     2.919756      e   0.0759     21.172      0.373     20.327      0.175     18.812      0.070     17.402      0.007     16.702      0.006     16.316      0.007     16.104      0.020     15.922      0.107     15.171      0.125     14.707      0.103     13.664      0.025     42.600     13.428      0.031     34.600      9.801      0.046     23.500      7.732      0.118      9.200     21.140     20.298     18.428     17.143     16.524     16.259     16.032              
 461   38.182598     4.064130      e   0.0759     20.993      0.299     20.717      0.236     19.103      0.096     18.076      0.016     17.446      0.013     17.057      0.013     16.767      0.039     16.863      0.222     16.075      0.167     15.015     -999.0     14.662      0.029     37.200     14.474      0.052     20.800     11.109      0.123      8.800      9.056     -999.0     -0.400     20.979     20.708     18.765     17.799     17.236     16.950     16.661              
 462   37.053394     4.387217      e   0.0760     20.138      0.222     19.652      0.119     18.580      0.079     17.564      0.011     17.073      0.011     16.729      0.014     16.671      0.059     16.650      0.178     15.960      0.199     15.062     -999.0     14.468      0.029     36.900     13.909      0.038     28.900      9.776      0.040     27.000      7.247      0.092     11.800     20.143     19.664     18.226     17.321     16.867     16.706     16.600              
 463   39.290165     1.632463      a   0.0760     -999.0     -999.0     -999.0     -999.0     19.607      0.102     17.875      0.011     16.987      0.008     16.602      0.010     16.345      0.017     15.851      0.088     15.074      0.112     14.827      0.116     14.035      0.027     40.900     13.969      0.040     27.000     12.325      0.337      3.200      9.107     -999.0      0.400     -999.0     -999.0     19.201     17.569     16.833     16.513     16.281              
 464   39.092098     2.910108      a   0.0761     -999.0     -999.0     -999.0     -999.0     19.626      0.103     17.869      0.008     16.942      0.006     16.531      0.007     16.192      0.015     15.532      0.068     14.856      0.073     14.438      0.092     13.876      0.026     41.000     13.817      0.038     28.600     12.733      0.541      2.000      9.180     -999.0     -2.000     -999.0     -999.0     19.202     17.537     16.766     16.415     16.105              
 465   38.992477     1.586200      e   0.0762     -999.0     -999.0     19.937      0.184     19.008      0.130     17.667      0.016     17.311      0.011     17.019      0.020     16.824      0.057     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.409      0.040     27.400     15.361      0.094     11.500     11.478      0.185      5.900      9.118     -999.0      0.300     -999.0     19.949     18.703     17.522     17.156     17.096     16.802              
 466   38.206287     3.716211      a   0.0762     -999.0     -999.0     -999.0     -999.0     21.179      0.198     18.821      0.016     17.914      0.014     17.522      0.015     17.256      0.027     16.084      0.075     15.379      0.078     14.976      0.117     14.364      0.029     37.200     14.190      0.046     23.700     12.458     -999.0      0.500      9.322     -999.0     -0.200     -999.0     -999.0     20.711     18.465     17.731     17.405     17.174              
 467   38.185577     4.510359      e   0.0763     -999.0     -999.0     20.281      0.187     18.802      0.081     17.492      0.017     16.753      0.012     16.353      0.011     16.129      0.028     15.716      0.087     15.038      0.080     14.546      0.083     13.738      0.026     41.600     13.620      0.034     31.900     10.444      0.067     16.200      8.756      0.391      2.800     -999.0     20.258     18.382     17.175     16.539     16.254     16.033              
 468   37.076347     4.785017      a   0.0763     -999.0     -999.0     -999.0     -999.0     20.457      0.207     18.888      0.020     18.092      0.016     17.656      0.020     17.364      0.051     17.064      0.189     15.844      0.149     15.711      0.218     15.193      0.035     31.200     15.199      0.082     13.300     12.834     -999.0     -1.800      9.104     -999.0     -0.300     -999.0     -999.0     19.895     18.491     17.818     17.512     17.231              
 469   40.077106     2.858931      e   0.0763     -999.0     -999.0     20.395      0.283     19.719      0.131     18.388      0.026     17.739      0.027     17.352      0.026     17.249      0.046     16.597      0.144     16.043      0.207     15.435      0.193     14.727      0.031     35.500     14.559      0.058     18.800     11.165      0.150      7.300      9.077     -999.0      0.300     -999.0     20.406     19.321     18.131     17.547     17.329     17.185              
 470   38.256927     4.386788      a   0.0766     -999.0     -999.0     -999.0     -999.0     20.177      0.185     18.388      0.015     17.442      0.011     17.049      0.013     16.644      0.030     15.940      0.082     15.317      0.096     14.971      0.095     14.369      0.028     39.100     14.222      0.046     23.500     12.407     -999.0      0.800      9.332     -999.0     -0.200     -999.0     -999.0     19.647     17.966     17.208     16.884     16.529              
 471   39.346340     1.441342      e   0.0768     -999.0     -999.0     20.344      0.217     19.203      0.106     18.290      0.020     17.829      0.019     17.599      0.023     17.628      0.082     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.754      0.042     25.600     15.657      0.123      8.800     12.176      0.296      3.700      9.215     -999.0     -0.700     -999.0     20.358     18.976     18.138     17.732     17.596     17.624              
 472   37.359226     3.257963      a   0.0768     -999.0     -999.0     -999.0     -999.0     20.888      0.416     18.488      0.059     17.490      0.101     16.896      0.085     16.845      0.038     15.954      0.080     15.383      0.109     15.055      0.132     14.154      0.027     39.500     13.989      0.041     26.200     12.310      0.360      3.000      8.580     -999.0      1.300     -999.0     -999.0     20.448     18.137     17.319     16.776     16.765              
 473   40.065254     2.568462      e   0.0769     -999.0     -999.0     19.563      0.137     19.011      0.063     17.707      0.018     17.051      0.020     16.635      0.027     16.456      0.040     15.966      0.113     14.628     -999.0     14.070     -999.0     13.883      0.025     42.600     13.764      0.039     28.200     10.389      0.062     17.600      9.025      0.423      2.600     -999.0     19.577     18.644     17.451     16.852     16.589     16.374              
 474   37.893898     4.625548      e   0.0769     20.810      0.249     19.980      0.120     19.602      0.057     18.500      0.009     18.070      0.010     17.719      0.011     17.588      0.038     16.937      0.163     16.288      0.180     15.387      0.145     15.032      0.034     31.500     14.848      0.066     16.400     10.714      0.078     13.900      8.280      0.222      4.900     20.838     19.995     19.234     18.275     17.852     17.730     17.514              
 475   37.843159     4.730376      e   0.0771     19.757      0.152     19.414      0.101     18.685      0.065     17.589      0.013     17.034      0.014     16.678      0.013     16.454      0.036     16.235      0.111     15.538      0.155     14.932      0.134     14.075      0.026     42.300     13.845      0.036     30.600     10.136      0.051     21.200      8.517      0.263      4.100     19.795     19.429     18.341     17.340     16.838     16.616     16.371              
 476   37.902138     4.727413      e   0.0771     20.466      0.212     19.974      0.124     19.191      0.065     18.360      0.012     18.019      0.015     17.748      0.018     17.664      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.583      0.042     26.000     15.197      0.084     12.900     12.019      0.274      4.000      8.339     -999.0      2.000     20.489     19.990     18.891     18.160     17.842     17.759     17.625              
 477   38.825508     1.769024      e   0.0771     -999.0     -999.0     -999.0     -999.0     20.128      0.217     18.509      0.050     17.623      0.029     17.138      0.026     16.624      0.084     16.006      0.086     15.196      0.121     14.627      0.100     13.822      0.026     42.000     13.566      0.033     33.000     10.688      0.081     13.400      8.852     -999.0      0.900     -999.0     -999.0     19.774     18.227     17.425     17.019     16.509              
 478   37.031738     4.821735      a   0.0772     -999.0     -999.0     22.497      0.536     19.407      0.093     17.499      0.008     16.558      0.006     16.066      0.007     15.789      0.014     15.153      0.066     14.328      0.073     14.001      0.065     13.384      0.024     45.100     13.309      0.030     36.200     12.392      0.414      2.600      8.826     -999.0      0.800     -999.0     22.176     18.780     17.049     16.273     15.890     15.643              
 479   36.488857     2.695616      a   0.0775     -999.0     -999.0     23.208      0.741     20.052      0.077     18.432      0.009     17.481      0.007     17.032      0.007     16.714      0.014     15.579      0.075     15.086      0.083     14.444      0.089     14.153      0.027     40.300     14.092      0.042     25.800     12.692     -999.0      0.100      8.838     -999.0      0.800     -999.0     22.926     19.624     18.099     17.298     16.913     16.620              
 480   38.462215     3.784398      e   0.0776     19.656      0.155     18.906      0.065     18.245      0.093     17.237      0.014     16.676      0.012     16.495      0.021     16.611      0.092     16.943      0.196     15.575     -999.0     15.879      0.246     14.670      0.031     35.000     14.437      0.051     21.500     10.791      0.093     11.700      8.650      0.315      3.500     19.670     18.923     17.919     16.991     16.535     16.407     16.573              
 481   36.909557     4.426366      e   0.0776     20.612      0.287     19.925      0.139     24.426     18.055     17.939      0.065     17.442      0.066     17.011      0.105     17.143      0.141     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.980      0.036     30.600     14.932      0.073     14.900     11.467      0.173      6.300      8.547     -999.0      1.600     20.378     19.939     23.883     17.645     17.204     17.009     17.070              
 482   38.976810     2.800171      e   0.0776     -999.0     -999.0     21.921      0.478     20.124      0.156     18.405      0.016     17.585      0.011     17.163      0.012     16.856      0.028     16.270      0.098     15.458      0.093     14.987      0.107     14.161      0.026     41.500     13.912      0.041     26.300      9.943      0.050     21.500      7.777      0.162      6.700     -999.0     21.833     19.700     18.109     17.398     17.076     16.768              
 483   38.862522     1.616829      e   0.0778     -999.0     -999.0     -999.0     -999.0     19.614      0.093     17.826      0.013     16.926      0.011     16.510      0.010     16.204      0.016     15.415      0.065     14.848      0.066     14.578      0.090     13.901      0.026     41.900     13.739      0.035     31.000     12.564      0.473      2.300      8.627     -999.0      1.800     -999.0     -999.0     19.201     17.521     16.764     16.418     16.128              
 484   38.459270     3.663892      a   0.0778     -999.0     -999.0     -999.0     -999.0     18.880      0.057     17.053      0.013     16.161      0.012     15.753      0.012     15.442      0.015     14.917      0.071     14.296      0.074     13.711      0.072     13.090      0.024     45.100     13.035      0.028     39.300     11.977     -999.0      2.000      9.205     -999.0     -0.600     -999.0     -999.0     18.368     16.681     15.949     15.629     15.344              
 485   36.506180     2.791270      a   0.0779     -999.0     -999.0     -999.0     -999.0     20.435      0.228     18.074      0.024     17.133      0.020     16.702      0.022     17.347      0.159     15.803      0.092     15.006      0.137     14.799      0.109     14.067      0.027     40.700     13.979      0.042     25.900     12.130     -999.0      1.400      8.682     -999.0      0.800     -999.0     -999.0     19.999     17.732     16.970     16.594     17.277              
 486   38.024330     1.865848      e   0.0780     19.084      0.018     18.683      0.011     17.888      0.042     17.036      0.009     16.638      0.009     16.389      0.011     16.248      0.035     16.636      0.158     16.028      0.194     15.064     -999.0     14.430      0.028     38.900     14.191      0.043     25.200     10.605      0.079     13.800      8.437      0.295      3.700     19.112     18.700     17.674     16.884     16.527     16.385     16.233              
 487   39.778282     4.329382      e   0.0780     20.772      0.203     20.259      0.120     19.352      0.203     18.163      0.030     17.618      0.028     17.274      0.031     17.208      0.109     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.360      0.037     29.300     15.070      0.079     13.700     12.449      0.542      2.000      8.945     -999.0      0.000     20.785     20.271     18.913     17.878     17.395     17.242     17.136              
 488   38.202785     1.846208      e   0.0780     20.635      0.043     20.020      0.024     19.342      0.053     18.393      0.009     17.943      0.010     17.637      0.011     17.500      0.038     16.779      0.126     16.009      0.123     15.725      0.193     14.981      0.033     32.500     14.715      0.058     18.800     10.813      0.089     12.200      9.124      0.504      2.200     20.657     20.037     19.115     18.234     17.808     17.645     17.465              
 489   39.865051     4.555884      e   0.0782     20.844      0.172     20.326      0.101     18.932      0.075     17.936      0.012     17.433      0.013     17.049      0.015     16.870      0.044     16.481      0.134     15.746      0.135     15.241      0.153     14.321      0.027     40.100     14.074      0.043     25.300     10.133      0.061     17.900      7.841      0.184      5.900     20.828     20.332     18.365     17.526     17.093     16.928     16.719              
 490   38.554848     2.400452      e   0.0783     21.410      0.368     20.547      0.213     19.244      0.146     18.002      0.027     17.355      0.017     16.978      0.015     16.667      0.049     16.865      0.165     16.139      0.183     15.507      0.177     14.397      0.029     36.900     14.155      0.044     24.700     10.763      0.092     11.800      8.856      0.395      2.700     21.383     20.542     18.954     17.781     17.196     16.904     16.589              
 491   38.477394     1.813803      e   0.0783     21.097      0.091     20.679      0.064     19.629      0.105     18.577      0.016     18.085      0.016     17.777      0.020     17.637      0.067     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.300      0.036     29.900     15.236      0.085     12.800     12.227      0.347      3.100      9.226     -999.0     -0.300     21.107     20.693     19.386     18.412     17.957     17.780     17.606              
 492   38.976959     1.679999      e   0.0783     19.426      0.165     19.088      0.089     18.339      0.048     17.466      0.009     17.001      0.009     16.708      0.011     16.616      0.038     16.623      0.152     15.903      0.158     14.567     -999.0     14.426      0.029     37.800     14.206      0.045     24.300     10.480      0.074     14.600      8.897      0.381      2.900     19.463     19.106     18.132     17.305     16.876     16.709     16.588              
 493   39.713112     4.359557      a   0.0784     -999.0     -999.0     22.055      0.381     19.314      0.124     17.567      0.011     16.615      0.009     16.142      0.009     15.848      0.020     15.289      0.067     14.602      0.079     14.236      0.096     13.538      0.026     42.600     13.426      0.034     32.400     12.234      0.397      2.700      8.904     -999.0     -0.200     -999.0     21.821     18.710     17.122     16.345     15.969     15.710              
 494   37.184780     2.822855      e   0.0785     20.768      0.289     19.546      0.127     19.116      0.085     18.171      0.016     17.595      0.014     17.211      0.016     17.194      0.059     16.724      0.136     16.346      0.231     15.180     -999.0     14.834      0.031     35.100     14.614      0.055     19.700     11.121      0.122      8.900      8.582      0.291      3.700     20.767     19.562     18.831     17.939     17.407     17.187     17.125              
 495   39.023438     1.867890      e   0.0785     18.843      0.119     18.454      0.070     17.532      0.040     16.342      0.007     15.639      0.008     15.251      0.009     15.061      0.016     15.722      0.138     14.936      0.157     14.619      0.139     13.317      0.025     42.900     13.231      0.030     36.800     10.173      0.054     20.000      8.406      0.220      4.900     18.864     18.462     17.252     16.102     15.483     15.200     14.999              
 496   38.695824     1.939796      e   0.0785     -999.0     -999.0     19.339      0.102     18.149      0.042     17.039      0.007     16.377      0.006     16.050      0.006     15.800      0.017     15.693      0.113     15.151      0.130     14.574      0.098     13.668      0.032     33.900     13.429      0.042     26.000      9.659      0.054     20.100      7.436      0.188      5.800     -999.0     19.343     17.890     16.818     16.249     15.982     15.750              
 497   39.999214     3.533372      e   0.0785     -999.0     -999.0     20.318      0.189     19.166      0.117     17.393      0.010     16.720      0.008     16.325      0.008     16.169      0.025     15.919      0.109     15.170      0.125     14.766      0.116     13.639      0.025     43.300     13.325      0.032     34.200      9.204      0.037     29.300      6.387      0.051     21.500     -999.0     20.291     18.679     17.111     16.509     16.295     16.092              
 498   38.744015     1.495695      e   0.0785     -999.0     -999.0     20.268      0.176     18.982      0.082     17.581      0.013     16.835      0.010     16.369      0.010     16.023      0.021     15.700      0.084     14.838      0.093     14.158      0.080     13.354      0.039     28.100     12.992      0.040     27.400      8.841      0.039     27.700      7.087      0.135      8.000     -999.0     20.251     18.648     17.341     16.639     16.285     15.916              
 499   39.634113     3.922849      e   0.0785     -999.0     -999.0     21.044      0.420     18.521      0.058     17.011      0.011     16.134      0.009     15.719      0.009     15.418      0.015     15.035      0.065     14.470      0.077     13.873      0.072     13.241      0.024     45.300     13.164      0.030     35.700     11.300      0.155      7.000      9.007     -999.0      0.500     -999.0     20.888     18.056     16.642     15.918     15.583     15.313              
 500   38.972439     1.803025      e   0.0786     19.896      0.196     19.439      0.107     18.540      0.055     17.537      0.009     17.030      0.009     16.712      0.010     16.477      0.032     16.244      0.118     15.640      0.157     15.057      0.136     14.216      0.026     41.400     14.051      0.041     26.600     10.283      0.060     18.000      8.185      0.183      5.900     19.913     19.456     18.312     17.366     16.899     16.683     16.430              
 501   39.357910     4.471266      e   0.0786     21.713      0.311     20.477      0.124     19.930      0.410     18.322      0.201     17.861      0.299     17.528      0.290     17.352      0.449     15.845      0.086     15.302      0.107     14.947      0.124     14.357      0.028     39.200     14.338      0.053     20.500     10.810      0.093     11.600      9.137      0.470      2.300     21.704     20.491     19.321     18.022     17.570     17.570     17.262              
 502   38.747921     2.990966      e   0.0788     21.229      0.351     20.916      0.244     19.334      0.083     17.805      0.008     17.049      0.007     16.613      0.007     16.352      0.018     15.638      0.079     14.936      0.084     14.551      0.087     13.772      0.025     43.200     13.329      0.030     35.800     10.167      0.065     16.800      8.113      0.212      5.100     21.214     20.870     18.893     17.512     16.838     16.533     16.253              
 503   38.007401     3.313246      a   0.0788     -999.0     -999.0     21.905      0.390     20.093      0.223     18.036      0.016     17.259      0.012     16.898      0.013     16.690      0.026     16.184      0.100     15.417      0.103     15.052      0.128     14.526      0.029     37.700     14.442      0.050     21.700     12.635      0.531      2.000      9.023     -999.0     -0.500     -999.0     21.782     19.659     17.754     17.091     16.849     16.631              
 504   39.297337     4.294132      e   0.0788     -999.0     -999.0     19.781      0.157     18.806      0.076     17.841      0.013     17.284      0.013     16.883      0.014     16.836      0.053     16.456      0.133     15.878      0.164     15.241      0.178     14.406      0.028     39.400     14.177      0.044     24.500     10.251      0.059     18.400      8.129      0.179      6.100     -999.0     19.797     18.421     17.547     17.036     16.832     16.734              
 505   37.677231     3.347108      a   0.0789     -999.0     -999.0     -999.0     -999.0     19.210      0.094     17.524      0.010     16.650      0.008     16.224      0.008     15.965      0.020     15.575      0.085     14.863      0.083     14.552      0.099     13.791      0.025     43.200     13.703      0.034     31.500     11.999     -999.0      1.700      9.103     -999.0     -0.300     -999.0     -999.0     18.770     17.206     16.469     16.129     15.881              
 506   38.619579     2.734136      a   0.0789     -999.0     -999.0     21.830      0.409     20.368      0.099     18.852      0.013     17.970      0.008     17.537      0.009     17.248      0.020     16.207      0.081     15.585      0.086     15.134      0.152     14.718      0.030     35.600     14.621      0.057     19.000     12.175     -999.0      1.200      9.297     -999.0     -1.600     -999.0     21.785     19.943     18.528     17.782     17.427     17.156              
 507   37.269791     4.094621      e   0.0789     -999.0     -999.0     -999.0     -999.0     19.349      0.078     17.886      0.010     17.005      0.008     16.590      0.008     16.310      0.021     15.528      0.072     14.908      0.076     14.342      0.070     13.833      0.025     43.600     13.638      0.034     31.900     12.141      0.317      3.400      8.723     -999.0      1.400     -999.0     -999.0     18.943     17.560     16.824     16.476     16.223            BL
 508   37.354443     3.380228      a   0.0789     -999.0     -999.0     -999.0     -999.0     19.708      0.120     17.923      0.023     17.039      0.022     16.636      0.025     16.334      0.032     15.650      0.079     15.091      0.091     14.559      0.082     14.087      0.027     40.900     13.970      0.041     26.700     12.379     -999.0      0.900      9.191     -999.0     -0.800     -999.0     -999.0     19.245     17.587     16.854     16.534     16.251              
 509   39.941902     3.081692      e   0.0789     -999.0     -999.0     19.262      0.111     18.590      0.049     17.592      0.029     17.156      0.029     16.835      0.031     16.742      0.030     16.559      0.124     15.992      0.179     15.401      0.185     14.239      0.028     39.000     14.008      0.042     26.000      9.848      0.045     24.100      7.722      0.121      9.000     -999.0     19.280     18.267     17.379     16.962     16.855     16.688              
 510   37.748287     3.341097      e   0.0791     21.175      0.358     20.824      0.279     19.743      0.159     18.597      0.025     18.092      0.025     17.728      0.029     17.701      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.721      0.045     24.300     15.599      0.110      9.800     12.302      0.298      3.600      9.219      0.508      2.100     21.187     20.835     19.424     18.404     17.914     17.761     17.651              
 511   35.729691     4.313481      e   0.0791     20.286      0.205     19.995      0.077     19.029      0.095     18.248      0.017     17.901      0.016     17.544      0.024     17.408      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.434      0.040     27.300     15.255      0.086     12.700     11.678      0.199      5.500      8.631      0.394      2.800     20.310     20.013     18.791     18.081     17.705     17.574     17.335              
 512   39.614597     3.548879      a   0.0791     -999.0     -999.0     -999.0     -999.0     18.951      0.114     17.046      0.009     16.088      0.006     15.658      0.006     15.339      0.014     15.006      0.073     14.321      0.091     13.900      0.077     13.317      0.034     32.100     13.289      0.043     25.200     11.769     -999.0      1.700      8.563     -999.0      0.500     -999.0     -999.0     18.469     16.673     15.889     15.524     15.240              
 513   39.947880     3.730166      e   0.0791     -999.0     -999.0     -999.0     -999.0     20.204      0.364     18.675      0.042     17.950      0.042     17.583      0.042     17.287      0.097     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.098      0.035     31.000     14.845      0.073     14.900     12.128      0.389      2.800      8.882     -999.0      0.700     -999.0     -999.0     19.776     18.368     17.750     17.495     17.202              
 514   38.046890     4.689639      e   0.0792     20.515      0.250     -999.0     -999.0     19.593      0.194     18.805      0.039     18.057      0.038     17.562      0.029     17.415      0.103     16.837      0.167     15.967      0.145     15.391      0.197     14.346      0.027     39.600     14.042      0.044     24.700     10.576      0.078     13.800      9.026      0.487      2.200     20.563     -999.0     19.293     18.494     17.808     17.439     17.281              
 515   37.315639     3.409774      e   0.0794     18.321      0.106     17.737      0.041     17.012      0.018     15.909      0.005     15.291      0.005     14.877      0.005     14.638      0.009     14.605      0.092     13.969      0.128     13.356      0.086     12.214      0.022     49.000     12.106      0.023     47.700      8.525      0.025     43.500      6.306      0.054     20.300     18.341     17.754     16.704     15.668     15.089     14.821     14.544              
 516   38.041378     4.740962      e   0.0794     19.955      0.191     20.064      0.151     18.928      0.115     17.936      0.018     17.471      0.020     17.159      0.024     17.593      0.150     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.201      0.035     31.100     15.018      0.078     14.000     11.822      0.244      4.500      9.238      0.541      2.000     19.996     20.079     18.532     17.691     17.253     17.188     17.542              
 517   37.460686     3.549309      e   0.0795     19.921      0.234     19.715      0.128     18.508      0.070     17.322      0.009     16.744      0.008     16.402      0.010     16.223      0.033     16.620      0.185     15.854      0.186     15.402      0.190     14.081      0.027     40.100     13.873      0.038     28.300     10.243      0.063     17.300      8.364      0.289      3.800     19.934     19.719     18.173     17.089     16.575     16.363     16.164              
 518   39.165737     1.650206      e   0.0797     -999.0     -999.0     23.010      1.132     19.226      0.131     18.256      0.021     17.419      0.013     16.959      0.016     16.680      0.050     16.551      0.127     15.457      0.119     14.859      0.109     13.859      0.026     42.600     13.545      0.034     32.000      9.812      0.044     24.900      8.252      0.177      6.100     -999.0     22.747     18.984     17.984     17.235     16.851     16.577              
 519   39.176819     1.629626      e   0.0797     21.178      0.392     21.779      0.428     19.795      0.068     18.350      0.009     17.665      0.007     17.318      0.007     17.058      0.018     16.101      0.088     15.410      0.093     14.994      0.114     14.667      0.030     36.600     14.494      0.052     21.000     11.787      0.191      5.700      9.229     -999.0      0.500     21.193     21.712     19.461     18.109     17.515     17.268     17.003              
 520   35.929283     3.007726      e   0.0798     -999.0     -999.0     -999.0     -999.0     20.596      0.275     18.844      0.024     17.967      0.019     17.595      0.017     17.333      0.042     16.330      0.111     16.084      0.211     15.327      0.175     14.772      0.030     35.700     14.590      0.054     20.200     11.928     -999.0      2.000      8.955     -999.0     -0.300     -999.0     -999.0     20.148     18.507     17.789     17.494     17.259              
 521   39.154404     1.624125      e   0.0798     20.917      0.345     19.616      0.123     18.794      0.039     17.697      0.007     17.221      0.006     16.842      0.006     16.713      0.018     15.903      0.088     15.308      0.098     14.915      0.114     14.131      0.026     41.700     13.877      0.036     30.300      9.785      0.042     26.000      8.110      0.202      5.400     20.891     19.633     18.505     17.521     17.037     16.871     16.649              
 522   39.148251     3.104101      a   0.0799     -999.0     -999.0     -999.0     -999.0     19.736      0.120     17.887      0.016     16.923      0.015     16.486      0.014     16.170      0.019     15.388      0.067     14.794      0.089     14.247      0.067     13.741      0.026     42.400     13.598      0.034     31.600     12.086     -999.0      1.200      8.920     -999.0      1.200     -999.0     -999.0     19.221     17.493     16.709     16.344     16.065              
 523   38.807396     3.258814      e   0.0800     20.319      0.219     20.077      0.149     19.729      0.145     17.983      0.013     17.481      0.014     17.102      0.015     17.021      0.039     17.126      0.213     16.121      0.188     15.496      0.183     14.692      0.031     35.300     14.548      0.060     18.200     11.071      0.130      8.400      8.739     -999.0      1.500     20.392     20.092     19.239     17.753     17.256     17.160     16.958              
 524   37.740726     4.438951      e   0.0800     20.125      0.190     19.836      0.114     18.997      0.087     17.638      0.041     17.007      0.031     16.654      0.027     16.445      0.038     15.923      0.102     15.078      0.096     14.724      0.111     13.941      0.026     41.500     13.759      0.035     30.600     10.415      0.065     16.700      8.538      0.257      4.200     20.158     19.845     18.559     17.345     16.797     16.593     16.366              
 525   36.549980     4.370745      e   0.0801     -999.0     -999.0     20.961      0.251     19.496      0.114     18.065      0.013     17.289      0.010     16.867      0.012     16.620      0.031     15.965      0.109     15.292      0.141     15.064      0.139     14.040      0.027     39.800     13.763      0.035     31.000     10.106      0.052     21.000      7.657      0.131      8.300     -999.0     20.929     19.029     17.729     17.065     16.761     16.516              
 526   39.188393     3.224144      a   0.0801     -999.0     -999.0     21.500      0.402     24.121      5.004     18.741      0.019     17.846      0.014     17.411      0.015     17.075      0.034     16.719      0.154     15.941      0.141     15.334      0.175     14.712      0.028     38.300     14.662      0.065     16.800     11.933      0.301      3.600      8.966     -999.0      0.700     -999.0     21.470     23.589     18.356     17.619     17.277     16.964              
 527   39.687988     2.513868      e   0.0801     -999.0     -999.0     19.523      0.122     18.405      0.048     17.431      0.008     16.879      0.008     16.528      0.010     16.438      0.029     16.490      0.146     15.881      0.149     15.403      0.188     14.189      0.026     41.300     14.016      0.041     26.300     10.357      0.068     16.000      8.808      0.310      3.500     -999.0     19.536     18.118     17.204     16.703     16.505     16.379              
 528   39.300800     2.550894      e   0.0802     -999.0     -999.0     20.442      0.231     19.232      0.137     18.190      0.022     17.618      0.015     17.366      0.027     16.984      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.364      0.036     30.000     15.251      0.091     12.000     12.188      0.410      2.600      9.268     -999.0     -0.200     -999.0     20.451     18.967     17.972     17.494     17.283     16.939              
 529   39.066021     3.155915      e   0.0803     -999.0     -999.0     21.445      0.421     19.727      0.137     18.438      0.016     17.719      0.012     17.341      0.014     17.070      0.036     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.967      0.033     33.300     14.699      0.064     16.900     11.542      0.189      5.800      9.448     -999.0      0.000     -999.0     21.409     19.313     18.118     17.512     17.230     16.977              
 530   39.350937     2.774223      e   0.0805     -999.0     -999.0     20.263      0.203     19.472      0.137     18.481      0.028     17.851      0.019     17.547      0.025     17.337      0.065     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.556      0.040     27.100     15.730      0.152      7.100     12.065     -999.0      1.300      9.013     -999.0      1.000     -999.0     20.281     19.202     18.244     17.714     17.474     17.290              
 531   37.740658     3.490872      e   0.0808     21.824      0.541     20.671      0.227     19.701      0.158     18.647      0.031     18.017      0.029     17.714      0.033     17.361      0.076     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.326      0.039     28.000     15.303      0.092     11.800     11.698      0.208      5.200      8.621     -999.0      1.600     21.798     20.685     19.442     18.424     17.882     17.622     17.300              
 532   39.188858     3.208170      a   0.0808     -999.0     -999.0     22.293      0.525     20.867      1.798     15.863      0.007     14.870      0.009     14.423      0.007     14.212      0.010     14.513      0.085     13.765      0.086     13.392      0.078     12.355      0.023     47.700     12.323      0.023     47.100     12.092      0.300      3.600      9.510     -999.0     -0.800     -999.0     21.592     20.346     15.452     14.661     14.275     14.113              
 533   39.135799     1.425976      e   0.0808     -999.0     -999.0     21.186      0.498     19.920      0.195     18.435      0.021     17.866      0.019     17.511      0.023     17.490      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.939      0.031     34.600     14.759      0.065     16.800     11.211      0.131      8.300      9.342      0.540      2.000     -999.0     21.175     19.498     18.216     17.685     17.549     17.448              
 534   39.158955     3.219418      e   0.0812     -999.0     -999.0     22.197      0.470     20.631      0.366     18.668      0.022     17.853      0.016     17.364      0.016     17.013      0.040     16.943      0.160     15.982      0.186     15.729      0.213     14.595      0.030     36.700     14.389      0.053     20.700     11.271      0.163      6.700      8.628     -999.0      1.900     -999.0     22.107     20.105     18.326     17.591     17.247     16.877              
 535   39.721897     3.418681      e   0.0812     -999.0     -999.0     21.421      0.394     20.740      0.670     18.564      0.019     17.680      0.015     17.229      0.015     16.833      0.039     16.087      0.102     15.405      0.116     14.845      0.141     14.118      0.027     39.800     13.871      0.042     26.100      9.963      0.051     21.100      8.231      0.209      5.200     -999.0     21.384     20.303     18.217     17.461     17.092     16.715              
 536   39.163345     3.237403      a   0.0813     -999.0     -999.0     -999.0     -999.0     20.265      0.148     18.323      0.011     17.375      0.009     16.951      0.008     16.606      0.017     15.751      0.079     15.177      0.083     14.634      0.100     14.213      0.026     41.800     14.092      0.045     23.900     12.074     -999.0      1.200      9.306     -999.0     -0.600     -999.0     -999.0     19.747     17.926     17.157     16.807     16.499              
 537   38.900764     1.360856      a   0.0814     -999.0     -999.0     22.115      0.518     19.896      0.125     18.013      0.022     17.118      0.020     16.709      0.021     16.455      0.024     15.681      0.069     15.010      0.084     14.495      0.079     14.065      0.026     41.400     13.936      0.039     28.100     12.571      0.408      2.700      8.993     -999.0      0.400     -999.0     21.944     19.471     17.694     16.960     16.619     16.389              
 538   38.560738     3.300676      a   0.0815     -999.0     -999.0     -999.0     -999.0     20.362      0.279     18.089      0.029     17.192      0.027     16.764      0.025     16.430      0.038     15.812      0.085     15.068      0.082     14.773      0.085     14.173      0.027     40.500     14.096      0.042     25.700     12.301      0.366      3.000      8.833     -999.0     -1.800     -999.0     -999.0     19.873     17.732     16.989     16.647     16.331              
 539   38.716438     3.327235      a   0.0815     -999.0     -999.0     -999.0     -999.0     20.879      0.274     18.215      0.012     17.283      0.009     16.851      0.009     16.538      0.017     15.773      0.079     14.955      0.064     14.441      0.084     14.082      0.026     41.200     13.935      0.038     28.600     11.893     -999.0      1.600      8.907      0.415      2.600     -999.0     -999.0     20.391     17.847     17.084     16.726     16.441              
 540   39.077354     2.973429      e   0.0817     -999.0     -999.0     19.806      0.155     18.950      0.105     17.748      0.012     17.113      0.010     16.802      0.014     16.766      0.047     16.652      0.137     15.915      0.172     15.627      0.232     14.544      0.029     37.400     14.477      0.054     20.100     11.121      0.123      8.800      8.460     -999.0      1.700     -999.0     19.820     18.602     17.500     16.955     16.759     16.721              
 541   38.876019     3.145323      e   0.0818     -999.0     -999.0     20.415      0.198     19.401      0.093     18.091      0.011     17.507      0.009     17.157      0.011     17.020      0.032     16.645      0.138     15.696      0.140     15.356      0.164     14.713      0.031     35.500     14.628      0.058     18.800     11.149      0.130      8.300      8.918     -999.0      0.800     -999.0     20.423     18.998     17.838     17.318     17.136     16.961              
 542   38.919067     3.309886      e   0.0820     19.009      0.128     18.521      0.069     17.967      0.055     16.765      0.007     16.366      0.007     16.078      0.008     16.188      0.033     16.562      0.180     14.895     -999.0     14.482     -999.0     14.384      0.043     25.300     14.189      0.062     17.500     10.132      0.072     15.100      7.604      0.200      5.400     19.049     18.541     17.549     16.544     16.162     16.150     16.161              
 543   37.441494     0.985631      e   0.0820     19.787      0.124     19.546      0.082     18.775      0.105     17.976      0.024     17.598      0.016     17.224      0.029     17.166      0.096     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.280      0.036     29.900     15.023      0.072     15.100     11.533      0.184      5.900      9.122     -999.0      0.200     19.830     19.565     18.557     17.823     17.412     17.271     17.099              
 544   39.001846     3.202828      a   0.0820     -999.0     -999.0     -999.0     -999.0     20.191      0.128     18.328      0.016     17.365      0.016     16.923      0.015     16.583      0.020     15.672      0.080     14.893      0.074     14.587      0.087     14.145      0.027     40.000     14.048      0.041     26.800     12.460      0.473      2.300      8.546     -999.0      1.600     -999.0     -999.0     19.638     17.911     17.129     16.769     16.465              
 545   39.136761     1.676701      e   0.0820     -999.0     -999.0     19.646      0.144     18.450      0.052     17.404      0.008     16.911      0.008     16.585      0.009     16.479      0.033     16.436      0.145     15.963      0.169     15.370      0.169     14.189      0.027     40.800     14.027      0.038     28.300     10.003      0.047     23.000      8.365      0.215      5.000     -999.0     19.658     18.186     17.224     16.763     16.598     16.441              
 546   39.041412     3.154590      e   0.0823     19.947      0.198     19.743      0.123     19.290      0.123     17.630      0.010     16.923      0.008     16.560      0.009     16.503      0.029     16.219      0.121     15.478      0.142     14.879      0.110     14.057      0.026     41.300     13.786      0.039     27.500     10.870      0.104     10.400      8.459     -999.0      1.700     20.016     19.754     18.760     17.302     16.694     16.511     16.424              
 547   38.540016     2.317923      e   0.0824     21.508      0.273     21.509      0.311     19.576      0.127     18.189      0.014     17.338      0.010     16.892      0.012     16.667      0.027     15.877      0.088     15.074      0.074     14.474      0.079     13.942      0.026     41.400     13.719      0.034     31.500     10.380      0.066     16.500      8.640     -999.0      1.400     21.489     21.436     19.176     17.885     17.155     16.802     16.581              
 548   36.058987     3.693826      a   0.0824     -999.0     -999.0     23.305      0.637     20.916      0.259     18.876      0.018     18.050      0.013     17.670      0.013     17.460      0.038     16.538      0.148     15.735      0.184     15.573      0.224     15.149      0.036     30.100     14.976      0.070     15.400     12.020     -999.0      1.700      8.883     -999.0      0.700     -999.0     23.094     20.416     18.531     17.850     17.582     17.381              
 549   36.325687     3.734968      e   0.0826     20.796      0.235     20.224      0.077     19.188      0.094     18.193      0.014     17.676      0.014     17.328      0.016     17.196      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.989      0.033     33.300     14.930      0.064     16.900     11.381      0.160      6.800      8.711     -999.0      1.200     20.796     20.241     18.840     17.935     17.469     17.285     17.120              
 550   39.185848     3.299037      e   0.0826     -999.0     -999.0     21.611      0.408     21.046      0.609     18.518      0.026     17.882      0.024     17.547      0.027     17.401      0.066     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.169      0.034     32.300     15.037      0.085     12.800     11.936      0.261      4.200      8.774     -999.0      0.900     -999.0     21.576     20.514     18.221     17.656     17.540     17.332              
 551   37.414692     1.303017      a   0.0826     -999.0     -999.0     22.890      0.435     19.690      0.126     18.073      0.012     17.223      0.009     16.824      0.010     16.561      0.027     15.932      0.098     15.433      0.108     14.915      0.126     14.373      0.027     39.900     14.212      0.044     24.800     12.761     -999.0      0.300      9.270     -999.0     -1.000     -999.0     22.607     19.278     17.763     17.055     16.736     16.488              
 552   35.569435     3.622216      e   0.0826     21.918      0.417     20.180      0.100     18.222      0.079     17.180      0.012     16.336      0.008     15.901      0.011     15.725      0.030     15.505      0.086     14.950      0.111     14.503      0.092     13.699      0.026     42.500     13.549      0.032     34.400     11.302      0.139      7.800      8.922     -999.0      1.100     21.918     20.135     17.893     16.849     16.137     15.784     15.629              
 553   39.123760     3.348918      e   0.0827     -999.0     -999.0     21.084      0.234     19.431      0.099     18.450      0.016     17.799      0.015     17.413      0.016     17.186      0.050     16.678      0.121     16.022      0.163     15.068      0.137     14.707      0.029     37.500     14.428      0.059     18.500     10.591      0.085     12.800      8.676      0.286      3.800     -999.0     21.076     19.112     18.164     17.594     17.320     17.091              
 554   38.238789     3.325424      a   0.0828     -999.0     -999.0     -999.0     -999.0     20.315      0.176     18.220      0.017     17.354      0.015     16.979      0.014     16.692      0.025     15.890      0.094     15.254      0.085     14.811      0.093     14.375      0.028     38.800     14.250      0.045     24.000     12.000     -999.0      1.400      8.782     -999.0      0.900     -999.0     -999.0     19.844     17.878     17.172     16.885     16.618              
 555   39.017590     3.180792      e   0.0829     20.840      0.342     20.762      0.225     20.174      0.275     18.593      0.024     18.056      0.021     17.790      0.027     17.809      0.096     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.581      0.041     26.600     15.334      0.098     11.100     11.934     -999.0      1.900      9.138      0.516      2.100     20.909     20.776     19.718     18.321     17.841     17.792     17.756              
 556   38.462772     3.364572      e   0.0829     20.495      0.251     21.041      0.261     19.354      0.118     17.973      0.013     17.229      0.011     16.812      0.012     16.511      0.035     15.998      0.084     15.339      0.089     14.832      0.110     14.213      0.027     39.700     14.142      0.044     24.600     11.049      0.114      9.600      8.599     -999.0      0.800     20.528     20.999     18.967     17.682     17.028     16.716     16.413              
 557   38.912144     1.802302      a   0.0829     -999.0     -999.0     -999.0     -999.0     17.580      0.108     16.581      0.094     15.945      0.105     15.566      0.099     15.211      0.100     15.842      0.085     15.111      0.098     14.602      0.086     14.138      0.026     41.400     14.099      0.041     26.800     12.439     -999.0      0.400      8.700     -999.0      1.500     -999.0     -999.0     17.360     16.377     15.781     15.478     15.118              
 558   37.310375     3.966572      e   0.0830     20.441      0.255     20.340      0.200     18.883      0.081     17.672      0.011     16.967      0.009     16.608      0.010     16.354      0.034     16.332      0.140     15.789      0.186     15.009      0.143     14.150      0.027     40.500     14.020      0.041     26.600     10.464      0.067     16.300      8.585      0.289      3.800     20.445     20.327     18.551     17.398     16.800     16.521     16.284              
 559   36.513496     3.025487      e   0.0832     20.674      0.195     20.415      0.119     19.786      0.221     18.219      0.019     17.595      0.017     17.229      0.019     17.256      0.066     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.671      0.030     36.200     14.529      0.051     21.400     11.011      0.110      9.900      8.819      0.348      3.100     20.727     20.426     19.303     17.954     17.391     17.240     17.200              
 560   36.172211     3.071177      e   0.0832     19.274      0.096     18.779      0.041     18.128      0.035     17.118      0.006     16.800      0.008     16.464      0.009     16.509      0.027     16.092      0.114     15.739      0.204     14.868      0.127     13.887      0.026     42.100     13.564      0.032     33.500      9.264      0.035     31.400      7.334      0.104     10.400     19.307     18.799     17.808     16.941     16.594     16.587     16.475              
 561   37.180984     3.886005      e   0.0835     -999.0     -999.0     21.622      0.375     19.297      0.077     17.731      0.009     16.912      0.010     16.532      0.012     16.316      0.024     15.527      0.077     14.862      0.098     14.435      0.084     13.746      0.025     43.100     13.521      0.033     33.300     11.044      0.112      9.700      8.453      0.287      3.800     -999.0     21.488     18.834     17.397     16.722     16.444     16.241              
 562   37.218094     3.810316      e   0.0835     20.907      0.317     -999.0     -999.0     19.536      0.345     16.436      1.824     16.706      1.928     15.313      0.549     16.853     19.166     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.923     -999.0     18.977     15.961     16.362     15.085     16.654              
 563   37.920296     1.728394      e   0.0836     23.617      0.243     22.804      0.218     20.068      0.100     18.648      0.012     17.820      0.009     17.416      0.009     17.122      0.027     16.263      0.091     15.556      0.100     15.047      0.124     14.701      0.031     35.500     14.629      0.053     20.400     12.745     -999.0      0.200      9.160     -999.0     -0.300     23.605     22.632     19.698     18.347     17.648     17.317     17.041              
 564   36.351719     2.322997      a   0.0837     -999.0     -999.0     -999.0     -999.0     19.366      0.098     17.679      0.008     16.807      0.006     16.379      0.007     16.086      0.020     15.394      0.076     14.815      0.100     14.270      0.078     13.753      0.025     42.700     13.683      0.035     30.900     12.227      0.353      3.100      9.159     -999.0     -0.100     -999.0     -999.0     18.936     17.358     16.622     16.279     15.998              
 565   36.985634     3.957803      e   0.0838     20.267      0.215     19.560      0.109     18.363      0.047     17.392      0.007     16.811      0.007     16.468      0.009     16.289      0.030     16.024      0.105     15.176      0.126     14.884      0.127     13.833      0.025     43.500     13.575      0.032     33.700      9.568      0.036     30.400      7.648      0.145      7.500     20.249     19.573     18.054     17.133     16.627     16.401     16.217              
 566   36.463463     4.172377      a   0.0842     -999.0     -999.0     21.903      0.365     19.099      0.081     17.173      0.012     16.238      0.009     15.819      0.009     15.489      0.014     14.941      0.081     14.358      0.112     13.845      0.080     13.154      0.024     45.800     13.077      0.027     40.000     12.061     -999.0      1.400      9.191     -999.0     -1.400     -999.0     21.617     18.559     16.766     16.016     15.678     15.384              
 567   38.603397     4.161429      e   0.0844     -999.0     -999.0     22.039      0.297     20.211      0.127     18.842      0.017     18.019      0.013     17.568      0.013     17.399      0.041     16.367      0.102     15.465      0.097     14.958      0.123     14.239      0.028     38.400     14.004      0.041     26.600      9.967      0.053     20.400      7.958      0.191      5.700     -999.0     21.979     19.712     18.465     17.771     17.447     17.282              
 568   36.278870     4.213631      a   0.0849     -999.0     -999.0     22.600      0.335     19.099      0.081     17.286      0.009     16.361      0.008     15.941      0.008     15.677      0.015     15.094      0.071     14.436      0.091     14.017      0.068     13.378      0.024     45.600     13.276      0.029     37.900     12.120     -999.0      1.300      9.280     -999.0      0.000     -999.0     22.193     18.543     16.870     16.134     15.802     15.574              
 569   38.032749     1.319778      a   0.0849     22.371      0.148     20.925      0.083     18.278      0.073     16.258      0.010     15.350      0.007     14.915      0.009     14.626      0.011     14.624      0.083     14.158      0.101     13.577      0.088     12.806      0.034     31.800     12.760      0.039     27.900     11.054      0.141      7.700      8.500     -999.0     -0.100     22.421     20.654     17.829     15.923     15.173     14.813     14.544              
 570   38.023346     1.235116      e   0.0849     20.609      0.211     20.501      0.126     19.500      0.076     17.973      0.010     17.198      0.007     16.840      0.007     16.602      0.019     15.953      0.097     15.099      0.075     14.737      0.100     14.154      0.027     40.600     14.001      0.039     27.600     10.648      0.082     13.300      8.523      0.314      3.500     20.644     20.493     19.122     17.692     17.043     16.777     16.547              
 571   35.986271     4.536539      e   0.0852     21.618      0.390     19.803      0.145     18.658      0.077     17.414      0.010     16.689      0.007     16.281      0.008     15.982      0.025     15.809      0.104     15.143      0.141     14.825      0.138     13.826      0.025     42.700     13.640      0.034     32.200     11.041      0.114      9.500      8.822     -999.0      0.600     21.578     19.804     18.285     17.112     16.482     16.172     15.880              
 572   38.105492     1.398555      a   0.0854     -999.0     -999.0     23.495      0.290     20.103      0.130     18.493      0.016     17.626      0.013     17.234      0.013     16.925      0.027     16.003      0.076     15.556      0.104     15.186      0.139     14.634      0.030     36.200     14.563      0.056     19.400     12.373     -999.0      0.600      9.152     -999.0     -0.200     -999.0     23.167     19.701     18.177     17.460     17.140     16.853              
 573   38.022133     1.263786      e   0.0855     20.540      0.039     19.953      0.023     19.071      0.073     17.771      0.009     17.171      0.008     16.778      0.009     16.665      0.029     16.301      0.122     15.568      0.111     15.216      0.143     14.232      0.028     39.300     13.943      0.038     28.800     10.245      0.057     19.000      8.408      0.308      3.500     20.549     19.967     18.701     17.546     16.987     16.780     16.602              
 574   35.482597     4.091314      e   0.0855     21.899      0.390     21.598      0.199     19.420      0.154     18.114      0.018     17.385      0.018     16.980      0.032     16.842      0.071     16.460      0.146     15.639      0.184     15.302      0.165     14.288      0.027     40.300     13.918      0.039     28.200      9.663      0.043     25.400      6.522      0.053     20.500     21.859     21.520     19.008     17.798     17.183     16.902     16.762              
 575   35.837727     4.761125      e   0.0859     19.820      0.177     19.652      0.067     18.879      0.122     17.742      0.019     17.230      0.015     16.939      0.025     16.714      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.728      0.031     35.200     14.509      0.053     20.600     11.370      0.154      7.100      8.523     -999.0      1.800     19.869     19.673     18.554     17.514     17.074     16.901     16.670              
 576   39.715496     3.273605      e   0.0861     -999.0     -999.0     18.407      0.061     18.879      0.155     16.723      0.024     16.240      0.039     15.878      0.024     16.013      0.073     15.871      0.124     15.259      0.157     15.050      0.204     14.233      0.050     21.900     14.045      0.066     16.400     10.255      0.081     13.500      7.992      0.275      4.000     -999.0     18.429     18.361     16.476     16.015     15.954     15.967              
 577   38.156593     2.319598      a   0.0864     -999.0     -999.0     -999.0     -999.0     20.207      0.124     18.437      0.012     17.524      0.008     17.117      0.008     16.841      0.022     16.072      0.092     15.149      0.076     14.924      0.109     14.439      0.029     37.900     14.381      0.047     23.200     12.595     -999.0      0.500      9.217     -999.0     -1.200     -999.0     -999.0     19.768     18.100     17.354     17.017     16.767              
 578   38.746941     2.069655      e   0.0869     21.243      0.331     21.463      0.375     20.179      0.117     18.844      0.016     18.000      0.014     17.641      0.017     17.431      0.037     16.436      0.103     15.923      0.149     15.193      0.136     14.694      0.029     37.500     14.679      0.058     18.800     11.860      0.245      4.400      9.234      0.497      2.200     21.282     21.446     19.833     18.542     17.853     17.556     17.376              
 579   39.820869     3.261385      e   0.0872     -999.0     -999.0     19.793      0.169     19.120      0.115     18.357      0.021     18.014      0.024     17.750      0.027     17.714      0.095     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.787      0.046     23.800     15.582      0.128      8.500     12.636      0.529      2.100      9.333     -999.0     -0.400     -999.0     19.813     18.870     18.178     17.860     17.785     17.695              
 580   38.806801     2.200238      a   0.0872     -999.0     -999.0     -999.0     -999.0     19.483      0.201     18.129      0.019     17.137      0.016     16.713      0.018     16.413      0.049     16.182      0.101     15.456      0.114     14.710      0.102     14.057      0.027     40.400     13.928      0.040     27.000     11.932      0.276      3.900      8.946     -999.0      0.600     -999.0     -999.0     19.049     17.764     16.958     16.586     16.324              
 581   39.402836     2.865777      e   0.0873     -999.0     -999.0     20.634      0.245     19.177      0.070     17.785      0.012     17.018      0.013     16.551      0.012     16.310      0.019     15.657      0.081     14.895      0.091     14.313      0.073     13.346      0.024     45.200     13.022      0.029     37.600      8.899      0.025     43.200      6.622      0.060     18.100     -999.0     20.607     18.767     17.483     16.797     16.471     16.204              
 582   39.241943     2.704975      e   0.0875     20.220      0.229     19.469      0.116     18.739      0.075     17.081      0.013     16.280      0.009     15.812      0.008     15.558      0.012     15.002      0.072     14.226      0.083     13.780      0.068     13.197      0.036     29.800     12.961      0.042     25.600      9.398      0.053     20.400      7.820      0.284      3.800     20.228     19.468     18.229     16.761     16.053     15.733     15.452          Sy2?
 583   38.262630     2.660742      e   0.0875     20.411      0.232     19.705      0.117     18.626      0.047     17.606      0.008     16.941      0.007     16.545      0.008     16.320      0.021     15.961      0.109     15.392      0.126     14.782      0.111     13.933      0.026     42.200     13.801      0.036     30.400     10.263      0.060     18.100      8.566      0.289      3.800     20.399     19.720     18.357     17.353     16.761     16.476     16.239              
 584   39.257473     2.672864      e   0.0875     20.855      0.304     19.732      0.126     18.015      0.043     16.775      0.024     16.014      0.026     15.555      0.023     15.343      0.020     14.679      0.063     13.861      0.067     13.110      0.049     12.149      0.023     48.200     11.554      0.022     49.700      8.429      0.025     44.300      6.034      0.044     24.800     20.813     19.697     17.666     16.473     15.807     15.479     15.250           Sy1
 585   39.547318     2.834942      e   0.0875     -999.0     -999.0     20.490      0.206     19.313      0.080     17.901      0.013     17.248      0.010     16.861      0.010     16.676      0.024     16.015      0.118     15.389      0.119     14.830      0.103     14.072      0.026     41.500     13.807      0.039     28.000      9.987      0.053     20.400      9.037      0.418      2.600     -999.0     20.486     18.879     17.628     17.048     16.828     16.603              
 586   39.757153     3.213402      e   0.0875     -999.0     -999.0     19.281      0.109     19.106      0.105     17.865      0.014     17.447      0.014     17.125      0.015     17.087      0.047     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.059      0.033     33.100     14.809      0.068     15.900     11.288      0.175      6.200      8.960     -999.0      0.700     -999.0     19.303     18.707     17.650     17.249     17.195     17.053              
 587   38.456364     2.015856      e   0.0876     -999.0     -999.0     19.198      0.084     18.902      0.072     17.737      0.013     17.347      0.012     17.129      0.014     16.958      0.037     16.936      0.163     16.278      0.162     15.396     -999.0     14.825      0.031     34.700     14.634      0.058     18.600     10.697      0.090     12.100      8.843      0.393      2.800     -999.0     19.220     18.655     17.590     17.244     17.166     16.970              
 588   39.474426     2.887446      a   0.0877     -999.0     -999.0     -999.0     -999.0     18.756      0.061     16.938      0.015     15.994      0.015     15.573      0.015     15.300      0.015     14.804      0.065     14.092      0.085     13.616      0.066     13.048      0.024     46.000     12.932      0.027     40.500     11.992      0.292      3.700      9.239     -999.0      0.400     -999.0     -999.0     18.268     16.559     15.807     15.453     15.218              
 589   40.301975     4.030294      e   0.0879     -999.0     -999.0     20.597      0.249     19.734      0.181     18.397      0.023     18.024      0.023     17.665      0.026     17.536      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.586      0.045     24.200     15.211      0.097     11.200     11.756      0.277      3.900      8.261     -999.0      1.200     -999.0     20.617     19.315     18.171     17.795     17.744     17.480              
 590   37.821552     3.657822      e   0.0879     20.155      0.204     19.779      0.125     19.023      0.087     17.790      0.012     17.299      0.012     16.993      0.013     16.848      0.039     17.094      0.193     16.349      0.231     15.522      0.201     14.796      0.031     34.900     14.552      0.050     21.700     10.858      0.108     10.000      8.862     -999.0      0.700     20.189     19.800     18.696     17.590     17.145     17.011     16.819              
 591   38.664070     1.119019      a   0.0881     -999.0     -999.0     21.915      0.199     19.762      0.089     18.164      0.014     17.292      0.011     16.892      0.011     16.592      0.020     15.937      0.091     15.203      0.074     14.754      0.095     14.359      0.028     39.200     14.342      0.047     22.900     12.225     -999.0      1.900      9.499     -999.0     -0.900     -999.0     21.788     19.349     17.845     17.123     16.800     16.519              
 592   39.216305     2.686051      e   0.0882     -999.0     -999.0     21.320      0.311     19.565      0.112     18.486      0.018     17.715      0.014     17.384      0.017     17.023      0.040     16.668      0.136     15.239     -999.0     15.286     -999.0     14.892      0.031     34.700     14.769      0.067     16.100     11.982     -999.0      1.700      8.727     -999.0      1.100     -999.0     21.294     19.261     18.194     17.555     17.274     16.952              
 593   38.660355     1.065210      e   0.0884     -999.0     -999.0     20.267      0.064     18.646      0.068     17.397      0.014     16.585      0.013     16.167      0.012     15.849      0.020     15.700      0.099     14.818      0.110     14.335      0.095     14.127      0.053     20.400     13.970      0.061     17.700     11.080      0.142      7.600      7.847     -999.0      1.800     -999.0     20.235     18.356     17.114     16.411     16.068     15.761              
 594   39.157146     2.690606      e   0.0884     -999.0     -999.0     20.454      0.279     19.346      0.131     17.772      0.013     17.004      0.009     16.619      0.012     16.405      0.033     16.420      0.137     15.831      0.155     15.112      0.169     14.342      0.028     39.000     14.239      0.047     22.900     11.553      0.225      4.800      9.324     -999.0     -0.400     -999.0     20.438     18.916     17.472     16.826     16.558     16.340              
 595   36.679974     4.027197      e   0.0885     19.883      0.194     19.424      0.108     18.251      0.063     17.037      0.009     16.369      0.007     15.967      0.008     15.658      0.025     15.842      0.145     15.154      0.184     14.606      0.141     13.875      0.046     23.800     13.748      0.055     19.700     10.796      0.113      9.600      8.708      0.532      2.000     19.880     19.429     17.862     16.731     16.145     15.860     15.548              
 596   39.444397     2.856937      e   0.0885     -999.0     -999.0     21.553      0.419     20.113      0.120     18.632      0.016     17.864      0.013     17.410      0.012     17.221      0.029     16.350      0.117     15.622      0.113     14.915      0.110     14.369      0.027     40.300     14.113      0.046     23.600     10.018      0.051     21.100      7.361      0.092     11.800     -999.0     21.521     19.629     18.324     17.646     17.344     17.125              
 597   38.644047     1.785812      e   0.0887     -999.0     -999.0     20.273      0.153     19.011      0.062     17.815      0.037     17.202      0.038     16.838      0.035     16.626      0.027     15.933      0.092     15.289      0.104     14.642      0.092     14.082      0.027     39.800     13.808      0.036     30.500      9.731      0.043     25.200      6.890      0.077     14.100     -999.0     20.277     18.712     17.597     17.035     16.816     16.563              
 598   38.912872     1.926424      e   0.0887     20.384      0.245     19.677      0.134     18.445      0.068     17.307      0.010     16.644      0.008     16.277      0.009     16.068      0.028     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.245      0.026     41.400     13.991      0.038     28.900     10.907      0.110      9.800      9.101      0.493      2.200     20.363     19.683     18.159     17.068     16.487     16.224     16.007              
 599   38.771900     1.614931      e   0.0888     -999.0     -999.0     19.030      0.075     18.230      0.034     16.825      0.009     16.142      0.009     15.765      0.009     15.559      0.012     15.007      0.070     14.256      0.076     13.794      0.061     13.067      0.025     43.800     12.941      0.028     39.500      9.540      0.045     24.300      7.610      0.159      6.800     -999.0     19.041     17.856     16.573     15.973     15.734     15.499              
 600   38.500454     1.598825      e   0.0891     -999.0     -999.0     20.205      0.153     19.327      0.083     18.098      0.012     17.479      0.009     17.095      0.010     16.868      0.028     16.429      0.108     15.724      0.144     15.250      0.140     14.553      0.029     37.900     14.364      0.049     22.100     10.883      0.083     13.100      8.400      0.198      5.500     -999.0     20.222     19.021     17.879     17.312     17.062     16.800              
 601   38.461842     1.574573      e   0.0893     -999.0     -999.0     20.416      0.175     18.803      0.077     17.261      0.011     16.490      0.006     16.033      0.006     15.695      0.015     15.593      0.107     14.746      0.123     14.185      0.091     13.510      0.037     29.300     13.272      0.042     25.900      9.814      0.055     19.600      8.119      0.339      3.200     -999.0     20.364     18.422     16.991     16.288     15.949     15.590              
 602   37.081203     1.387454      a   0.0910     -999.0     -999.0     22.026      0.463     19.202      0.060     17.585      0.009     16.760      0.007     16.393      0.008     16.141      0.014     15.302      0.066     14.673      0.078     14.107      0.075     13.748      0.025     43.600     13.610      0.035     31.100     12.119     -999.0      1.600      9.130     -999.0      0.200     -999.0     21.800     18.732     17.243     16.573     16.311     16.073              
 603   39.773098     3.482872      a   0.0910     -999.0     -999.0     -999.0     -999.0     20.916      0.296     18.821      0.026     17.913      0.020     17.491      0.019     17.220      0.035     16.386      0.114     15.769      0.154     15.296      0.192     14.911      0.031     34.500     14.924      0.077     14.100     12.411     -999.0      0.500      8.892     -999.0      0.900     -999.0     -999.0     20.379     18.424     17.699     17.369     17.126              
 604   37.134445     1.144938      a   0.0911     -999.0     -999.0     23.428      0.214     20.074      0.114     18.598      0.016     17.736      0.011     17.352      0.011     17.098      0.027     16.284      0.109     15.639      0.128     14.974      0.115     14.697      0.031     35.400     14.566      0.054     20.000     12.660     -999.0      0.100      8.980     -999.0     -0.100     -999.0     23.122     19.645     18.257     17.561     17.255     17.029              
 605   37.953335     1.640199      e   0.0911     21.205      0.056     20.652      0.034     19.891      0.128     18.531      0.020     18.039      0.017     17.709      0.019     17.489      0.048     16.972      0.163     16.734      0.237     15.954      0.239     15.073      0.034     32.300     14.706      0.055     19.700     10.953      0.096     11.300      9.118      0.522      2.100     21.225     20.673     19.542     18.326     17.865     17.722     17.437              
 606   39.684071     3.995021      e   0.0913     -999.0     -999.0     20.212      0.188     19.225      0.069     17.998      0.017     17.451      0.035     17.129      0.050     16.997      0.048     16.233      0.112     15.600      0.133     15.335      0.160     14.251      0.029     37.900     14.050      0.045     24.300     10.359      0.065     16.700      8.578     -999.0      0.900     -999.0     20.229     18.770     17.695     17.219     17.110     16.930              
 607   39.280109     3.417696      a   0.0915     -999.0     -999.0     -999.0     -999.0     19.634      0.111     18.322      0.016     17.397      0.013     16.998      0.013     16.706      0.030     15.838      0.080     15.144      0.091     14.719      0.098     14.272      0.027     40.800     14.191      0.046     23.400     12.254     -999.0      1.200      9.278     -999.0     -0.400     -999.0     -999.0     19.190     17.917     17.182     16.852     16.608              
 608   39.534607     3.370366      a   0.0915     -999.0     -999.0     -999.0     -999.0     19.944      0.196     17.986      0.013     17.035      0.009     16.587      0.010     16.233      0.026     15.597      0.076     15.011      0.100     14.268      0.078     13.845      0.026     42.400     13.699      0.038     28.500     11.801      0.245      4.400      8.692     -999.0      1.700     -999.0     -999.0     19.396     17.567     16.797     16.437     16.115              
 609   37.463825     4.889673      e   0.0917     -999.0     -999.0     22.170      0.602     20.460      0.281     18.656      0.021     17.778      0.020     17.223      0.014     16.888      0.049     15.957      0.083     15.032      0.086     14.254      0.075     13.544      0.025     43.100     13.124      0.029     37.500      8.924      0.029     37.500      6.779      0.074     14.700     -999.0     22.069     19.796     18.219     17.436     17.051     16.704              
 610   35.624149     4.107314      e   0.0917     20.326      0.178     20.177      0.076     19.366      0.088     18.491      0.017     17.987      0.015     17.653      0.018     17.714      0.072     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.303      0.035     31.300     15.114      0.074     14.700     11.285      0.143      7.600      8.518     -999.0      1.700     20.375     20.204     19.052     18.243     17.788     17.657     17.660              
 611   38.773479     5.609656      e   0.0917     20.126      0.219     19.670      0.118     19.009      0.092     18.303      0.022     17.960      0.016     17.641      0.029     17.636      0.111     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.574      0.045     24.200     15.375      0.109      9.900     12.307      0.463      2.300      8.951     -999.0     -0.100     20.161     19.693     18.707     18.074     17.743     17.663     17.572              
 612   39.140587     3.344251      e   0.0919     20.900      0.340     20.125      0.114     19.229      0.126     18.264      0.020     17.715      0.015     17.378      0.027     17.108      0.073     17.050      0.169     16.116      0.155     15.912      0.259     14.964      0.031     35.000     14.633      0.063     17.100     11.320      0.161      6.700      8.791     -999.0      0.700     20.893     20.150     18.911     18.000     17.522     17.299     17.027              
 613   38.567528     3.502677      e   0.0925     20.653      0.246     19.943      0.131     18.994      0.059     17.972      0.009     17.448      0.010     17.057      0.011     16.902      0.034     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.324      0.028     38.200     13.990      0.042     25.800      9.963      0.050     21.600      8.364      0.278      3.900     20.648     19.967     18.664     17.726     17.229     17.034     16.812              
 614   36.282684     5.098685      a   0.0928     -999.0     -999.0     -999.0     -999.0     20.290      0.137     18.444      0.014     17.503      0.010     17.094      0.011     16.752      0.021     15.922      0.097     15.070      0.115     14.772      0.107     14.360      0.028     39.000     14.259      0.047     23.300     12.384     -999.0      0.800      8.815     -999.0      1.000     -999.0     -999.0     19.734     18.014     17.274     16.949     16.648              
 615   36.114189     5.098666      e   0.0928     22.367      0.544     -999.0     -999.0     19.631      0.164     18.199      0.024     17.475      0.025     17.042      0.034     16.751      0.048     16.702      0.190     15.797      0.253     15.349      0.196     14.519      0.029     37.200     14.268      0.046     23.400     10.874      0.102     10.700      8.479     -999.0      1.700     22.322     -999.0     19.167     17.872     17.232     16.947     16.635              
 616   35.875011     4.798927      e   0.0928     19.651      0.162     18.957      0.042     18.095      0.034     17.068      0.006     16.634      0.006     16.309      0.008     16.225      0.024     15.175     -999.0     15.126      0.133     14.600      0.114     13.735      0.025     43.400     13.395      0.031     34.600      9.200      0.031     35.100      7.062      0.082     13.300     19.653     18.984     17.756     16.842     16.437     16.337     16.176              
 617   35.756512     3.940799      e   0.0929     19.764      0.131     19.404      0.049     18.687      0.071     17.732      0.011     17.316      0.013     17.036      0.016     17.007      0.065     16.642      0.154     15.545     -999.0     15.053     -999.0     14.744      0.030     35.800     14.503      0.053     20.500     10.742      0.103     10.500      9.055      0.465      2.300     19.803     19.431     18.355     17.505     17.137     17.056     16.980              
 618   36.122974     4.927588      e   0.0929     20.822      0.263     20.343      0.176     19.637      0.156     18.155      0.019     17.625      0.016     17.269      0.020     17.063      0.052     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.022      0.035     30.800     14.830      0.063     17.300     11.388      0.156      7.000      8.913     -999.0      0.600     20.852     20.362     19.176     17.886     17.400     17.268     16.989              
 619   36.494213     2.619770      a   0.0930     -999.0     -999.0     -999.0     -999.0     20.099      0.087     18.495      0.010     17.602      0.008     17.211      0.009     16.942      0.019     15.916      0.103     15.240      0.099     14.700      0.104     14.412      0.029     37.500     14.221      0.041     26.200     12.486      0.410      2.600      9.138     -999.0     -0.800     -999.0     -999.0     19.640     18.138     17.423     17.111     16.872              
 620   36.544590     5.024936      a   0.0930     -999.0     -999.0     22.678      0.764     19.017      0.097     17.240      0.024     16.272      0.024     15.833      0.025     15.528      0.023     14.961      0.073     14.315      0.104     13.818      0.069     13.212      0.025     42.900     13.092      0.028     39.500     12.174      0.346      3.100      8.994     -999.0     -0.300     -999.0     22.205     18.434     16.792     16.034     15.679     15.419              
 621   37.206997     3.574824      a   0.0930     -999.0     -999.0     -999.0     -999.0     20.452      0.262     18.396      0.030     17.483      0.012     17.256      0.017     16.759      0.034     15.796      0.080     15.192      0.087     14.691      0.090     14.275      0.027     40.000     14.245      0.042     25.800     12.786     -999.0     -1.600      8.651     -999.0      1.500     -999.0     -999.0     20.042     18.028     17.307     17.131     16.690              
 622   38.564354     3.508223      a   0.0932     -999.0     -999.0     -999.0     -999.0     19.870      0.184     18.316      0.017     17.405      0.013     17.000      0.016     16.673      0.043     16.197      0.101     15.472      0.093     14.888      0.105     14.469      0.029     37.300     14.362      0.049     22.300     12.103     -999.0      1.800      9.341     -999.0     -0.800     -999.0     -999.0     19.396     17.925     17.198     16.866     16.579              
 623   36.522324     4.990548      a   0.0933     -999.0     -999.0     -999.0     -999.0     19.599      0.133     18.366      0.015     17.415      0.010     17.010      0.012     16.667      0.032     15.828      0.095     15.325      0.120     14.673      0.108     14.342      0.029     37.700     14.229      0.045     24.100     12.104     -999.0      2.000      8.804     -999.0      0.200     -999.0     -999.0     19.137     17.953     17.197     16.855     16.564              
 624   35.897305     4.561557      a   0.0933     -999.0     -999.0     23.215      0.442     20.012      0.166     18.055      0.012     17.063      0.008     16.674      0.008     16.347      0.022     15.787      0.095     15.028      0.101     14.340      0.079     13.946      0.026     41.200     13.842      0.037     29.500     12.216     -999.0      1.300      8.715     -999.0      1.200     -999.0     22.804     19.499     17.639     16.867     16.538     16.262              
 625   36.658028     5.513766      e   0.0934     -999.0     -999.0     20.899      0.273     20.129      0.123     18.611      0.014     17.978      0.012     17.544      0.012     17.324      0.035     16.301      0.138     15.815      0.158     15.220      0.164     14.679      0.031     35.300     14.380      0.052     20.700     10.470      0.078     13.900      7.687      0.135      8.000     -999.0     20.911     19.529     18.243     17.676     17.469     17.192              
 626   36.275181     5.074836      e   0.0934     20.832      0.273     20.385      0.192     19.096      0.095     17.493      0.010     16.706      0.008     16.304      0.009     16.134      0.023     15.769      0.112     14.944      0.136     14.645      0.141     13.740      0.026     41.800     13.587      0.033     32.500     11.368      0.156      6.900      8.781     -999.0      1.400     20.821     20.354     18.549     17.124     16.480     16.222     16.051              
 627   36.016106     5.010611      e   0.0934     21.395      0.419     20.652      0.126     19.364      0.100     17.898      0.013     17.077      0.009     16.675      0.011     16.523      0.028     15.732      0.087     14.937      0.115     14.553      0.098     13.970      0.026     41.000     13.775      0.034     31.500     11.002      0.110      9.900      8.532     -999.0      1.600     21.367     20.628     18.837     17.524     16.861     16.582     16.442              
 628   36.190655     4.168418      e   0.0936     20.408      0.214     20.478      0.095     19.439      0.085     18.496      0.016     17.895      0.014     17.559      0.017     17.411      0.050     16.677      0.186     16.116      0.215     15.717      0.235     15.083      0.037     29.300     14.962      0.068     15.900     11.249      0.152      7.200      8.970     -999.0      0.300     20.456     20.501     19.104     18.199     17.696     17.488     17.342              
 629   36.568714     4.952027      e   0.0937     21.655      0.465     21.123      0.292     19.716      0.181     17.995      0.013     17.211      0.011     16.792      0.012     16.590      0.037     16.209      0.133     15.304      0.162     14.780      0.118     14.250      0.028     38.900     14.088      0.042     26.000     11.302      0.150      7.200      9.132      0.514      2.100     21.632     21.072     19.176     17.634     16.980     16.706     16.496              
 630   36.669933     5.011349      e   0.0937     20.325      0.213     19.895      0.136     19.357      0.091     18.083      0.013     17.643      0.013     17.296      0.015     17.248      0.045     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.933      0.033     32.500     14.621      0.054     20.000     10.763      0.090     12.000      8.805     -999.0      1.100     20.373     19.923     18.867     17.802     17.393     17.341     17.186              
 631   36.500885     5.051064      e   0.0937     20.407      0.231     19.911      0.168     18.327      0.076     17.088      0.010     16.308      0.008     15.908      0.009     15.672      0.025     15.843      0.153     15.259      0.200     14.828      0.156     13.699      0.034     32.000     13.488      0.040     27.100     10.339      0.080     13.600      8.079      0.270      4.000     20.377     19.886     17.882     16.712     16.076     15.784     15.571              
 632   36.021053     5.080677      e   0.0939     19.880      0.258     19.541      0.115     18.451      0.050     17.131      0.007     16.506      0.006     16.129      0.007     15.981      0.018     15.768      0.114     15.087      0.160     14.622      0.126     13.585      0.025     43.000     13.278      0.029     37.400      9.492      0.034     32.000      7.058      0.076     14.200     19.891     19.549     17.990     16.827     16.284     16.092     15.905              
 633   38.416790     1.228528      e   0.0940     -999.0     -999.0     20.310      0.159     19.437      0.108     18.242      0.018     17.690      0.015     17.419      0.017     17.192      0.048     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.169      0.035     31.000     14.877      0.064     16.900     11.288      0.156      7.000      8.619     -999.0      1.500     -999.0     20.333     19.166     18.036     17.571     17.395     17.175              
 634   35.891968     4.543654      a   0.0940     22.087      0.494     22.146      0.279     29.027      0.823     19.987      1.725     17.872      0.405     16.622      0.165     16.311      0.156     15.154      0.087     14.494      0.092     13.891      0.081     13.119      0.024     45.000     12.996      0.026     41.500     12.064      0.316      3.400      8.969      0.440      2.500     19.500     22.058     28.136     19.433     17.502     16.369     16.100            OL
 635   37.689526     3.627948      a   0.0947     -999.0     -999.0     -999.0     -999.0     20.699      0.501     18.712      0.805     17.873      0.787     17.481      0.747     17.148      0.758     16.334      0.105     15.496      0.093     14.912      0.107     14.733      0.031     35.200     14.618      0.052     20.700     12.320      0.373      2.900      8.783     -999.0      0.500     -999.0     -999.0     20.188     18.298     17.676     17.343     17.059              
 636   37.846870     1.396058      e   0.0948     21.439      0.056     20.610      0.046     19.595      0.087     18.399      0.012     17.778      0.011     17.385      0.012     17.109      0.032     16.435      0.107     15.647      0.117     15.027      0.119     14.652      0.029     37.700     14.401      0.045     24.100     10.410      0.075     14.400      8.212      0.249      4.400     21.421     20.626     19.273     18.153     17.587     17.325     17.021              
 637   39.382584     1.729920      e   0.0951     -999.0     -999.0     -999.0     -999.0     19.387      0.091     18.437      0.015     17.622      0.014     17.233      0.013     16.891      0.035     16.291      0.118     15.534      0.119     14.990      0.110     14.349      0.027     39.600     14.104      0.044     24.800     10.672      0.084     13.000      8.917      0.355      3.100     -999.0     -999.0     19.121     18.123     17.434     17.116     16.798              
 638   37.871395     3.799902      e   0.0952     20.297      0.201     19.600      0.113     18.388      0.057     17.087      0.007     16.431      0.007     16.029      0.008     15.787      0.023     15.277      0.078     14.616      0.077     14.051      0.065     13.354      0.025     44.000     13.095      0.028     38.600      9.656      0.040     26.900      7.625      0.135      8.000     20.275     19.603     18.012     16.818     16.229     15.975     15.700              
 639   38.339340     4.381207      e   0.0955     20.609      0.308     20.547      0.214     19.002      0.111     17.626      0.012     16.843      0.010     16.441      0.011     16.266      0.034     16.152      0.128     15.428      0.133     15.153      0.157     13.879      0.026     42.200     13.682      0.037     29.200     10.410      0.070     15.600      8.402      0.248      4.400     20.606     20.514     18.413     17.193     16.570     16.313     16.156              
 640   36.523563     3.122065      e   0.0955     21.482      0.327     20.799      0.152     19.710      0.108     18.202      0.012     17.593      0.016     17.178      0.016     17.163      0.045     16.146      0.104     15.479      0.130     14.976      0.111     14.205      0.028     39.500     13.830      0.035     30.600      9.657      0.041     26.600      7.633      0.128      8.500     21.468     20.799     19.170     17.905     17.360     17.184     17.089              
 641   37.535053     3.425040      e   0.0955     -999.0     -999.0     22.512      0.527     20.577      0.406     18.602      0.025     17.727      0.021     17.326      0.021     16.989      0.060     16.507      0.124     15.700      0.119     15.064      0.124     14.485      0.028     38.800     14.335      0.047     23.200     11.152      0.128      8.500      8.829     -999.0      0.300     -999.0     22.357     20.079     18.228     17.522     17.218     16.903              
 642   37.890869     3.817228      a   0.0956     -999.0     -999.0     21.976      0.516     18.999      0.059     17.386      0.008     16.524      0.007     16.123      0.007     15.825      0.015     14.916      0.053     14.137      0.054     13.766      0.051     13.286      0.024     45.200     13.082      0.028     39.100     11.254      0.151      7.200      8.929      0.407      2.700     -999.0     21.708     18.531     17.029     16.329     16.022     15.744              
 643   39.704082     1.924664      e   0.0957     -999.0     -999.0     19.767      0.151     18.878      0.090     17.821      0.014     17.321      0.014     17.003      0.015     16.819      0.049     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.902      0.031     34.800     14.537      0.061     17.900     11.352      0.151      7.200      9.222     -999.0      0.600     -999.0     19.794     18.564     17.592     17.151     16.982     16.770              
 644   37.368172     3.342935      a   0.0957     -999.0     -999.0     22.424      0.539     20.359      0.237     18.109      0.016     17.163      0.014     16.714      0.016     16.505      0.022     15.595      0.076     15.139      0.085     14.627      0.095     13.885      0.025     43.600     13.581      0.035     31.100     12.536      0.418      2.600      9.199     -999.0     -0.500     -999.0     22.192     19.841     17.706     16.967     16.592     16.425              
 645   38.301945     4.329858      e   0.0957     20.217      0.231     19.608      0.131     18.542      0.088     17.261      0.011     16.608      0.010     16.230      0.011     16.066      0.034     15.996      0.100     15.356      0.118     14.801      0.129     13.712      0.026     41.400     13.490      0.033     32.700      9.717      0.040     26.900      8.155      0.216      5.000     20.209     19.618     18.024     16.892     16.351     16.147     15.969              
 646   38.074600     5.653191      e   0.0957     -999.0     -999.0     21.007      0.264     19.574      0.099     18.341      0.019     17.736      0.023     17.388      0.023     17.170      0.060     16.752      0.137     16.123      0.142     15.861      0.276     14.551      0.030     36.000     14.331      0.050     21.600     10.787      0.094     11.600      8.631     -999.0      1.700     -999.0     21.004     19.073     17.978     17.481     17.296     17.075              
 647   37.015408     2.874278      a   0.0958     -999.0     -999.0     -999.0     -999.0     19.668      0.082     17.996      0.009     17.119      0.007     16.747      0.007     16.457      0.015     15.750      0.082     15.099      0.078     14.618      0.084     14.152      0.027     40.100     13.960      0.039     28.100     12.128     -999.0      1.500      9.278     -999.0     -0.800     -999.0     -999.0     19.188     17.623     16.928     16.643     16.385              
 648   38.009075     5.673841      e   0.0958     19.613      0.143     19.362      0.109     18.028      0.202     17.318      0.031     16.662      0.204     16.356      0.069     16.246      0.178     16.052      0.090     15.380      0.108     14.861      0.102     14.312      0.028     39.200     14.105      0.046     23.800     10.484      0.072     15.100      8.459      0.262      4.100     19.612     19.383     17.660     16.985     16.370     16.267     16.107              
 649   37.163132     3.279181      e   0.0961     21.354      0.387     20.232      0.184     19.169      0.102     17.847      0.053     17.174      0.102     16.819      0.437     16.538      0.355     16.345      0.113     16.012      0.146     15.266      0.141     14.394      0.030     35.700     14.156      0.046     23.600     10.450      0.073     14.800      8.860      0.417      2.600     21.318     20.240     18.760     17.554     16.947     16.769     16.441              
 650   38.069088     5.657523      e   0.0961     19.494      0.141     18.992      0.098     18.518      0.102     16.972      0.012     16.282      0.008     15.906      0.013     15.640      0.038     15.690      0.103     14.973      0.100     14.437      0.109     13.910      0.044     24.500     13.678      0.053     20.600     10.372      0.092     11.800      8.019     -999.0      1.900     19.542     19.013     17.935     16.569     16.007     15.805     15.532              
 651   38.453827     4.671593      a   0.0962     -999.0     -999.0     -999.0     -999.0     19.971      0.154     18.178      0.021     17.213      0.017     16.785      0.017     16.473      0.026     15.735      0.076     15.013      0.068     14.266      0.076     14.047      0.026     41.300     13.889      0.039     28.000     12.680     -999.0      0.000      8.998     -999.0      0.500     -999.0     -999.0     19.366     17.714     16.966     16.626     16.362              
 652   38.476398     4.645791      a   0.0962     -999.0     -999.0     -999.0     -999.0     20.126      0.137     18.693      0.029     17.816      0.021     17.411      0.022     17.125      0.037     16.386      0.101     15.687      0.114     15.408      0.163     14.784      0.033     33.200     14.719      0.076     14.300     12.659     -999.0     -1.900      9.052     -999.0     -0.500     -999.0     -999.0     19.620     18.266     17.576     17.264     17.020              
 653   37.483253     3.616797      e   0.0963     -999.0     -999.0     22.603      0.842     19.304      0.154     17.572      0.025     16.642      0.024     16.193      0.024     15.791      0.035     15.430      0.079     14.574      0.073     13.983      0.072     13.192      0.024     44.800     12.930      0.026     41.400      9.448      0.032     33.700      7.837      0.159      6.800     -999.0     22.228     18.792     17.179     16.404     16.052     15.669              
 654   38.272701     4.385036      e   0.0963     -999.0     -999.0     21.272      0.333     19.841      0.147     18.420      0.018     17.754      0.015     17.354      0.024     17.245      0.054     16.840      0.175     16.036      0.155     15.370      0.169     14.516      0.031     35.600     14.188      0.045     24.300     10.189      0.056     19.500      8.130      0.233      4.700     -999.0     21.253     19.255     18.042     17.487     17.293     17.152              
 655   37.877468     4.600786      e   0.0964     20.799      0.257     20.286      0.145     19.530      0.103     18.490      0.017     17.995      0.018     17.684      0.020     17.630      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.295      0.037     29.100     15.135      0.085     12.800     11.371      0.149      7.300      9.025     -999.0      0.300     20.822     20.315     19.157     18.224     17.797     17.679     17.584              
 656   37.406525     3.460918      e   0.0966     -999.0     -999.0     20.025      0.206     19.208      0.137     18.516      0.023     17.889      0.023     17.532      0.042     17.259      0.075     16.847      0.205     15.564     -999.0     14.911     -999.0     14.632      0.029     37.100     14.414      0.051     21.500     10.728      0.087     12.400      8.728     -999.0      1.400     -999.0     20.055     18.994     18.252     17.703     17.447     17.174              
 657   37.377300     3.282809      e   0.0966     20.778      0.307     20.203      0.159     19.598      0.162     17.965      0.014     17.336      0.011     16.992      0.013     16.948      0.044     16.808      0.173     16.204      0.206     15.013     -999.0     14.694      0.030     36.300     14.435      0.053     20.600     11.231      0.143      7.600      8.787     -999.0      1.400     20.809     20.219     19.108     17.683     17.135     17.006     16.901              
 658   36.201542     2.220332      e   0.0966     -999.0     -999.0     20.959      0.142     19.141      0.107     17.803      0.011     16.982      0.009     16.532      0.010     16.277      0.030     15.825      0.113     15.143      0.148     14.733      0.117     13.629      0.025     43.700     13.411      0.029     36.800      9.674      0.047     22.900      7.929      0.183      5.900     -999.0     20.901     18.741     17.475     16.770     16.430     16.174              
 659   36.801163     2.667416      a   0.0966     -999.0     -999.0     -999.0     -999.0     19.900      0.139     18.286      0.020     17.392      0.017     16.917      0.019     16.693      0.028     16.067      0.103     15.279      0.121     14.879      0.139     14.217      0.027     40.900     14.122      0.040     27.300     12.750      0.533      2.000      8.919     -999.0      0.700     -999.0     -999.0     19.371     17.908     17.173     16.807     16.595              
 660   36.802288     2.673688      a   0.0966     -999.0     -999.0     22.479      0.372     18.775      0.085     17.006      0.010     16.061      0.008     15.603      0.009     15.398      0.015     14.912      0.072     14.263      0.092     13.827      0.074     13.127      0.024     45.900     13.057      0.026     41.000     12.385      0.440      2.500      8.942     -999.0      0.400     -999.0     21.991     18.250     16.604     15.858     15.481     15.311              
 661   37.223591     2.836128      e   0.0968     20.416      0.289     -999.0     -999.0     18.397      0.103     16.971      0.030     16.070      0.036     15.646      0.032     15.424      0.022     15.193      0.085     14.570      0.094     14.082      0.089     13.231      0.027     39.900     13.099      0.031     34.900     11.087      0.131      8.300      8.143     -999.0      1.100     20.388     -999.0     17.969     16.598     15.874     15.542     15.347              
 662   38.398960     4.661385      e   0.0968     20.998      0.358     21.018      0.317     20.085      0.188     18.476      0.017     17.825      0.015     17.442      0.017     17.246      0.054     16.897      0.149     15.971      0.152     15.755      0.214     14.851      0.032     34.400     14.799      0.072     15.200     11.549      0.218      5.000      8.728     -999.0      0.300     21.051     21.020     19.525     18.124     17.571     17.393     17.155              
 663   36.445763     2.094051      e   0.0968     -999.0     -999.0     22.077      0.349     20.471      0.329     18.689      0.038     17.800      0.028     17.355      0.024     17.065      0.062     16.309      0.120     15.596      0.166     15.242      0.158     14.330      0.028     38.500     14.050      0.039     27.600     11.263      0.136      8.000      8.481     -999.0      2.000     -999.0     21.987     19.976     18.334     17.594     17.254     16.971              
 664   36.411263     2.073428      e   0.0969     20.805      0.157     20.360      0.094     19.548      0.093     18.237      0.013     17.706      0.012     17.391      0.014     17.243      0.045     16.603      0.155     15.978      0.232     15.520      0.208     14.779      0.030     35.600     14.566      0.053     20.400     10.517      0.075     14.500      8.074      0.201      5.400     20.829     20.383     19.184     18.012     17.543     17.413     17.214              
 665   37.133610     2.641293      e   0.0971     21.079      0.321     21.003      0.207     19.610      0.100     18.500      0.016     17.873      0.013     17.475      0.016     17.214      0.043     16.960      0.188     16.384      0.225     15.713      0.197     14.917      0.031     34.800     14.641      0.051     21.100     11.057      0.105     10.300      9.192      0.505      2.100     21.086     21.008     19.296     18.240     17.673     17.408     17.122              
 666   38.011314     5.670921      e   0.0972     -999.0     -999.0     -999.0     -999.0     20.432      0.380     18.411      0.027     17.653      0.022     17.225      0.023     16.921      0.052     16.761      0.155     15.835      0.127     15.356      0.169     14.487      0.029     37.000     14.259      0.046     23.600     10.556      0.073     14.900      9.080      0.497      2.200     -999.0     -999.0     19.768     17.977     17.347     17.107     16.786              
 667   38.104973     4.611639      e   0.0978     -999.0     -999.0     19.823      0.134     19.200      0.145     17.802      0.016     17.258      0.015     16.942      0.016     16.903      0.065     16.489      0.126     16.137      0.173     15.308     -999.0     14.825      0.032     33.800     14.669      0.062     17.400     11.399      0.164      6.600      8.327     -999.0      2.000     -999.0     19.848     18.711     17.507     17.038     16.956     16.855              
 668   38.750488     1.489573      a   0.0980     -999.0     -999.0     -999.0     -999.0     19.740      0.137     17.858      0.028     16.933      0.016     16.532      0.011     16.210      0.019     15.703      0.083     15.055      0.088     14.671      0.098     13.977      0.026     42.000     13.819      0.035     31.100     12.324      0.316      3.400      8.881     -999.0      1.000     -999.0     -999.0     19.252     17.484     16.747     16.426     16.132              
 669   38.759937     1.483954      a   0.0980     -999.0     -999.0     -999.0     -999.0     20.842      0.321     18.134      0.015     17.196      0.011     16.804      0.012     16.538      0.021     15.986      0.096     15.116      0.073     14.678      0.088     14.217      0.027     40.500     14.089      0.041     26.400     12.653     -999.0      0.400      9.326     -999.0     -0.800     -999.0     -999.0     20.361     17.755     17.023     16.699     16.473              
 670   36.186607     1.608567      e   0.0983     22.655      0.166     21.945      0.126     19.943      0.214     18.544      0.028     17.537      0.022     17.126      0.020     16.879      0.051     15.990      0.094     15.406      0.134     14.774      0.112     13.994      0.026     41.900     13.771      0.035     30.800     10.690      0.088     12.300      8.617     -999.0      1.400     22.608     21.839     19.427     18.110     17.331     16.983     16.792              
 671   38.524555     1.121636      a   0.0984     23.405      0.301     -999.0     -999.0     20.747      0.301     18.259      0.017     17.321      0.011     16.966      0.019     16.614      0.033     15.987      0.087     15.401      0.090     14.939      0.114     14.203      0.027     40.900     14.215      0.043     25.400     12.844     -999.0     -0.900      9.305     -999.0      0.100     23.358     -999.0     20.277     17.884     17.155     16.864     16.553              
 672   36.946571     2.260516      e   0.0986     20.871      0.292     -999.0     -999.0     19.928      0.238     18.621      0.026     17.975      0.026     17.504      0.027     17.719      0.123     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.340      0.037     29.700     15.154      0.079     13.800     11.907      0.230      4.700      9.072     -999.0     -0.400     20.922     -999.0     19.415     18.331     17.745     17.500     17.635              
 673   36.040726     1.756521      a   0.0986     -999.0     -999.0     -999.0     -999.0     19.871      0.114     18.315      0.012     17.384      0.009     16.937      0.010     16.608      0.024     15.940      0.105     15.161      0.110     14.723      0.095     14.158      0.027     39.800     13.954      0.038     28.900     11.770      0.226      4.800      9.132     -999.0      0.400     -999.0     -999.0     19.378     17.915     17.159     16.797     16.498              
 674   35.829872     2.267702      e   0.0987     19.973      0.111     19.317      0.053     18.414      0.042     17.329      0.006     16.851      0.006     16.536      0.007     16.394      0.026     16.095      0.116     15.787      0.186     14.955      0.134     14.083      0.027     40.800     13.758      0.035     30.600      9.849      0.047     23.100      7.916      0.165      6.600     19.973     19.345     18.083     17.101     16.677     16.544     16.354              
 675   35.858639     2.055378      e   0.0987     21.731      0.279     21.250      0.171     19.664      0.073     18.430      0.011     17.748      0.009     17.374      0.011     17.186      0.029     16.258      0.104     15.541      0.143     14.688     -999.0     14.570      0.030     36.800     14.353      0.048     22.800     11.061      0.120      9.100      8.888      0.401      2.700     21.699     21.233     19.279     18.128     17.553     17.315     17.117              
 676   35.703430     4.584528      e   0.0989     20.662      0.246     19.954      0.077     18.885      0.070     17.918      0.011     17.390      0.011     17.095      0.012     16.857      0.042     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.712      0.031     35.100     14.479      0.053     20.600     10.713      0.086     12.600      8.543      0.307      3.500     20.646     19.980     18.614     17.690     17.244     17.044     16.816              
 677   38.653461     4.860330      a   0.0990     -999.0     -999.0     -999.0     -999.0     20.523      0.207     18.401      0.014     17.406      0.010     16.942      0.010     16.536      0.023     15.656      0.069     14.902      0.072     14.532      0.091     13.981      0.027     40.700     13.798      0.037     29.500     12.275     -999.0      0.900      9.013     -999.0      0.000     -999.0     -999.0     19.870     17.898     17.115     16.751     16.390              
 678   38.568638     4.861944      e   0.0992     20.074      0.199     20.052      0.162     18.940      0.093     17.706      0.014     17.187      0.013     16.813      0.015     16.601      0.043     16.516      0.126     15.846      0.146     15.167      0.161     14.404      0.029     37.700     14.182      0.047     23.100     10.506      0.088     12.400      8.404     -999.0      1.400     20.108     20.070     18.507     17.419     16.949     16.782     16.509              
 679   37.568443     2.886001      e   0.0995     21.312      0.379     20.358      0.215     19.543      0.094     18.284      0.016     17.685      0.018     17.337      0.029     17.221      0.040     17.248      0.211     16.240      0.210     15.615      0.194     14.840      0.032     34.400     14.733      0.061     17.700     11.052      0.115      9.400      8.608     -999.0      1.400     21.297     20.382     19.154     18.017     17.502     17.338     17.178              
 680   38.911991     4.812426      a   0.0996     -999.0     -999.0     -999.0     -999.0     20.296      0.171     18.504      0.020     17.499      0.014     17.049      0.015     16.721      0.025     15.872      0.079     15.163      0.092     14.701      0.107     14.293      0.027     39.900     14.144      0.047     23.200     12.229     -999.0      0.900      9.025     -999.0      0.300     -999.0     -999.0     19.567     17.942     17.186     16.839     16.575              
 681   36.236710     3.058901      e   0.0998     19.139      0.089     18.824      0.040     18.251      0.023     17.581      0.006     17.318      0.007     17.016      0.008     17.038      0.029     16.191      0.124     15.718      0.161     15.419      0.183     14.601      0.030     36.400     14.306      0.047     23.100     10.176      0.055     19.700      7.543      0.137      7.900     19.195     18.848     18.015     17.410     17.131     17.122     17.003              
 682   39.275913     4.805657      a   0.0998     22.168      0.338     22.064      0.279     18.729      0.082     16.861      0.009     15.819      0.008     15.395      0.008     15.045      0.013     14.856      0.082     14.034      0.089     13.594      0.067     12.770      0.024     45.800     12.688      0.026     41.400     11.782      0.257      4.200      8.527     -999.0      1.700     22.151     21.611     18.078     16.340     15.553     15.205     14.922              
 683   39.436565     4.911458      a   0.0999     -999.0     -999.0     -999.0     -999.0     20.558      0.188     18.996      0.024     17.993      0.014     17.567      0.015     17.282      0.040     16.309      0.092     15.703      0.137     15.202      0.135     14.728      0.030     35.900     14.573      0.055     19.700     11.983     -999.0      1.700      8.860     -999.0     -0.400     -999.0     -999.0     19.890     18.463     17.711     17.374     17.156              
 684   36.520042     1.972223      e   0.1001     21.231      0.296     20.557      0.194     19.963      0.160     18.678      0.024     18.070      0.018     17.746      0.024     17.648      0.079     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.122      0.035     31.200     14.783      0.060     18.000     11.457      0.189      5.700      9.115      0.490      2.200     21.253     20.586     19.583     18.422     17.906     17.743     17.616              
 685   38.033447     5.776523      a   0.1007     -999.0     -999.0     -999.0     -999.0     20.995      0.442     18.962      0.027     18.001      0.019     17.469      0.018     17.132      0.045     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.938      0.102     10.700     15.711      0.206      5.300     11.599     -999.0      1.500      8.939     -999.0      0.500     -999.0     -999.0     20.293     18.461     17.665     17.274     16.955              
 686   39.069084     4.122332      e   0.1022     -999.0     -999.0     20.997      0.183     20.066      0.183     18.733      0.023     18.055      0.020     17.694      0.020     17.652      0.073     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.278      0.036     30.300     15.028      0.081     13.400     11.679      0.219      5.000      9.088     -999.0     -0.100     -999.0     21.013     19.412     18.294     17.753     17.613     17.551              
 687   36.843452     1.194394      a   0.1022     -999.0     -999.0     21.975      0.414     20.139      0.126     18.656      0.016     17.760      0.010     17.375      0.011     17.028      0.026     16.279      0.132     15.593      0.154     15.323      0.196     14.655      0.029     36.900     14.493      0.048     22.700     12.355      0.367      3.000      9.192     -999.0      0.100     -999.0     21.891     19.715     18.279     17.572     17.251     16.949              
 688   35.829952     2.942137      e   0.1028     21.644      0.279     21.611      0.281     20.089      0.273     18.664      0.032     18.033      0.024     17.695      0.030     17.757      0.122     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.873      0.031     34.900     14.595      0.053     20.300     11.251      0.152      7.200      8.850     -999.0      0.700     21.643     21.589     19.591     18.367     17.827     17.712     17.712              
 689   37.498150     1.766680      a   0.1028     -999.0     -999.0     20.714      0.087     18.406      0.097     17.390      0.015     16.462      0.009     16.141      0.012     15.826      0.037     16.100      0.127     15.306      0.124     14.984      0.160     13.899      0.026     41.000     13.792      0.036     29.900     12.422      0.415      2.600      8.783     -999.0      0.900     -999.0     20.625     18.014     17.010     16.286     16.019     15.762              
 690   38.809605     3.501369      e   0.1030     -999.0     -999.0     19.414      0.115     18.611      0.085     17.577      0.012     17.067      0.014     16.667      0.017     16.560      0.052     16.416      0.132     15.991      0.162     15.294      0.149     14.236      0.028     39.400     14.044      0.042     25.700     10.300      0.071     15.300      8.272      0.245      4.400     -999.0     19.447     18.250     17.311     16.831     16.666     16.468              
 691   39.818661     3.701691      a   0.1030     -999.0     -999.0     20.999      0.303     19.624      0.202     17.472      0.014     16.483      0.026     16.050      0.045     15.907      0.057     14.870      0.055     14.175      0.060     13.681      0.070     13.114      0.024     45.400     13.032      0.027     39.600     11.027      0.146      7.400      8.837     -999.0      0.900     -999.0     20.876     19.032     17.006     16.256     15.905     15.817              
 692   38.260807     2.350356      a   0.1032     -999.0     -999.0     -999.0     -999.0     19.839      0.151     17.974      0.012     17.045      0.008     16.658      0.008     16.333      0.023     15.801      0.090     15.066      0.091     14.671      0.105     14.040      0.027     40.900     13.849      0.036     30.100     12.154     -999.0      1.400      9.127     -999.0     -0.600     -999.0     -999.0     19.354     17.583     16.861     16.549     16.263              
 693   38.149071     2.312689      e   0.1032     19.954      0.113     19.561      0.084     18.980      0.097     17.949      0.015     17.600      0.014     17.368      0.019     17.314      0.079     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.286      0.037     29.600     14.947      0.065     16.700     11.223      0.139      7.800      8.783      0.362      3.000     20.003     19.595     18.712     17.789     17.487     17.449     17.348              
 694   38.023861     2.146801      a   0.1033     -999.0     -999.0     21.488      0.253     18.630      0.132     16.838      0.009     15.957      0.007     15.530      0.008     15.206      0.023     15.279      0.088     14.570      0.098     14.122      0.094     13.134      0.023     46.500     12.966      0.027     40.700     11.248      0.125      8.700      8.639     -999.0      1.500     -999.0     21.192     18.141     16.464     15.747     15.422     15.113              
 695   39.391075     5.227400      a   0.1038     21.841      0.482     -999.0     -999.0     20.024      0.179     18.350      0.017     17.432      0.012     16.988      0.012     16.724      0.032     16.049      0.099     15.515      0.126     15.056      0.135     14.264      0.027     40.100     14.037      0.044     24.800     12.109      0.400      2.700      8.568     -999.0      1.200     21.821     -999.0     19.234     17.767     17.080     16.784     16.568              
 696   37.093365     5.783805      e   0.1038     21.270      0.328     20.893      0.304     19.530      0.113     18.680      0.020     18.048      0.019     17.698      0.020     17.539      0.063     16.956      0.196     15.685     -999.0     15.059     -999.0     15.149      0.037     29.700     14.938      0.071     15.300     11.500      0.162      6.700      9.066     -999.0      0.100     21.256     20.914     19.112     18.290     17.787     17.583     17.439              
 697   38.135269     2.320536      e   0.1040     20.625      0.165     20.077      0.113     19.125      0.099     17.769      0.012     17.180      0.011     16.814      0.011     16.646      0.039     16.201      0.098     15.825      0.144     14.896      0.108     14.290      0.027     39.800     14.061      0.041     26.700     10.667      0.079     13.800      8.458     -999.0      2.000     20.628     20.096     18.724     17.514     16.993     16.818     16.590              
 698   40.052788     3.689028      e   0.1041     -999.0     -999.0     21.657      0.553     19.974      0.195     18.848      0.024     17.876      0.016     17.407      0.018     17.118      0.058     16.210      0.092     15.384      0.091     15.014      0.120     14.236      0.027     39.800     13.921      0.040     27.300     10.696      0.088     12.300      8.755      0.345      3.100     -999.0     21.617     19.583     18.432     17.640     17.249     16.998              
 699   39.007160     3.019877      e   0.1042     20.347      0.256     19.585      0.110     19.131      0.116     17.746      0.044     17.239      0.035     16.899      0.037     16.783      0.042     16.371      0.115     15.475      0.114     15.256      0.145     14.256      0.028     39.000     13.912      0.038     28.300     10.059      0.056     19.300      8.475      0.244      4.400     20.373     19.619     18.669     17.482     17.028     16.940     16.732              
 700   39.367836     5.234677      a   0.1042     -999.0     -999.0     -999.0     -999.0     20.080      0.178     18.202      0.015     17.107      0.013     16.632      0.013     16.239      0.022     15.489      0.073     14.779      0.086     14.268      0.076     13.708      0.025     43.400     13.597      0.036     30.200     12.119      0.442      2.500      8.968     -999.0     -0.300     -999.0     -999.0     19.258     17.551     16.742     16.368     16.057              
 701   39.690502     3.278949      e   0.1042     -999.0     -999.0     21.378      0.339     19.994      0.186     18.047      0.012     17.179      0.008     16.784      0.009     16.515      0.023     16.013      0.104     15.406      0.135     15.033      0.142     14.087      0.026     41.200     13.898      0.040     27.300     11.498      0.184      5.900      9.085      0.423      2.600     -999.0     21.296     19.439     17.636     16.958     16.678     16.432              
 702   39.683971     3.394389      a   0.1045     -999.0     -999.0     -999.0     -999.0     20.163      0.738     18.043      0.039     16.957      0.016     16.311      0.022     16.082      0.069     15.677      0.082     14.834      0.098     14.285      0.082     13.656      0.025     44.100     13.435      0.034     31.800     11.043      0.116      9.400      8.647     -999.0      1.800     -999.0     -999.0     19.505     17.571     16.622     16.108     15.893              
 703   39.834805     3.956324      e   0.1048     -999.0     -999.0     21.375      0.344     19.664      0.097     18.693      0.017     18.096      0.015     17.714      0.016     17.609      0.053     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.074      0.034     32.000     14.790      0.072     15.100     10.981      0.117      9.300      8.797      0.387      2.800     -999.0     21.374     19.267     18.358     17.849     17.662     17.517              
 704   39.833740     2.837936      a   0.1049     -999.0     -999.0     21.899      0.439     19.646      0.104     17.951      0.012     16.963      0.010     16.551      0.010     16.254      0.017     15.564      0.075     14.770      0.088     14.462      0.102     13.942      0.026     41.800     13.804      0.037     29.200     12.261     -999.0      1.000      9.288     -999.0     -0.500     -999.0     21.712     19.096     17.509     16.755     16.416     16.171              
 705   39.610714     4.110565      a   0.1050     -999.0     -999.0     -999.0     -999.0     19.577      0.161     17.672      0.012     16.676      0.010     16.238      0.010     15.918      0.021     15.673      0.087     14.951      0.106     14.277      0.081     13.669      0.025     43.200     13.543      0.034     32.100     12.306      0.417      2.600      8.731     -999.0      0.700     -999.0     -999.0     18.936     17.170     16.413     16.067     15.800              
 706   38.820683     5.464635      e   0.1056     21.196      0.384     20.346      0.183     19.325      0.058     17.946      0.007     17.201      0.006     16.738      0.006     16.523      0.018     15.543      0.078     14.720      0.071     14.195      0.068     13.588      0.025     42.600     13.264      0.031     34.900      9.238      0.038     28.500      7.143      0.106     10.200     21.172     20.354     18.783     17.557     16.916     16.635     16.389              
 707   38.486889     1.744011      a   0.1058     -999.0     -999.0     -999.0     -999.0     20.030      0.165     18.480      0.016     17.472      0.010     17.075      0.011     16.702      0.031     16.083      0.090     15.231      0.097     14.755      0.097     14.396      0.029     37.900     14.328      0.049     22.200     12.339     -999.0      1.400      8.609     -999.0      1.800     -999.0     -999.0     19.553     18.067     17.288     16.946     16.625              
 708   39.607456     4.104424      a   0.1061     -999.0     -999.0     -999.0     -999.0     20.564      0.364     18.817      0.064     17.799      0.063     17.328      0.049     16.955      0.064     16.012      0.082     15.368      0.101     14.899      0.102     14.380      0.028     38.700     14.166      0.045     24.300     11.955     -999.0      1.900      9.035     -999.0     -0.900     -999.0     -999.0     19.915     18.309     17.512     17.140     16.813              
 709   36.322350     5.343280      e   0.1064     21.616      0.435     21.216      0.344     19.689      0.233     18.640      0.030     17.960      0.025     17.599      0.028     17.493      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.204      0.037     29.400     15.026      0.074     14.600     11.661      0.221      4.900      8.838     -999.0      0.600     21.589     21.217     19.157     18.211     17.678     17.493     17.393              
 710   36.584648     5.329517      a   0.1066     -999.0     -999.0     -999.0     -999.0     20.450      0.178     18.591      0.014     17.564      0.009     17.109      0.009     16.752      0.020     15.766      0.077     15.110      0.091     14.600      0.108     14.238      0.027     39.700     14.089      0.046     23.700     11.854     -999.0      2.000      9.102     -999.0     -0.500     -999.0     -999.0     19.731     18.024     17.254     16.898     16.606              
 711   38.187584     5.661032      a   0.1067     -999.0     -999.0     -999.0     -999.0     20.293      0.161     18.946      0.019     17.975      0.014     17.510      0.014     17.128      0.040     16.359      0.098     15.575      0.085     15.022      0.126     14.608      0.030     36.100     14.448      0.054     20.200     12.059     -999.0      1.800      9.033     -999.0     -1.200     -999.0     -999.0     19.739     18.434     17.670     17.298     16.972              
 712   38.280689     5.552493      a   0.1067     -999.0     -999.0     -999.0     -999.0     19.933      0.199     18.285      0.028     17.316      0.025     16.897      0.025     16.658      0.043     16.111      0.103     15.429      0.102     15.009      0.115     14.297      0.027     40.400     14.134      0.045     24.200     12.435      0.433      2.500      8.775     -999.0      0.600     -999.0     -999.0     19.269     17.778     17.051     16.739     16.552              
 713   37.621883     2.426610      e   0.1068     20.710      0.171     20.292      0.112     19.364      0.098     18.478      0.018     17.832      0.014     17.464      0.014     17.227      0.051     17.138      0.198     16.290      0.192     15.485      0.186     14.687      0.030     35.800     14.267      0.048     22.800     10.735      0.084     13.000      8.299      0.260      4.200     20.725     20.326     19.097     18.191     17.641     17.382     17.148            OL
 714   36.624378     3.575272      e   0.1069     20.817      0.323     20.716      0.224     19.396      0.128     18.085      0.015     17.252      0.012     16.876      0.013     16.509      0.037     16.226      0.122     15.638      0.188     15.132      0.150     14.314      0.029     37.700     14.081      0.039     28.100     11.509      0.179      6.100      8.640     -999.0      1.600     20.826     20.704     18.950     17.678     17.027     16.725     16.412              
 715   35.664116     2.663406      e   0.1070     21.983      0.340     20.426      0.121     19.341      0.056     18.184      0.009     17.517      0.007     17.128      0.008     16.958      0.023     15.980      0.092     15.390      0.122     14.903      0.113     14.244      0.027     39.900     14.017      0.041     26.600     10.125      0.050     21.800      8.577      0.390      2.800     21.933     20.446     18.950     17.864     17.301     17.074     16.879              
 716   40.051159     4.601804      e   0.1071     20.233      0.116     19.668      0.074     19.372      0.110     18.012      0.012     17.730      0.012     17.372      0.022     17.300      0.065     16.773      0.128     16.145      0.153     15.279      0.153     14.223      0.029     37.900     13.947      0.042     25.700      9.964      0.058     18.700      8.231      0.313      3.500     20.293     19.705     18.926     17.723     17.466     17.496     17.257              
 717   38.826580     4.697992      e   0.1073     19.962      0.193     19.757      0.115     19.188      0.054     18.239      0.010     17.939      0.013     17.636      0.017     17.669      0.058     16.541      0.120     16.188      0.190     15.673      0.200     14.845      0.030     35.600     14.623      0.064     17.000     10.823      0.104     10.400      8.297      0.210      5.200     20.030     19.793     18.724     17.921     17.667     17.713     17.622              
 718   39.157700     4.894999      e   0.1074     20.304      0.150     19.825      0.078     18.988      0.080     17.638      0.011     17.105      0.010     16.745      0.011     16.502      0.028     16.454      0.123     15.949      0.232     15.194      0.149     14.256      0.029     37.900     14.007      0.042     25.900     10.178      0.060     18.000      8.619      0.320      3.400     20.321     19.852     18.494     17.304     16.849     16.691     16.405              
 719   38.241390     5.196442      e   0.1076     21.398      0.435     20.979      0.242     19.783      0.151     18.494      0.016     17.781      0.015     17.344      0.017     17.007      0.045     16.207      0.079     15.653      0.110     15.282      0.129     14.478      0.029     37.400     14.249      0.051     21.300     10.727      0.093     11.600      9.037      0.509      2.100     21.392     20.984     19.319     18.117     17.504     17.210     16.868              
 720   38.736713     4.902438      e   0.1079     20.559      0.245     20.030      0.137     19.165      0.065     18.275      0.012     17.928      0.015     17.688      0.019     17.527      0.056     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.306      0.037     29.600     15.139      0.089     12.100     11.383      0.164      6.600      8.632     -999.0      1.700     20.570     20.068     18.758     17.985     17.729     17.667     17.507              
 721   39.056629     4.266843      e   0.1083     22.102      0.472     21.379      0.230     19.550      0.179     18.747      0.029     18.074      0.019     17.620      0.029     17.527      0.120     16.787      0.167     15.664     -999.0     15.616      0.205     14.998      0.033     32.500     14.766      0.070     15.500     11.546      0.196      5.500      9.185      0.458      2.400     22.052     21.378     19.158     18.360     17.779     17.490     17.381              
 722   39.796726     3.498787      e   0.1084     -999.0     -999.0     21.347      0.357     19.919      0.207     18.065      0.013     17.221      0.010     16.779      0.009     16.541      0.025     15.806      0.094     14.875      0.090     14.449      0.096     13.740      0.024     44.500     13.441      0.032     33.900      9.658      0.037     29.700      7.981      0.223      4.900     -999.0     21.271     19.328     17.654     16.971     16.676     16.435              
 723   38.818771     3.833034      e   0.1088     20.473      0.222     20.464      0.147     19.426      0.141     18.121      0.016     17.432      0.015     17.135      0.019     16.926      0.063     16.277      0.101     15.775      0.125     15.424      0.182     14.596      0.030     36.700     14.320      0.049     22.100     11.483      0.182      6.000      8.890     -999.0      0.900     20.515     20.479     18.986     17.763     17.227     17.043     16.868              
 724   39.570148     4.810249      e   0.1097     20.840      0.178     20.680      0.142     20.058      0.189     18.643      0.024     17.967      0.019     17.698      0.024     17.428      0.059     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.191      0.036     29.800     14.812      0.070     15.500     11.558      0.226      4.800      8.236     -999.0      1.800     20.909     20.708     19.514     18.206     17.705     17.554     17.342              
 725   38.117294     1.086064      e   0.1103     -999.0     -999.0     19.561      0.117     19.984      0.186     18.415      0.019     18.081      0.022     17.813      0.036     18.012      0.099     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.417      0.039     27.800     15.249      0.084     13.000     11.649      0.201      5.400      8.477     -999.0      1.700     -999.0     19.591     19.647     18.230     17.922     17.969     18.028              
 726   37.398552     2.104547      e   0.1103     21.030      0.330     20.532      0.177     19.841      0.105     18.480      0.013     17.833      0.011     17.487      0.011     17.252      0.035     16.679      0.134     15.841      0.126     15.290      0.166     14.830      0.031     35.200     14.689      0.060     18.200     11.121      0.121      9.000      9.088     -999.0      0.100     21.059     20.561     19.442     18.183     17.649     17.448     17.199              
 727   38.876896     5.644446      a   0.1103     -999.0     -999.0     -999.0     -999.0     19.862      0.116     18.236      0.014     17.314      0.012     16.930      0.011     16.604      0.022     15.862      0.083     15.158      0.095     14.538      0.102     14.179      0.027     39.600     14.064      0.044     24.900     11.819     -999.0      0.900      8.694     -999.0      1.000     -999.0     -999.0     19.252     17.741     17.052     16.770     16.500              
 728   37.380394     1.047559      a   0.1104     22.239      0.082     21.720      0.114     19.895      0.112     18.543      0.062     17.555      0.052     17.102      0.049     16.751      0.042     15.953      0.087     15.096      0.075     14.586      0.081     14.184      0.027     39.600     14.022      0.037     29.000     11.840      0.251      4.300      8.874     -999.0      0.900     22.193     21.640     19.522     18.130     17.334     16.957     16.643              
 729   37.942329     1.004476      e   0.1106     20.775      0.045     20.341      0.035     19.438      0.092     18.589      0.020     17.960      0.014     17.684      0.021     17.466      0.059     16.965      0.166     15.862     -999.0     15.190     -999.0     15.161      0.036     30.300     14.960      0.071     15.200     11.194      0.135      8.000      9.010     -999.0      0.500     20.791     20.378     19.221     18.341     17.834     17.624     17.442              
 730   37.482285     0.990498      e   0.1106     19.471      0.019     19.128      0.016     19.257      0.153     17.823      0.022     17.414      0.014     17.107      0.024     17.338      0.101     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.142      0.035     30.900     14.787      0.059     18.300     11.039      0.114      9.500      8.667     -999.0      1.300     19.596     19.164     18.825     17.608     17.233     17.258     17.343              
 731   39.581799     4.908188      e   0.1109     -999.0     -999.0     22.914      0.533     19.661      0.124     17.752      0.011     16.787      0.008     16.334      0.009     16.026      0.016     15.298      0.069     14.599      0.082     14.051      0.070     13.470      0.025     43.100     13.293      0.031     35.000     11.943      0.378      2.900      9.060     -999.0     -1.400     -999.0     22.462     18.866     17.158     16.445     16.128     15.873              
 732   39.096802     3.950169      e   0.1111     20.956      0.300     20.869      0.169     19.597      0.104     18.516      0.017     17.995      0.016     17.617      0.017     17.509      0.056     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.994      0.032     34.200     14.711      0.070     15.400     10.978      0.120      9.000      8.703     -999.0      1.400     20.969     20.892     19.061     18.125     17.689     17.576     17.398              
 733   38.812302     3.304015      e   0.1114     -999.0     -999.0     21.048      0.260     19.783      0.078     18.575      0.011     17.974      0.009     17.636      0.010     17.481      0.029     16.421      0.113     16.003      0.142     15.329      0.152     14.822      0.031     35.300     14.594      0.061     17.900     10.517      0.084     12.900      8.842      0.373      2.900     -999.0     21.062     19.372     18.273     17.779     17.614     17.433              
 734   37.469013     4.526661      e   0.1117     20.603      0.213     20.604      0.188     21.835      1.156     18.658      0.024     18.051      0.022     17.728      0.023     17.506      0.080     17.047      0.167     16.557      0.231     15.642      0.200     15.401      0.039     27.700     15.221      0.088     12.400     12.210      0.282      3.900      8.782     -999.0      1.100     20.823     20.638     21.211     18.296     17.795     17.749     17.444              
 735   36.289421     2.197653      a   0.1134     -999.0     -999.0     -999.0     -999.0     19.536      0.129     18.124      0.028     17.114      0.030     16.669      0.038     16.439      0.039     15.749      0.093     15.257      0.111     14.553      0.117     13.980      0.029     37.700     13.825      0.036     29.900     12.253     -999.0      0.800      8.640     -999.0      0.700     -999.0     -999.0     19.085     17.677     16.912     16.534     16.362              
 736   39.197987     4.236798      e   0.1141     20.777      0.249     20.976      0.158     19.401      0.129     18.571      0.020     17.994      0.021     17.688      0.026     17.617      0.106     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.236      0.035     31.200     15.065      0.085     12.800     11.381      0.149      7.300      8.656     -999.0      1.400     20.789     20.996     19.003     18.210     17.760     17.605     17.545              
 737   37.496113     1.573022      a   0.1149     -999.0     -999.0     22.236      0.191     19.840      0.152     18.426      0.020     17.499      0.016     17.092      0.016     16.827      0.033     16.329      0.104     15.612      0.137     15.145      0.151     14.452      0.029     37.600     14.148      0.043     25.000     12.197      0.318      3.400      9.033     -999.0      0.400     -999.0     22.072     19.365     18.009     17.297     16.979     16.753              
 738   38.536972     2.450610      e   0.1156     20.817      0.205     20.468      0.140     19.754      0.130     18.637      0.018     18.027      0.016     17.666      0.017     17.495      0.061     16.911      0.153     16.070      0.141     15.647      0.170     15.223      0.036     29.900     14.960      0.074     14.700     11.660      0.220      4.900      9.132     -999.0     -0.500     20.858     20.507     19.414     18.359     17.842     17.644     17.438              
 739   36.618011     4.845236      e   0.1159     20.834      0.283     20.801      0.298     19.566      0.166     18.243      0.021     17.558      0.020     17.121      0.024     16.978      0.066     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.628      0.031     35.400     14.393      0.050     21.700     11.354      0.152      7.100      8.557      0.332      3.300     20.855     20.806     19.047     17.875     17.294     17.069     16.870              
 740   37.271259     5.647415      a   0.1161     -999.0     -999.0     -999.0     -999.0     24.496      8.057     18.733      0.090     17.807      0.063     17.283      0.061     17.081      0.072     16.306      0.101     15.354      0.084     14.875      0.128     14.224      0.029     38.100     14.057      0.042     26.000     11.474      0.159      6.800      9.104     -999.0      0.000     -999.0     -999.0     23.751     18.124     17.505     17.065     16.946              
 741   39.218616     1.775963      e   0.1164     -999.0     -999.0     20.104      0.178     19.296      0.055     18.436      0.010     17.812      0.009     17.373      0.009     17.203      0.030     16.248      0.097     15.418      0.098     14.817      0.117     14.213      0.027     40.600     13.583      0.033     32.700     10.134      0.057     19.100      7.377      0.094     11.500     -999.0     20.146     19.045     18.164     17.590     17.322     17.094          Sy2?
 742   37.550354     2.321611      a   0.1176     -999.0     -999.0     -999.0     -999.0     20.467      0.143     18.784      0.013     17.748      0.008     17.223      0.007     16.777      0.019     15.755      0.069     15.107      0.065     14.624      0.086     14.332      0.028     38.900     14.196      0.043     25.400     12.781     -999.0     -0.200      9.054     -999.0      0.400     -999.0     -999.0     19.947     18.320     17.466     17.036     16.623              
 743   38.231777     1.821598      a   0.1176     22.156      0.148     21.157      0.080     19.188      0.694     18.154      0.080     17.373      0.147     16.913      0.055     16.673      0.076     16.231      0.103     15.622      0.118     14.586      0.085     13.902      0.026     41.600     13.605      0.031     35.000     10.609      0.079     13.800      9.174      0.496      2.200     22.111     21.117     18.782     17.816     17.139     16.845     16.565              
 744   36.386478     4.999004      a   0.1177     -999.0     -999.0     -999.0     -999.0     19.967      0.168     18.112      0.015     17.137      0.011     16.691      0.012     16.378      0.024     15.714      0.091     15.140      0.138     14.523      0.100     13.984      0.026     41.400     13.784      0.033     32.400     12.058      0.274      4.000      8.883     -999.0      1.000     -999.0     -999.0     19.325     17.615     16.877     16.540     16.266              
 745   37.626175     2.209402      e   0.1178     20.432      0.147     19.755      0.083     19.012      0.069     17.925      0.009     17.319      0.008     16.951      0.010     16.726      0.033     15.643     -999.0     15.017     -999.0     15.272      0.146     14.314      0.027     39.600     14.054      0.039     27.900     10.320      0.061     17.800      8.784      0.397      2.700     20.439     19.795     18.693     17.648     17.129     16.912     16.656              
 746   36.533195     5.378980      e   0.1190     21.410      0.431     20.040      0.138     19.158      0.090     18.023      0.014     17.518      0.014     17.178      0.015     17.119      0.052     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.626      0.029     37.000     14.269      0.046     23.500     10.308      0.075     14.400      8.380      0.303      3.600     21.363     20.079     18.605     17.635     17.237     17.178     17.049              
 747   37.811180     1.571137      e   0.1190     20.451      0.039     20.036      0.025     18.989      0.086     18.112      0.016     17.503      0.014     17.287      0.017     17.051      0.047     16.762      0.158     16.115      0.155     15.551      0.174     14.785      0.031     35.000     14.554      0.052     21.000     11.073      0.104     10.400      8.460     -999.0      2.000     20.454     20.074     18.742     17.864     17.391     17.220     17.051              
 748   37.478153     5.458724      e   0.1196     20.836      0.284     20.924      0.237     19.894      0.152     18.685      0.021     18.014      0.018     17.616      0.022     17.480      0.067     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.059      0.033     32.600     14.616      0.056     19.300     11.567      0.207      5.300      8.740     -999.0      1.200     20.889     20.949     19.314     18.240     17.714     17.533     17.370              
 749   38.338436     1.575587      a   0.1197     22.459      0.129     21.563      0.093     20.022      0.160     18.226      0.016     17.332      0.012     16.922      0.012     16.575      0.024     16.059      0.099     15.204      0.096     14.730      0.104     14.008      0.027     40.600     13.780      0.035     30.700     11.245      0.117      9.300      9.159     -999.0      0.300     22.407     21.471     19.498     17.814     17.116     16.817     16.488              
 750   38.054188     4.874990      e   0.1199     21.425      0.445     20.856      0.233     19.899      0.127     18.592      0.016     17.802      0.013     17.398      0.014     17.176      0.046     16.454      0.132     15.912      0.145     15.453      0.165     14.676      0.030     36.700     14.468      0.053     20.400     11.398      0.160      6.800      9.213     -999.0      0.100     21.422     20.874     19.360     18.147     17.538     17.281     17.074              
 751   36.690472     5.388674      e   0.1199     -999.0     -999.0     -999.0     -999.0     20.318      0.160     18.768      0.017     17.907      0.013     17.475      0.013     17.248      0.037     16.433      0.125     15.705      0.149     14.890      0.117     14.388      0.028     38.800     13.917      0.042     25.800     10.707      0.093     11.600      8.680      0.414      2.600     -999.0     -999.0     19.590     18.236     17.591     17.329     17.121              
 752   37.695305     2.381487      e   0.1202     20.518      0.156     20.092      0.110     19.310      0.677     18.460      0.598     17.959      0.594     17.586      0.570     17.448      0.611     16.525      0.098     15.669      0.112     15.264      0.146     14.677      0.031     35.400     14.292      0.044     24.800     10.222      0.066     16.500      8.498      0.274      4.000     20.544     20.138     19.033     18.205     17.748     17.600     17.368              
 753   36.507618     2.537468      e   0.1204     20.493      0.199     20.288      0.142     19.236      0.128     18.331      0.020     17.848      0.021     17.504      0.026     17.692      0.115     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.284      0.038     28.900     14.900      0.063     17.300     11.464      0.181      6.000      9.100      0.453      2.400     20.514     20.329     18.920     18.090     17.666     17.600     17.670              
 754   38.928776     1.346588      e   0.1226     -999.0     -999.0     19.711      0.175     19.620      0.162     18.462      0.022     17.915      0.020     17.698      0.028     17.553      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.365      0.037     29.600     15.076      0.084     12.900     11.245      0.125      8.700      9.016     -999.0      0.500     -999.0     19.756     19.329     18.224     17.793     17.694     17.565              
 755   35.850426     4.543543      e   0.1240     21.971      0.476     20.261      0.098     19.278      0.154     18.156      0.021     17.509      0.019     17.137      0.019     16.966      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.984      0.033     32.500     14.740      0.059     18.400     11.256      0.149      7.300      8.701     -999.0      0.700     21.918     20.295     18.893     17.829     17.300     17.100     16.898              
 756   36.311691     4.719699      e   0.1240     21.238      0.298     20.579      0.195     19.369      0.106     18.125      0.012     17.472      0.011     17.044      0.012     16.842      0.037     16.457      0.148     15.888      0.184     15.220      0.177     14.400      0.028     39.000     14.152      0.043     25.400     10.414      0.077     14.000      8.238      0.265      4.100     21.208     20.595     18.921     17.783     17.220     16.997     16.732              
 757   36.086609     4.586341      e   0.1242     -999.0     -999.0     -999.0     -999.0     19.706      0.124     17.791      0.019     16.813      0.018     16.395      0.021     16.092      0.026     15.352      0.090     14.695      0.105     14.087      0.082     13.361      0.024     44.900     13.170      0.028     38.400     11.480      0.161      6.700      8.427     -999.0      1.300     -999.0     -999.0     19.028     17.263     16.554     16.248     15.995              
 758   36.272076     4.654629      e   0.1243     20.196      0.184     20.086      0.149     19.160      0.108     18.462      0.022     18.008      0.016     17.794      0.027     17.702      0.106     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.727      0.045     24.400     15.400      0.100     10.800     11.939      0.253      4.300      8.709     -999.0      0.900     20.240     20.134     18.907     18.227     17.882     17.768     17.710              
 759   36.092972     4.591000      a   0.1243     -999.0     -999.0     -999.0     -999.0     20.953      0.305     18.786      0.017     17.837      0.012     17.423      0.012     17.106      0.034     16.430      0.143     15.743      0.179     15.108      0.138     14.661      0.030     35.900     14.443      0.051     21.200     12.650     -999.0      0.200      9.290     -999.0     -0.700     -999.0     -999.0     20.289     18.273     17.577     17.285     17.007              
 760   36.088238     4.586440      e   0.1246     -999.0     -999.0     -999.0     -999.0     21.009      0.841     18.737      0.269     17.712      0.256     17.252      0.270     16.983      0.260     15.352      0.090     14.695      0.105     14.087      0.082     13.361      0.024     44.900     13.170      0.028     38.400     11.480      0.161      6.700      8.427     -999.0      1.300     -999.0     -999.0     20.311     18.156     17.447     17.066     16.875              
 761   36.142147     4.589087      e   0.1246     -999.0     -999.0     -999.0     -999.0     20.391      0.185     18.749      0.018     17.863      0.015     17.377      0.014     17.005      0.038     16.050      0.085     15.486      0.112     14.712      0.101     14.273      0.027     40.000     13.931      0.037     29.100     10.212      0.056     19.200      7.871      0.172      6.300     -999.0     -999.0     19.797     18.283     17.560     17.220     16.851              
 762   38.992924     1.257470      e   0.1248     -999.0     -999.0     19.283      0.129     21.501      2.012     18.844      0.205     17.616      0.075     17.035      0.059     16.878      0.088     16.006      0.117     15.015      0.118     14.573      0.122     13.417      0.023     46.400     13.169      0.030     36.200      9.575      0.037     29.000      8.000      0.169      6.400     -999.0     19.328     20.867     18.313     17.369     16.865     16.768              
 763   38.307243     1.244493      e   0.1248     -999.0     -999.0     20.313      0.167     19.594      0.078     18.485      0.014     17.952      0.012     17.677      0.014     17.510      0.041     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.146      0.033     32.700     14.780      0.058     18.700     10.946      0.098     11.000      8.584      0.260      4.200     -999.0     20.359     19.293     18.246     17.823     17.691     17.516              
 764   37.780437     1.128717      a   0.1251     -999.0     -999.0     23.835      0.329     19.726      0.129     18.401      0.019     17.436      0.011     17.016      0.011     16.672      0.028     16.132      0.096     15.388      0.104     15.009      0.116     14.304      0.028     39.100     14.208      0.046     23.600     12.376     -999.0      1.100      8.616     -999.0      1.700     -999.0     23.270     19.294     17.963     17.224     16.880     16.582              
 765   36.873486     2.913827      e   0.1254     20.583      0.198     20.576      0.117     19.567      0.174     18.407      0.022     17.782      0.020     17.523      0.026     17.126      0.069     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.170      0.035     31.300     15.058      0.071     15.200     11.632      0.177      6.100      8.576     -999.0      1.600     20.628     20.609     19.250     18.100     17.628     17.432     17.097              
 766   36.673058     2.022532      e   0.1254     21.872      0.517     20.665      0.203     19.597      0.143     18.527      0.023     17.795      0.017     17.431      0.018     17.134      0.054     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.060      0.034     31.500     14.761      0.059     18.200     11.852      0.225      4.800      8.592     -999.0      1.500     21.822     20.695     19.284     18.192     17.609     17.336     17.064              
 767   36.370289     3.584047      e   0.1257     -999.0     -999.0     21.004      0.170     20.093      0.197     18.621      0.019     17.903      0.018     17.471      0.018     17.106      0.059     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.759      0.030     36.300     14.514      0.050     21.800     11.065      0.111      9.700      8.386     -999.0      1.900     -999.0     21.021     19.598     18.233     17.629     17.360     16.974              
 768   36.854053     2.930103      a   0.1260     21.992      0.413     -999.0     -999.0     19.524      0.141     18.079      0.017     17.044      0.012     16.620      0.013     16.197      0.029     15.708      0.096     14.984      0.102     14.581      0.103     13.903      0.026     42.100     13.637      0.033     33.000     11.898      0.240      4.500      8.846     -999.0      0.500     21.938     -999.0     18.986     17.565     16.789     16.442     16.081              
 769   37.153870     1.721321      e   0.1262     20.504      0.202     20.007      0.105     19.214      0.099     18.577      0.022     18.090      0.022     17.799      0.029     17.670      0.099     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.859      0.030     35.600     14.377      0.045     24.300     10.418      0.076     14.300      8.808      0.390      2.800     20.522     20.057     19.012     18.337     17.935     17.788     17.633              
 770   36.068535     4.614345      a   0.1266     -999.0     -999.0     22.464      0.574     20.980      0.402     18.923      0.024     17.961      0.015     17.482      0.016     17.195      0.048     16.442      0.143     15.663      0.137     15.161      0.153     14.763      0.030     36.300     14.552      0.054     20.200     12.211     -999.0      1.200      9.101     -999.0      0.200     -999.0     22.330     20.297     18.408     17.671     17.328     17.062              
 771   37.735023     4.920906      e   0.1266     -999.0     -999.0     -999.0     -999.0     20.042      0.152     18.525      0.018     17.711      0.015     17.186      0.014     16.910      0.041     16.289      0.105     15.484      0.108     14.760      0.101     14.238      0.027     39.800     13.856      0.036     30.500     10.123      0.052     20.900      7.679      0.131      8.300     -999.0     -999.0     19.393     18.062     17.367     17.046     16.731              
 772   38.639744     1.093186      e   0.1268     21.496      0.116     20.583      0.058     19.128      0.068     17.791      0.011     16.936      0.007     16.512      0.008     16.201      0.017     15.678      0.086     14.944      0.098     14.345      0.088     13.720      0.025     43.100     13.451      0.030     35.700     10.455      0.059     18.400      8.877     -999.0      0.600     21.444     20.557     18.712     17.397     16.718     16.401     16.107              
 773   37.786259     5.284942      e   0.1270     21.066      0.320     20.856      0.233     19.170      0.107     17.530      0.011     16.601      0.008     16.136      0.011     15.923      0.021     15.217      0.079     14.511      0.096     14.094      0.085     13.270      0.024     45.000     13.009      0.027     40.700     10.148      0.053     20.500      8.961      0.402      2.700     21.034     20.758     18.432     16.984     16.300     15.988     15.801              
 774   38.592056     1.322630      e   0.1272     -999.0     -999.0     19.674      0.105     18.906      0.067     17.715      0.011     17.024      0.007     16.654      0.008     16.420      0.023     16.268      0.126     15.532      0.119     14.740      0.114     14.022      0.026     41.300     13.693      0.033     32.600      9.972      0.046     23.500      8.208      0.232      4.700     -999.0     19.713     18.545     17.396     16.837     16.604     16.359              
 775   37.758900     1.179616      e   0.1272     20.169      0.035     19.580      0.020     18.747      0.073     17.362      0.011     16.682      0.009     16.316      0.009     16.041      0.023     16.044      0.106     15.427      0.134     15.036      0.138     13.751      0.025     42.800     13.499      0.031     34.800     10.046      0.049     22.000      8.160      0.217      5.000     20.174     19.609     18.351     17.046     16.492     16.272     15.978              
 776   38.316521     1.067002      a   0.1273     -999.0     -999.0     23.416      0.302     20.527      0.775     18.941      0.746     17.909      0.693     17.496      0.659     17.100      0.580     16.493      0.124     15.759      0.115     15.202      0.131     14.757      0.031     35.100     14.617      0.053     20.400     12.248     -999.0      1.400      8.882     -999.0      0.800     -999.0     23.086     20.010     18.458     17.673     17.345     16.994              
 777   38.279640     1.083980      a   0.1274     23.443      0.241     22.738      0.179     19.266      0.088     17.519      0.010     16.494      0.006     16.047      0.006     15.713      0.013     15.262      0.081     14.505      0.078     13.902      0.068     13.366      0.025     42.700     13.207      0.029     37.600     12.615      0.422      2.600      9.343     -999.0     -0.700     23.575     22.213     18.662     17.027     16.261     15.906     15.615              
 778   37.311893     1.372738      e   0.1275     21.510      0.051     20.650      0.047     19.869      0.166     18.612      0.021     17.900      0.017     17.565      0.021     17.244      0.056     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.063      0.034     32.000     14.768      0.066     16.400     11.311      0.135      8.100      8.813     -999.0      1.000     21.496     20.686     19.513     18.276     17.724     17.485     17.194              
 779   37.678406     1.160100      e   0.1275     21.488      0.072     20.976      0.050     19.860      0.116     18.772      0.021     18.023      0.014     17.672      0.016     17.358      0.043     17.161      0.206     16.205      0.178     15.634      0.201     14.994      0.033     33.100     14.734      0.060     18.000     11.393      0.138      7.800      8.606     -999.0      1.600     21.475     21.002     19.554     18.436     17.849     17.576     17.299              
 780   38.258156     1.099888      a   0.1275     -999.0     -999.0     -999.0     -999.0     20.661      0.164     18.678      0.016     17.611      0.011     17.149      0.012     16.853      0.021     15.959      0.081     15.253      0.074     14.768      0.092     14.136      0.028     39.000     13.843      0.035     31.200     12.503      0.434      2.500      9.016     -999.0     -0.300     -999.0     -999.0     20.042     18.164     17.381     17.000     16.758              
 781   38.574966     1.338365      a   0.1277     -999.0     -999.0     23.432      0.266     20.674      0.203     18.724      0.046     17.729      0.047     17.345      0.051     16.993      0.054     16.014      0.095     15.298      0.083     14.726      0.098     14.071      0.026     41.700     13.960      0.040     27.300     12.151     -999.0      1.600      9.190     -999.0      0.200     -999.0     23.054     20.071     18.233     17.516     17.221     16.919              
 782   37.808445     1.151365      a   0.1279     -999.0     -999.0     23.474      0.304     20.074      0.145     18.156      0.029     17.078      0.020     16.621      0.017     16.226      0.020     15.563      0.070     14.846      0.071     14.427      0.087     13.768      0.026     42.500     13.572      0.031     34.500     12.549     -999.0      0.700      9.162     -999.0     -1.200     -999.0     22.903     19.448     17.637     16.830     16.458     16.112              
 783   37.157825     1.972685      e   0.1281     20.982      0.313     20.587      0.186     19.407      0.085     18.467      0.016     17.812      0.013     17.442      0.013     17.198      0.040     16.679      0.161     16.272      0.197     14.856     -999.0     14.948      0.032     33.700     14.621      0.057     18.900     11.329      0.151      7.200      9.233     -999.0      0.000     20.973     20.622     19.111     18.147     17.609     17.368     17.118              
 784   37.235390     1.357742      a   0.1283     23.035      0.158     21.363      0.149     19.700      0.186     17.913      0.020     16.876      0.014     16.433      0.014     16.100      0.027     15.625      0.085     15.100      0.108     14.577      0.109     13.680      0.025     44.200     13.530      0.031     34.600     12.242     -999.0      1.500      9.348     -999.0     -0.600     23.020     21.230     19.059     17.391     16.631     16.283     15.999              
 785   36.184254     2.820493      e   0.1288     20.446      0.167     20.073      0.082     20.061      0.198     18.349      0.015     17.855      0.014     17.578      0.020     17.516      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.264      0.036     30.200     15.031      0.074     14.600     11.091      0.125      8.700      8.943      0.452      2.400     20.563     20.123     19.547     18.054     17.654     17.694     17.512              
 786   36.066479     2.645990      e   0.1288     21.277      0.213     20.708      0.130     19.621      0.102     18.264      0.019     17.462      0.015     17.049      0.017     16.793      0.032     16.066      0.100     15.676      0.168     14.883      0.125     14.134      0.027     40.100     13.816      0.037     29.600     10.388      0.064     16.900      8.494      0.305      3.600     21.261     20.715     19.140     17.858     17.229     16.959     16.701              
 787   36.990723     1.524462      e   0.1291     21.110      0.048     20.815      0.056     19.928      0.137     18.805      0.021     18.087      0.015     17.812      0.018     17.448      0.046     17.163      0.199     16.444      0.199     15.520      0.174     15.156      0.033     32.400     14.969      0.069     15.600     12.225      0.291      3.700      8.972      0.452      2.400     21.138     20.852     19.604     18.466     17.930     17.712     17.417              
 788   36.198414     1.832399      a   0.1297     -999.0     -999.0     23.511      0.533     20.765      0.327     18.879      0.924     17.812      1.269     17.359      2.199     17.005      1.872     16.118      0.107     15.389      0.141     14.890      0.130     14.446      0.058     18.800     14.194      0.061     17.900     12.731     -999.0     -0.500      8.745     -999.0      0.600     -999.0     23.130     20.078     18.339     17.497     17.166     16.840              
 789   37.329941     4.558899      e   0.1298     20.632      0.215     20.445      0.168     20.392      0.401     18.552      0.032     17.899      0.026     17.573      0.031     17.522      0.129     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.818      0.031     34.500     14.469      0.051     21.100     10.786      0.093     11.700      8.423      0.320      3.400     20.765     20.489     19.744     18.157     17.647     17.601     17.469              
 790   36.946266     1.671709      a   0.1299     -999.0     -999.0     -999.0     -999.0     20.950      0.224     18.738      0.040     17.733      0.079     17.339      0.253     17.042      0.401     16.145      0.104     15.263      0.096     14.814      0.112     14.521      0.087     12.500     14.370      0.103     10.600     12.453     -999.0      0.200      8.708     -999.0     -1.000     -999.0     -999.0     20.277     18.215     17.423     17.154     16.878              
 791   37.992676     4.625769      e   0.1300     20.150      0.254     19.624      0.113     19.152      0.094     17.904      0.013     17.253      0.012     16.831      0.011     16.632      0.036     16.519      0.154     15.935      0.167     15.137      0.154     14.144      0.027     40.900     13.788      0.038     28.200     10.016      0.051     21.400      8.564      0.358      3.000     20.197     19.672     18.651     17.524     16.979     16.774     16.513              
 792   37.316708     1.300881      e   0.1300     20.834      0.217     20.209      0.117     19.094      0.074     17.616      0.043     16.764      0.044     16.340      0.040     16.081      0.041     15.381      0.072     14.782      0.079     14.039      0.063     13.485      0.024     44.800     13.196      0.030     36.400      9.897      0.045     24.000      7.629      0.123      8.900     20.812     20.201     18.574     17.195     16.532     16.254     15.991              
 793   37.168720     1.341198      e   0.1301     20.114      0.026     19.587      0.020     18.750      0.073     17.568      0.010     16.987      0.009     16.640      0.011     16.585      0.038     16.555      0.168     16.286      0.219     15.130      0.149     14.233      0.027     40.300     13.952      0.038     28.700     10.263      0.067     16.200      8.672      0.323      3.400     20.124     19.630     18.317     17.257     16.789     16.679     16.549              
 794   38.358154     1.010313      e   0.1301     20.705      0.052     20.323      0.038     19.394      0.113     17.751      0.014     16.829      0.014     16.436      0.015     16.196      0.027     15.748      0.096     15.033      0.099     14.414      0.111     13.590      0.026     42.400     13.429      0.031     35.400     11.432      0.154      7.000      9.165      0.510      2.100     20.720     20.311     18.816     17.310     16.628     16.356     16.138              
 795   37.170853     2.872459      e   0.1305     -999.0     -999.0     -999.0     -999.0     20.960      0.320     18.941      0.023     17.883      0.014     17.434      0.015     17.085      0.038     16.403      0.118     15.517      0.107     14.977      0.104     14.508      0.028     38.100     14.248      0.043     25.200     12.515      0.413      2.600      9.279     -999.0     -0.800     -999.0     -999.0     20.281     18.387     17.621     17.267     16.974              
 796   36.230831     4.536905      a   0.1305     -999.0     -999.0     -999.0     -999.0     20.904      0.209     18.763      0.014     17.779      0.010     17.390      0.009     17.058      0.025     15.963      0.084     15.246      0.122     14.825      0.122     14.476      0.029     37.400     14.306      0.046     23.700     12.419     -999.0      1.000      9.112     -999.0     -1.300     -999.0     -999.0     20.209     18.218     17.517     17.247     16.965              
 797   36.140171     2.877624      e   0.1307     20.389      0.207     20.281      0.150     18.876      0.072     17.829      0.011     17.063      0.009     16.690      0.010     16.416      0.032     16.489      0.178     15.581      0.188     15.117      0.148     14.024      0.026     41.300     13.728      0.037     29.000     10.260      0.068     16.000      8.819      0.409      2.700     20.385     20.292     18.508     17.432     16.843     16.580     16.334              
 798   37.428612     2.008104      e   0.1307     21.957      0.463     21.360      0.376     20.820      0.359     18.566      0.015     17.663      0.010     17.189      0.009     16.951      0.028     16.121      0.095     15.303      0.101     14.624      0.097     13.988      0.026     41.300     13.646      0.033     32.600      9.994      0.054     20.100      8.123      0.198      5.500     21.990     21.329     20.191     18.110     17.401     17.078     16.833              
 799   38.419064     4.213151      e   0.1307     -999.0     -999.0     20.669      0.228     19.600      0.167     18.418      0.023     17.819      0.019     17.373      0.020     17.317      0.083     16.650      0.128     15.662      0.127     15.303      0.175     14.326      0.029     37.500     13.947      0.042     25.700      9.945      0.059     18.400      7.972      0.187      5.800     -999.0     20.701     19.068     18.034     17.521     17.346     17.187              
 800   36.657261     1.610273      a   0.1308     -999.0     -999.0     23.685      0.673     20.271      0.184     18.462      0.018     17.441      0.011     17.010      0.011     16.660      0.023     15.862      0.107     15.223      0.116     14.839      0.119     14.247      0.027     39.900     14.086      0.041     26.400     12.320     -999.0      1.000      9.264     -999.0     -0.200     -999.0     23.152     19.650     17.951     17.204     16.869     16.566              
 801   36.899403     1.243450      e   0.1309     22.226      0.527     20.903      0.269     19.763      0.127     18.112      0.015     17.192      0.011     16.716      0.011     16.377      0.023     15.720      0.104     14.916      0.100     14.343      0.088     13.623      0.025     43.000     13.330      0.028     38.100      9.905      0.045     24.000      8.433      0.310      3.500     22.171     20.870     19.169     17.651     16.919     16.582     16.246              
 802   36.423306     4.652236      e   0.1309     21.729      0.398     21.120      0.296     19.819      0.163     18.567      0.020     17.763      0.016     17.371      0.016     17.196      0.055     16.574      0.152     16.008      0.201     15.440      0.195     14.692      0.030     36.000     14.353      0.048     22.900     11.177      0.123      8.800      8.530      0.294      3.700     21.695     21.120     19.314     18.136     17.529     17.288     17.119              
 803   38.031822     1.107666      a   0.1312     -999.0     -999.0     24.563      0.546     20.484      0.125     18.900      0.016     17.903      0.010     17.482      0.010     17.188      0.023     16.206      0.095     15.304      0.078     15.117      0.122     14.586      0.030     36.600     14.406      0.048     22.800     12.190     -999.0      1.900      9.057     -999.0      0.400     -999.0     23.897     19.887     18.410     17.682     17.359     17.108              
 804   38.400459     3.794574      e   0.1313     -999.0     -999.0     22.224      0.475     19.644      0.136     18.504      0.018     17.571      0.014     17.191      0.015     16.915      0.048     16.124      0.097     15.441      0.094     15.126      0.112     14.293      0.028     38.500     13.882      0.041     26.400     11.485      0.176      6.200      8.321     -999.0      1.500     -999.0     22.062     19.162     17.996     17.320     17.035     16.822              
 805   37.686005     2.398261      e   0.1315     21.580      0.264     20.239      0.110     19.428      0.088     18.485      0.015     17.856      0.012     17.492      0.013     17.446      0.053     16.674      0.131     15.934      0.119     15.059      0.108     14.733      0.031     34.700     14.347      0.046     23.700     10.199      0.063     17.200      9.039      0.469      2.300     21.533     20.288     19.074     18.154     17.649     17.480     17.387              
 806   37.503574     2.088421      e   0.1316     21.172      0.219     20.583      0.150     19.899      0.217     18.369      0.022     17.688      0.015     17.292      0.018     17.187      0.063     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.824      0.031     35.100     14.517      0.052     20.900     11.332      0.145      7.500      8.941      0.426      2.500     21.190     20.613     19.336     18.016     17.467     17.300     17.123              
 807   39.282940     3.677558      a   0.1317     -999.0     -999.0     -999.0     -999.0     20.406      0.201     18.569      0.017     17.508      0.011     17.065      0.010     16.661      0.023     15.919      0.084     15.366      0.120     14.819      0.117     14.225      0.027     40.200     14.097      0.042     25.600     12.328     -999.0      0.700      9.353     -999.0     -1.100     -999.0     -999.0     19.704     17.976     17.214     16.872     16.532              
 808   38.089821     2.563297      e   0.1317     -999.0     -999.0     22.136      0.381     20.103      0.147     18.491      0.015     17.434      0.010     16.947      0.010     16.697      0.024     15.966      0.092     15.127      0.086     14.493      0.109     14.026      0.026     41.600     13.788      0.037     29.700     11.881      0.251      4.300      8.816     -999.0      0.400     -999.0     21.965     19.434     17.950     17.172     16.787     16.583              
 809   38.361996     2.344880      e   0.1320     21.135      0.206     20.786      0.163     19.367      0.101     18.674      0.021     18.014      0.021     17.716      0.022     17.429      0.063     16.934      0.161     16.381      0.179     15.847     -999.0     15.386      0.042     25.900     14.965      0.069     15.800     11.867      0.258      4.200      8.628     -999.0      1.100     21.110     20.822     19.174     18.381     17.857     17.646     17.382              
 810   38.926285     2.509125      a   0.1322     -999.0     -999.0     -999.0     -999.0     19.982      0.151     18.787      0.024     17.815      0.018     17.400      0.020     17.121      0.039     16.733      0.134     16.035      0.162     15.227      0.150     14.825      0.032     34.100     14.699      0.064     16.900     12.607     -999.0     -0.700      9.283     -999.0     -0.100     -999.0     -999.0     19.559     18.312     17.595     17.268     17.038              
 811   38.448914     2.616813      a   0.1322     -999.0     -999.0     -999.0     -999.0     21.024      0.260     18.900      0.020     17.855      0.014     17.395      0.016     17.034      0.027     16.246      0.088     15.554      0.093     15.207      0.127     14.328      0.028     39.100     14.249      0.047     23.300     12.772     -999.0     -0.700      9.149     -999.0     -0.500     -999.0     -999.0     20.347     18.355     17.588     17.232     16.916              
 812   38.894810     2.457715      e   0.1324     20.853      0.274     20.571      0.212     19.304      0.093     18.436      0.017     17.797      0.014     17.439      0.015     17.234      0.052     16.970      0.187     16.317      0.202     15.542      0.188     14.964      0.032     33.500     14.719      0.060     17.900     11.191      0.147      7.400      9.040     -999.0      0.400     20.845     20.608     19.044     18.132     17.611     17.388     17.167              
 813   37.055630     1.129473      e   0.1338     21.329      0.280     20.963      0.182     19.961      0.110     18.767      0.019     18.073      0.014     17.674      0.015     17.445      0.040     16.662      0.142     15.829      0.153     15.502      0.187     14.477      0.030     36.400     14.147      0.041     26.700     10.266      0.060     18.100      8.758      0.382      2.800     21.338     20.994     19.551     18.414     17.847     17.616     17.355              
 814   37.028564     1.149600      a   0.1339     24.305      0.509     23.765      0.389     20.422      0.119     18.911      0.019     17.853      0.012     17.455      0.010     17.060      0.023     16.088      0.087     15.390      0.090     14.921      0.104     14.581      0.029     37.200     14.406      0.047     23.300     12.699     -999.0      0.200      9.283     -999.0     -1.000     24.380     23.321     19.844     18.378     17.615     17.295     16.966              
 815   37.116489     1.193726      a   0.1348     22.509      0.534     21.621      0.363     21.781      0.664     18.826      0.022     17.764      0.016     17.326      0.016     17.061      0.027     16.241      0.112     15.357      0.096     14.662      0.091     14.445      0.029     37.900     14.211      0.043     25.200     12.319     -999.0      1.000      9.395     -999.0     -0.700     22.587     21.572     21.104     18.269     17.526     17.179     16.977              
 816   36.625610     1.775406      e   0.1353     -999.0     -999.0     21.993      0.513     20.322      0.318     18.619      0.032     17.724      0.179     17.205      0.023     16.823      0.048     16.364      0.161     15.299      0.142     15.055      0.135     14.009      0.027     40.800     13.696      0.034     32.200     10.487      0.072     15.100      8.868      0.388      2.800     -999.0     21.889     19.742     18.190     17.410     17.062     16.649              
 817   36.424809     1.465843      e   0.1356     20.711      0.247     20.269      0.152     19.231      0.085     18.294      0.015     17.695      0.014     17.388      0.039     17.188      0.108     16.584      0.167     16.170      0.225     15.341     -999.0     14.726      0.030     36.500     14.438      0.048     22.600     10.793      0.089     12.200      8.544     -999.0      1.700     20.709     20.315     18.915     17.979     17.511     17.362     17.144              
 818   37.409634     1.912818      a   0.1356     -999.0     -999.0     -999.0     -999.0     19.787      0.138     18.209      0.017     17.126      0.016     16.672      0.016     16.310      0.025     15.848      0.083     15.239      0.093     14.486      0.082     14.022      0.027     39.600     13.829      0.036     30.200     12.685      0.539      2.000      8.715     -999.0      1.000     -999.0     -999.0     19.179     17.657     16.868     16.503     16.196              
 819   37.723125     2.287571      a   0.1356     -999.0     -999.0     22.376      0.423     19.294      0.175     17.901      0.018     16.893      0.012     16.397      0.012     15.995      0.035     15.806      0.096     15.281      0.115     14.507      0.103     13.826      0.026     41.200     13.587      0.034     32.100     12.391     -999.0      0.900      9.092     -999.0     -0.100     -999.0     22.039     18.799     17.399     16.607     16.213     15.846              
 820   37.153538     1.708395      a   0.1362     22.274      0.082     22.326      0.138     19.874      0.156     18.540      0.019     17.548      0.013     17.095      0.014     16.742      0.036     16.288      0.097     15.579      0.138     15.206      0.147     14.446      0.028     38.700     14.304      0.042     25.800     12.123      0.296      3.700      9.274     -999.0      0.000     22.220     22.138     19.373     18.028     17.283     16.928     16.619              
 821   37.185829     4.415812      a   0.1363     -999.0     -999.0     -999.0     -999.0     20.424      0.115     18.647      0.016     17.714      0.012     17.313      0.013     17.039      0.026     15.943      0.081     15.374      0.083     14.863      0.116     14.415      0.028     38.400     14.236      0.043     25.400     12.795      0.513      2.100      9.014     -999.0      0.000     -999.0     -999.0     19.708     18.111     17.446     17.194     16.947              
 822   36.624416     1.769911      a   0.1363     -999.0     -999.0     23.958      0.475     20.468      0.217     18.831      0.020     17.796      0.013     17.366      0.014     17.110      0.041     16.540      0.136     15.771      0.178     15.775      0.246     14.614      0.029     37.100     14.429      0.049     21.900     12.249     -999.0      1.400      9.076     -999.0     -0.400     -999.0     23.437     19.823     18.304     17.567     17.236     17.029              
 823   37.657551     2.288845      a   0.1368     -999.0     -999.0     -999.0     -999.0     20.287      0.204     18.675      0.018     17.522      0.014     17.083      0.013     16.717      0.032     16.188      0.101     15.378      0.106     14.870      0.107     14.357      0.029     37.500     14.139      0.043     25.300     12.700     -999.0      0.400      9.085     -999.0      0.400     -999.0     -999.0     19.591     18.088     17.265     16.910     16.609              
 824   36.652126     2.951788      e   0.1368     22.541      0.470     21.866      0.292     20.261      0.179     18.619      0.039     17.660      0.032     17.214      0.051     16.920      0.055     16.126      0.102     15.608      0.159     14.879      0.123     14.365      0.028     38.800     14.149      0.040     26.900     11.665      0.187      5.800      8.690     -999.0      1.300     22.489     21.771     19.599     18.100     17.396     17.083     16.814              
 825   37.772648     1.656471      e   0.1368     -999.0     -999.0     19.926      0.145     19.564      0.535     18.283      0.693     17.627      0.639     17.258      0.645     17.110      0.672     16.653      0.116     16.251      0.182     15.417      0.170     14.749      0.032     34.500     14.456      0.049     22.200     11.404      0.154      7.000      8.810     -999.0      1.200     -999.0     19.980     19.108     17.942     17.416     17.273     17.050              
 826   37.860016     2.552176      a   0.1368     -999.0     -999.0     -999.0     -999.0     20.565      0.213     19.045      0.025     18.041      0.016     17.597      0.019     17.264      0.040     16.801      0.143     15.948      0.165     15.597      0.206     14.921      0.033     32.500     14.815      0.059     18.300     12.636     -999.0      0.500      9.321     -999.0     -0.300     -999.0     -999.0     19.949     18.507     17.776     17.440     17.152              
 827   39.145817     2.668125      a   0.1369     -999.0     -999.0     -999.0     -999.0     20.399      0.159     19.125      0.021     18.016      0.012     17.542      0.014     17.204      0.032     16.373      0.111     15.654      0.107     15.060      0.147     14.643      0.030     36.700     14.435      0.056     19.400     12.439     -999.0      0.400      9.293     -999.0     -0.800     -999.0     -999.0     19.845     18.569     17.750     17.364     17.080              
 828   39.327003     2.673012      a   0.1369     -999.0     -999.0     22.091      0.507     20.742      0.221     18.951      0.019     17.908      0.012     17.462      0.014     17.096      0.030     16.265      0.099     15.577      0.123     15.183      0.132     14.535      0.027     40.400     14.346      0.051     21.400     12.329      0.435      2.500      9.412     -999.0      0.000     -999.0     22.000     20.067     18.392     17.640     17.300     16.982              
 829   38.583118     2.514178      a   0.1373     -999.0     -999.0     22.151      0.475     19.611      0.088     18.071      0.014     17.306      0.015     16.971      0.017     16.808      0.027     16.163      0.093     15.383      0.103     15.061      0.135     14.355      0.029     37.600     14.055      0.042     26.000     12.293     -999.0      1.200      8.573     -999.0      1.700     -999.0     21.950     19.027     17.678     17.098     16.967     16.765              
 830   36.715294     4.341060      a   0.1373     -999.0     -999.0     -999.0     -999.0     20.774      0.452     18.382      0.018     17.342      0.013     16.929      0.014     16.658      0.045     16.188      0.123     15.236      0.150     14.633      0.109     14.218      0.028     38.400     14.008      0.040     27.200     12.108     -999.0      1.500      8.960     -999.0      0.500     -999.0     -999.0     20.045     17.800     17.077     16.777     16.563              
 831   36.264889     4.702704      a   0.1375     -999.0     -999.0     -999.0     -999.0     20.508      0.244     18.888      0.020     17.942      0.013     17.538      0.015     17.326      0.047     16.603      0.149     15.680      0.181     15.491      0.187     14.833      0.031     34.600     14.548      0.054     20.100     12.618      0.444      2.400      9.280     -999.0      0.100     -999.0     -999.0     19.839     18.369     17.694     17.426     17.245              
 832   37.073902     5.259562      a   0.1375     -999.0     -999.0     -999.0     -999.0     22.171      2.393     18.366      2.655     17.230      1.362     16.742      1.084     16.516      0.851     15.861      0.085     15.011      0.092     14.559      0.092     13.964      0.032     33.500     13.754      0.040     27.400     12.275     -999.0      1.000      8.982     -999.0     -0.200     -999.0     -999.0     20.895     17.445     16.637     16.332     16.191              
 833   36.633884     5.406546      e   0.1377     -999.0     -999.0     -999.0     -999.0     19.814      0.180     18.391      0.023     17.619      0.019     17.183      0.018     17.049      0.059     16.552      0.152     15.820      0.181     15.095      0.153     14.480      0.029     37.600     14.191      0.046     23.600     11.191      0.150      7.300      8.332     -999.0      1.600     -999.0     -999.0     19.073     17.870     17.293     17.090     16.922              
 834   38.440388     3.051150      e   0.1377     20.694      0.242     20.416      0.179     19.537      0.094     18.551      0.014     17.945      0.013     17.586      0.015     17.441      0.046     16.691      0.134     16.124      0.162     15.384      0.159     14.857      0.032     33.600     14.556      0.055     19.600     10.447      0.067     16.300      8.381      0.247      4.400     20.724     20.466     19.178     18.220     17.736     17.569     17.375              
 835   36.257126     2.202154      a   0.1378     -999.0     -999.0     -999.0     -999.0     19.462      0.122     18.085      0.016     17.059      0.012     16.613      0.014     16.381      0.029     15.745      0.080     15.132      0.126     14.540      0.100     13.922      0.026     41.600     13.654      0.034     31.700     12.442      0.413      2.600      8.695      0.405      2.700     -999.0     -999.0     18.900     17.557     16.824     16.476     16.294              
 836   38.464378     2.555622      a   0.1378     -999.0     -999.0     21.852      0.382     18.503      0.200     17.466      0.028     16.703      0.045     16.306      0.027     16.541      0.203     15.889      0.080     15.336      0.074     14.493      0.085     14.141      0.027     40.500     13.808      0.035     30.800     11.728      0.215      5.000      8.589     -999.0      1.500     -999.0     21.588     18.091     17.070     16.486     16.258     16.472              
 837   38.697472     4.745006      e   0.1379     -999.0     -999.0     21.644      0.344     19.769      0.146     18.788      0.023     17.797      0.013     17.257      0.015     17.014      0.044     16.178      0.094     15.364      0.085     14.647      0.102     13.950      0.026     42.400     13.580      0.033     32.500      9.611      0.041     26.700      7.041      0.084     12.900     -999.0     21.595     19.160     18.151     17.397     17.004     16.804              
 838   36.109650     2.196950      e   0.1380     20.842      0.172     20.217      0.110     19.476      0.143     18.595      0.023     17.964      0.021     17.558      0.022     17.420      0.083     16.530      0.150     15.861      0.197     15.277      0.158     14.930      0.033     33.200     14.665      0.054     20.200     12.617      0.493      2.200      8.754     -999.0      0.500     20.851     20.272     19.178     18.277     17.742     17.517     17.320              
 839   36.873268     4.999704      e   0.1380     -999.0     -999.0     19.302      0.117     18.726      0.126     17.193      0.015     16.393      0.008     16.023      0.012     15.751      0.029     15.986      0.126     15.488      0.156     14.612      0.138     13.935      0.034     31.600     13.698      0.042     25.900     10.427      0.082     13.300      8.180     -999.0      1.300     -999.0     19.334     18.047     16.654     16.090     15.894     15.649              
 840   38.634865     3.141407      a   0.1381     21.601      0.395     22.081      0.462     19.592      0.098     17.628      0.009     16.620      0.008     16.164      0.008     15.859      0.012     15.125      0.059     14.572      0.069     13.888      0.068     13.295      0.025     44.000     13.071      0.027     39.900     11.255      0.158      6.900      8.685     -999.0      0.800     21.559     21.746     18.890     17.078     16.352     16.019     15.749              
 841   38.303677     2.563323      a   0.1381     -999.0     -999.0     -999.0     -999.0     20.949      0.451     18.335      0.020     17.334      0.013     16.885      0.014     16.521      0.030     16.078      0.100     15.339      0.095     14.774      0.092     14.270      0.028     38.300     14.055      0.044     24.500     12.479     -999.0      0.500      8.937     -999.0      0.800     -999.0     -999.0     20.268     17.801     17.069     16.742     16.407              
 842   38.589588     3.174150      a   0.1384     -999.0     -999.0     -999.0     -999.0     20.123      0.132     18.503      0.015     17.453      0.011     17.309      0.020     16.683      0.023     15.747      0.086     15.078      0.095     14.592      0.102     13.731      0.026     42.500     13.541      0.032     33.500     12.151     -999.0      1.200      9.148     -999.0      0.000     -999.0     -999.0     19.579     17.973     17.221     17.155     16.605              
 843   39.321964     4.907539      e   0.1384     20.309      0.130     20.018      0.089     19.171      0.085     18.209      0.016     17.650      0.015     17.283      0.018     17.157      0.055     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.751      0.031     35.300     14.371      0.052     21.000     10.373      0.080     13.600      8.270      0.240      4.500     20.341     20.071     18.730     17.832     17.388     17.255     17.061              
 844   37.017910     1.763860      e   0.1385     21.709      0.448     20.351      0.161     19.511      0.080     18.561      0.014     17.880      0.011     17.525      0.013     17.459      0.049     16.616      0.128     15.951      0.131     15.474      0.179     14.696      0.031     35.100     14.304      0.047     23.300     10.377      0.066     16.400      8.399      0.271      4.000     21.659     20.401     19.164     18.208     17.683     17.501     17.407              
 845   38.488419     2.979720      a   0.1386     -999.0     -999.0     -999.0     -999.0     20.383      0.182     18.913      0.018     17.847      0.012     17.405      0.013     17.058      0.031     16.306      0.106     15.667      0.102     15.259      0.150     14.598      0.031     35.300     14.490      0.054     20.200     12.258     -999.0      0.900      8.957     -999.0      0.200     -999.0     -999.0     19.735     18.335     17.578     17.233     16.947              
 846   38.196674     2.818881      e   0.1388     20.854      0.269     20.257      0.168     19.194      0.095     18.255      0.018     17.606      0.015     17.335      0.018     17.104      0.047     16.982      0.157     16.538      0.220     15.518     -999.0     14.935      0.033     32.800     14.511      0.052     20.800     11.175      0.133      8.200      8.704     -999.0      1.100     20.836     20.301     18.903     17.944     17.460     17.279     17.090              
 847   39.137150     2.981818      e   0.1388     -999.0     -999.0     20.079      0.169     19.674      0.246     18.051      0.021     17.245      0.017     16.788      0.020     16.625      0.052     16.184      0.110     15.431      0.113     14.785      0.105     14.171      0.027     40.200     13.907      0.038     28.900     10.807      0.091     12.000      8.737      0.303      3.600     -999.0     20.115     19.024     17.610     16.980     16.722     16.517              
 848   36.501724     2.644170      e   0.1388     19.992      0.140     19.606      0.065     18.818      0.056     18.012      0.012     17.423      0.010     17.057      0.012     16.922      0.036     16.526      0.135     15.477      0.147     14.973      0.128     13.983      0.025     42.700     13.383      0.031     35.300     10.361      0.075     14.400      8.388      0.302      3.600     20.019     19.662     18.559     17.717     17.230     17.040     16.850            LN
 849   39.310577     3.441671      a   0.1389     -999.0     -999.0     -999.0     -999.0     20.420      0.238     18.703      0.019     17.629      0.013     17.218      0.014     16.923      0.039     16.143      0.095     15.392      0.097     14.943      0.119     14.394      0.027     40.200     14.173      0.046     23.400     12.305     -999.0      1.000      9.072     -999.0      0.400     -999.0     -999.0     19.680     18.097     17.357     17.053     16.824              
 850   38.696560     5.041218      e   0.1390     21.240      0.373     20.900      0.277     19.514      0.155     18.109      0.023     17.242      0.018     16.802      0.020     16.645      0.064     16.563      0.124     15.747      0.158     15.189      0.137     14.330      0.028     39.100     14.091      0.044     24.900     11.264      0.158      6.900      9.064      0.489      2.200     21.216     20.872     18.853     17.580     16.946     16.681     16.531              
 851   38.533276     5.579463      e   0.1391     21.908      0.539     21.723      0.338     19.845      0.121     18.654      0.019     17.941      0.015     17.516      0.020     17.294      0.061     16.501      0.136     15.996      0.134     15.206      0.135     14.595      0.030     36.000     14.185      0.046     23.400      9.993      0.051     21.300      7.281      0.109     10.000     21.863     21.682     19.362     18.238     17.667     17.430     17.172              
 852   38.983479     2.948237      a   0.1391     -999.0     -999.0     -999.0     -999.0     19.952      0.157     18.198      0.013     17.157      0.009     16.718      0.009     16.482      0.022     15.871      0.078     15.100      0.100     14.713      0.095     13.761      0.026     42.500     13.594      0.035     31.500     11.894     -999.0      1.800      8.684     -999.0      1.000     -999.0     -999.0     19.258     17.641     16.911     16.581     16.395              
 853   39.477306     3.491287      a   0.1393     -999.0     -999.0     -999.0     -999.0     20.604      0.267     19.024      0.027     17.913      0.016     17.436      0.018     17.025      0.041     16.391      0.102     15.702      0.133     14.947      0.112     14.487      0.028     38.300     14.328      0.052     21.000     12.496     -999.0      0.300      9.191     -999.0      0.400     -999.0     -999.0     19.897     18.398     17.598     17.224     16.875              
 854   39.385513     3.281625      e   0.1394     -999.0     -999.0     20.811      0.248     19.543      0.122     18.255      0.017     17.459      0.017     16.999      0.021     16.937      0.042     16.483      0.144     15.488      0.144     15.129      0.145     14.052      0.029     36.900     13.806      0.046     23.600     10.307      0.069     15.800      8.540      0.329      3.300     -999.0     20.813     18.962     17.801     17.205     16.938     16.852              
 855   38.899696     3.108898      e   0.1394     20.046      0.210     19.876      0.149     19.608      0.142     18.286      0.028     17.703      0.028     17.267      0.030     17.233      0.059     16.802      0.151     15.916      0.166     15.314      0.175     14.440      0.028     38.400     13.895      0.039     27.600      9.727      0.046     23.800      7.353      0.098     11.100     20.161     19.932     19.063     17.938     17.453     17.310     17.145              
 856   39.481705     3.477867      a   0.1395     -999.0     -999.0     21.321      0.470     19.356      0.136     17.769      0.015     16.659      0.013     16.212      0.014     15.854      0.024     15.315      0.077     14.680      0.104     14.164      0.077     13.487      0.024     44.400     13.326      0.034     31.500     12.456      0.455      2.400      9.311     -999.0      0.100     -999.0     21.152     18.627     17.139     16.366     16.019     15.730              
 857   39.890388     3.550073      e   0.1396     -999.0     -999.0     19.946      0.149     19.313      0.076     17.979      0.014     17.387      0.013     16.943      0.012     16.701      0.025     15.883      0.076     15.239      0.114     14.551      0.090     13.833      0.026     42.500     13.487      0.033     32.900      9.437      0.037     29.300      7.545      0.115      9.400     -999.0     19.994     18.838     17.628     17.121     16.898     16.573              
 858   37.572041     2.687248      e   0.1399     -999.0     -999.0     21.217      0.280     19.958      0.161     18.667      0.019     17.701      0.017     17.199      0.018     16.882      0.034     16.225      0.108     15.496      0.111     14.948      0.136     14.221      0.026     41.000     13.936      0.039     27.700     10.987      0.131      8.300      9.081      0.478      2.300     -999.0     21.204     19.476     18.170     17.416     17.038     16.737              
 859   35.509499     3.188682      a   0.1401     -999.0     -999.0     -999.0     -999.0     21.723      0.602     18.712      0.016     17.720      0.012     17.276      0.012     16.944      0.027     16.058      0.100     15.597      0.132     15.098      0.148     14.469      0.029     37.800     14.281      0.044     24.400     12.432     -999.0      0.800      8.842     -999.0      0.900     -999.0     -999.0     21.025     18.168     17.454     17.138     16.835              
 860   37.977440     2.845123      a   0.1402     -999.0     -999.0     -999.0     -999.0     21.089      0.262     19.195      0.022     18.089      0.012     17.628      0.012     17.373      0.031     16.383      0.096     15.764      0.121     15.128      0.124     14.721      0.029     36.800     14.618      0.054     20.100     12.503      0.407      2.700      9.208     -999.0      0.100     -999.0     -999.0     20.378     18.608     17.834     17.469     17.274              
 861   39.602013     3.401767      e   0.1402     -999.0     -999.0     20.598      0.202     20.241      0.290     18.692      0.028     17.972      0.022     17.569      0.024     17.655      0.108     16.588      0.136     15.791      0.132     15.468      0.195     14.527      0.029     37.700     14.217      0.049     22.000     10.564      0.077     14.000      8.365      0.223      4.900     -999.0     20.644     19.563     18.263     17.724     17.574     17.593              
 862   37.329533     2.522928      e   0.1403     20.211      0.324     19.827      0.133     19.232      0.116     17.941      0.018     17.207      0.013     16.804      0.012     16.530      0.033     16.333      0.140     15.671      0.136     15.164      0.144     13.972      0.026     41.300     13.568      0.032     34.000      9.656      0.038     28.500      7.728      0.170      6.400     20.260     19.873     18.791     17.562     16.978     16.726     16.433              
 863   39.295010     3.410612      a   0.1403     -999.0     -999.0     -999.0     -999.0     19.526      0.140     17.976      0.015     16.939      0.012     16.520      0.013     16.145      0.028     15.541      0.079     14.949      0.096     14.404      0.092     13.795      0.025     43.500     13.611      0.036     30.500     11.936     -999.0      1.900      9.038     -999.0      0.400     -999.0     -999.0     18.873     17.390     16.662     16.345     16.033              
 864   37.092072     2.253476      e   0.1405     20.684      0.249     20.676      0.233     18.912      0.119     17.726      0.037     16.938      0.026     16.538      0.036     16.324      0.035     15.755      0.077     14.938      0.091     14.232      0.080     13.751      0.026     42.300     13.369      0.029     37.300      9.666      0.039     28.100      7.281      0.094     11.500     20.657     20.640     18.455     17.292     16.701     16.463     16.243              
 865   40.261353     3.126040      e   0.1405     -999.0     -999.0     20.415      0.399     19.132      0.183     18.858      0.064     18.067      0.043     17.759      0.036     17.436      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.534      0.040     27.300     15.225      0.095     11.500     12.068      0.308      3.500      9.102     -999.0     -0.700     -999.0     20.470     18.934     18.506     17.863     17.662     17.347              
 866   40.342690     3.441192      e   0.1406     -999.0     -999.0     -999.0     -999.0     19.787      0.200     18.013      0.017     16.838      0.014     16.314      0.013     15.921      0.025     15.318      0.077     14.584      0.088     14.127      0.068     13.511      0.025     42.700     13.349      0.033     33.300     11.938     -999.0      1.400      8.776     -999.0      0.500     -999.0     -999.0     19.025     17.378     16.520     16.099     15.762              
 867   37.068054     2.880654      e   0.1409     21.823      0.389     20.776      0.163     19.324      0.117     17.985      0.015     17.124      0.009     16.708      0.011     16.421      0.027     15.819      0.102     15.304      0.118     14.647      0.109     13.740      0.026     42.100     13.462      0.031     35.200     10.305      0.065     16.700      8.789      0.363      3.000     21.767     20.749     18.808     17.519     16.876     16.592     16.321              
 868   37.414169     2.599187      e   0.1409     20.721      0.351     19.533      0.125     18.207      0.083     16.956      0.011     16.182      0.007     15.704      0.010     15.517      0.027     16.168      0.146     15.347      0.152     14.571      0.143     13.502      0.025     43.800     13.226      0.029     37.400     10.230      0.064     17.000      8.655      0.379      2.900     20.665     19.534     17.729     16.559     15.916     15.625     15.387              
 869   40.116821     3.446024      e   0.1409     -999.0     -999.0     20.035      0.179     18.680      0.094     17.630      0.013     16.963      0.015     16.588      0.015     16.259      0.041     16.408      0.150     15.841      0.188     15.032      0.145     14.141      0.027     39.700     13.847      0.039     27.900     10.159      0.060     18.000      8.415     -999.0      1.900     -999.0     20.058     18.324     17.271     16.734     16.485     16.157              
 870   40.219894     4.110354      a   0.1411     -999.0     -999.0     -999.0     -999.0     19.611      0.236     18.307      0.024     17.197      0.018     16.758      0.018     16.497      0.055     16.086      0.115     15.472      0.167     14.950      0.126     14.152      0.027     39.900     13.947      0.040     27.200     12.125     -999.0      0.900      8.854     -999.0      0.000     -999.0     -999.0     18.846     17.637     16.883     16.555     16.372              
 871   37.445957     2.599408      a   0.1412     -999.0     -999.0     -999.0     -999.0     19.154      0.188     18.323      0.069     17.527      0.108     17.105      0.031     16.779      0.078     16.367      0.116     15.756      0.143     14.726      0.100     14.090      0.027     40.900     13.646      0.034     31.800     10.483      0.072     15.100      9.041      0.458      2.400     -999.0     -999.0     18.903     17.960     17.268     16.974     16.631              
 872   37.228474     2.606256      a   0.1414     -999.0     -999.0     -999.0     -999.0     20.361      0.271     17.882      0.026     16.778      0.026     16.361      0.033     16.052      0.037     15.448      0.093     14.793      0.107     14.284      0.110     13.619      0.033     33.100     13.484      0.039     27.800     12.123     -999.0      1.200      8.425     -999.0      1.000     -999.0     -999.0     19.646     17.283     16.535     16.206     15.966              
 873   39.288540     4.180814      e   0.1415     -999.0     -999.0     21.295      0.204     19.837      0.238     18.360      0.021     17.550      0.017     17.159      0.020     16.891      0.068     16.486      0.140     15.846      0.150     15.067      0.137     14.527      0.029     37.400     14.289      0.050     21.600     11.707      0.216      5.000      9.050     -999.0      0.500     -999.0     21.258     19.191     17.844     17.264     17.044     16.789              
 874   39.735668     3.850241      a   0.1415     -999.0     -999.0     -999.0     -999.0     20.936      0.316     19.156      0.026     17.998      0.017     17.489      0.019     17.212      0.045     16.007      0.094     15.221      0.109     14.854      0.131     14.304      0.028     39.000     14.066      0.045     24.100     12.466     -999.0      0.200      9.007      0.501      2.200     -999.0     -999.0     20.123     18.487     17.679     17.276     17.066              
 875   38.197079     3.694526      e   0.1416     21.038      0.324     20.564      0.214     19.370      0.094     18.090      0.015     17.421      0.014     17.041      0.015     16.924      0.042     16.269      0.110     15.530      0.106     15.096      0.110     14.263      0.029     37.600     13.905      0.039     28.100      9.957      0.050     21.600      7.922      0.159      6.800     21.018     20.582     18.847     17.702     17.188     17.037     16.858              
 876   38.924080     1.496779      e   0.1417     -999.0     -999.0     21.639      0.371     19.843      0.141     18.726      0.022     18.073      0.015     17.721      0.018     17.414      0.049     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.218      0.035     30.600     14.894      0.065     16.700     11.549      0.164      6.600      9.275     -999.0     -0.100     -999.0     21.620     19.525     18.409     17.889     17.649     17.345              
 877   35.649319     4.370615      e   0.1417     21.905      0.470     21.515      0.180     19.881      0.162     18.761      0.020     18.031      0.018     17.628      0.020     17.459      0.076     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.699      0.032     34.200     14.368      0.048     22.600     10.569      0.081     13.400      8.434      0.283      3.800     21.862     21.505     19.452     18.364     17.796     17.566     17.368              
 878   37.445496     3.425348      a   0.1417     -999.0     -999.0     -999.0     -999.0     20.462      0.237     18.733      0.020     17.640      0.018     17.185      0.029     16.807      0.035     15.985      0.082     15.254      0.085     14.772      0.100     14.269      0.028     39.400     14.082      0.044     24.800     12.253     -999.0      1.400      8.972     -999.0      0.200     -999.0     -999.0     19.746     18.134     17.359     17.009     16.684              
 879   38.387859     3.475321      e   0.1417     -999.0     -999.0     21.583      0.346     19.796      0.201     18.354      0.020     17.419      0.015     16.973      0.016     16.514      0.041     16.098      0.106     15.189      0.086     14.746      0.115     14.009      0.026     41.300     13.707      0.036     30.500     10.977      0.112      9.700      9.111      0.440      2.500     -999.0     21.492     19.299     17.849     17.131     16.785     16.369              
 880   35.967537     2.799243      a   0.1418     -999.0     -999.0     -999.0     -999.0     19.936      0.122     18.420      0.014     17.331      0.010     16.882      0.011     16.588      0.025     15.730      0.081     14.983      0.080     14.598      0.106     14.033      0.026     41.300     13.803      0.036     30.200     12.628     -999.0      0.100      9.233     -999.0     -0.400     -999.0     -999.0     19.242     17.823     17.065     16.717     16.483              
 881   37.582344     3.412675      e   0.1418     -999.0     -999.0     21.315      0.316     19.527      0.163     18.504      0.024     17.749      0.021     17.313      0.023     17.115      0.072     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.619      0.029     37.500     14.307      0.045     23.900     10.815      0.090     12.000      8.661     -999.0      1.500     -999.0     21.297     19.154     18.109     17.502     17.226     17.001              
 882   39.723656     3.850611      a   0.1419     -999.0     -999.0     -999.0     -999.0     20.802      0.300     18.791      0.024     17.600      0.020     17.149      0.020     16.784      0.034     15.974      0.097     15.164      0.098     14.804      0.133     14.217      0.027     41.000     14.050      0.045     23.900     12.106     -999.0      0.900      8.764     -999.0      0.800     -999.0     -999.0     19.988     18.115     17.289     16.939     16.649              
 883   39.107311     4.235175      e   0.1419     -999.0     -999.0     21.617      0.272     19.342      0.126     18.768      0.025     17.970      0.022     17.580      0.025     17.329      0.084     16.678      0.149     16.294      0.190     15.635      0.198     14.915      0.032     33.700     14.668      0.062     17.500     11.615      0.203      5.400      8.739     -999.0      1.100     -999.0     21.591     18.960     18.272     17.673     17.407     17.192              
 884   37.628017     3.421845      e   0.1419     22.045      0.536     21.462      0.344     19.659      0.165     18.495      0.021     17.669      0.017     17.296      0.020     17.091      0.065     16.473      0.111     15.926      0.150     15.444      0.163     14.620      0.030     36.300     14.382      0.047     23.300     11.486      0.170      6.400      8.497     -999.0      1.500     21.990     21.419     19.225     18.062     17.457     17.214     17.027              
 885   40.304852     3.455928      e   0.1419     -999.0     -999.0     19.916      0.204     19.399      0.164     17.786      0.015     16.971      0.009     16.538      0.011     16.268      0.030     16.023      0.116     15.184      0.140     14.527      0.108     13.936      0.026     41.200     13.662      0.037     29.700     10.573      0.086     12.600      8.940      0.466      2.300     -999.0     19.947     18.791     17.331     16.704     16.449     16.155              
 886   39.866795     4.059592      e   0.1420     -999.0     -999.0     20.076      0.167     19.606      0.110     18.208      0.014     17.548      0.010     17.191      0.012     17.119      0.041     16.358      0.110     15.815      0.171     15.249      0.140     14.402      0.028     38.600     14.141      0.047     23.300     10.292      0.073     14.900      8.441      0.304      3.600     -999.0     20.126     18.966     17.781     17.295     17.202     17.064              
 887   36.036774     3.545139      e   0.1420     20.594      0.241     19.850      0.067     18.865      0.080     17.658      0.010     16.991      0.010     16.613      0.011     16.379      0.032     16.109      0.121     15.248      0.108     14.751      0.114     13.778      0.026     42.300     13.380      0.031     35.600      9.321      0.038     28.900      7.631      0.141      7.700     20.569     19.886     18.424     17.286     16.762     16.564     16.295              
 888   37.612034     3.637303      e   0.1420     21.670      0.408     21.793      0.414     30.704     60.548     28.378      1.308     16.524      2.017     15.120      1.394     26.296      1.415     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.417     21.497     30.005     27.837     16.136     14.905     26.074              
 889   39.497360     1.908831      a   0.1420     -999.0     -999.0     -999.0     -999.0     20.623      0.257     18.319      0.016     17.279      0.012     16.838      0.012     16.536      0.025     15.988      0.081     15.312      0.115     14.519      0.095     13.891      0.026     42.400     13.694      0.036     30.200     11.351      0.156      7.000      8.543     -999.0      2.000     -999.0     -999.0     19.920     17.754     17.026     16.698     16.441              
 890   37.143082     3.252889      a   0.1421     -999.0     -999.0     -999.0     -999.0     20.191      0.192     18.757      0.031     17.593      0.021     17.149      0.022     16.807      0.035     15.924      0.083     15.420      0.105     14.798      0.092     14.335      0.028     39.300     14.144      0.040     27.400     12.790     -999.0     -1.100      9.019     -999.0      0.600     -999.0     -999.0     19.509     18.142     17.322     16.970     16.693              
 891   39.556187     1.957043      a   0.1421     -999.0     -999.0     -999.0     -999.0     21.247      0.418     18.893      0.025     17.807      0.017     17.393      0.017     17.142      0.039     16.319      0.113     15.503      0.129     15.200      0.138     14.604      0.029     37.800     14.462      0.053     20.500     12.076     -999.0      1.900      9.238     -999.0      0.200     -999.0     -999.0     20.534     18.310     17.562     17.250     17.058              
 892   35.976425     2.793422      a   0.1423     -999.0     -999.0     -999.0     -999.0     20.898      0.260     19.182      0.022     18.062      0.013     17.568      0.014     17.170      0.038     16.315      0.127     15.629      0.157     14.950      0.127     14.556      0.029     37.800     14.386      0.048     22.500     12.556      0.481      2.300      8.872     -999.0     -0.600     -999.0     -999.0     20.176     18.568     17.757     17.370     17.023              
 893   39.446159     2.984049      e   0.1423     -999.0     -999.0     20.980      0.257     19.762      0.134     18.665      0.018     18.026      0.015     17.626      0.018     17.350      0.049     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.133      0.035     31.200     14.863      0.069     15.700     11.083      0.122      8.900      9.115      0.400      2.700     -999.0     21.010     19.396     18.323     17.790     17.556     17.239              
 894   37.459103     4.458125      a   0.1424     -999.0     -999.0     -999.0     -999.0     20.419      0.221     18.609      0.018     17.510      0.014     17.065      0.017     16.618      0.030     15.919      0.094     15.205      0.101     14.507      0.082     13.990      0.027     40.800     13.763      0.039     28.100     12.545      0.468      2.300      9.073     -999.0     -0.300     -999.0     -999.0     19.682     17.970     17.195     16.858     16.474              
 895   38.977570     2.783742      a   0.1424     -999.0     -999.0     21.150      0.283     19.273      0.104     17.616      0.021     16.615      0.020     16.219      0.019     15.886      0.016     15.476      0.080     14.779      0.094     14.290      0.089     13.625      0.034     32.300     13.369      0.040     27.000     11.503      0.217      5.000      8.627     -999.0      0.000     -999.0     21.000     18.626     17.083     16.370     16.092     15.795              
 896   39.274109     1.792371      e   0.1426     -999.0     -999.0     20.635      0.260     19.603      0.120     18.558      0.018     17.856      0.013     17.552      0.018     17.310      0.057     16.906      0.174     16.066      0.197     15.711      0.213     14.993      0.032     34.100     14.774      0.063     17.100     11.815      0.209      5.200      9.323     -999.0     -0.800     -999.0     20.675     19.270     18.211     17.694     17.496     17.284              
 897   35.900597     2.407766      a   0.1426     -999.0     -999.0     -999.0     -999.0     20.257      0.140     19.053      0.019     17.982      0.011     17.575      0.011     17.264      0.033     16.469      0.133     15.573      0.128     15.084      0.140     14.785      0.031     35.300     14.657      0.053     20.400     12.554     -999.0      0.400      8.647     -999.0      1.400     -999.0     -999.0     19.689     18.491     17.741     17.425     17.176              
 898   38.959026     1.366027      a   0.1426     -999.0     -999.0     -999.0     -999.0     19.576      0.111     18.037      0.018     16.992      0.014     16.612      0.014     16.286      0.023     15.675      0.079     14.982      0.094     14.175      0.084     13.589      0.024     45.000     13.325      0.031     35.300     11.715      0.198      5.500      8.891     -999.0      0.700     -999.0     -999.0     18.983     17.500     16.769     16.481     16.213              
 899   35.923519     3.675386      e   0.1428     20.995      0.287     20.905      0.142     19.687      0.181     17.889      0.016     16.951      0.010     16.453      0.010     16.126      0.024     15.618      0.093     14.979      0.137     14.193      0.087     13.525      0.038     28.900     13.206      0.043     25.400      9.654      0.056     19.300      7.689      0.256      4.200     21.008     20.842     18.988     17.364     16.636     16.304     15.969              
 900   38.556435     3.233823      e   0.1428     -999.0     -999.0     21.226      0.297     21.030      0.366     18.897      0.020     18.095      0.014     17.659      0.015     17.152      0.033     16.690      0.135     15.885      0.114     15.539      0.176     14.709      0.030     35.600     14.403      0.049     22.100     11.128      0.131      8.300      8.523     -999.0      1.300     -999.0     21.245     20.580     18.464     17.806     17.493     16.996              
 901   37.305420     4.442146      e   0.1429     21.671      0.353     20.790      0.223     20.006      0.182     18.685      0.021     17.948      0.019     17.481      0.017     17.075      0.052     16.738      0.150     15.776      0.141     15.169      0.146     14.440      0.029     37.600     14.195      0.046     23.500     10.414      0.074     14.700      8.615      0.336      3.200     21.651     20.827     19.534     18.256     17.635     17.320     16.902              
 902   39.555527     1.998746      a   0.1429     -999.0     -999.0     -999.0     -999.0     20.922      0.235     19.047      0.020     18.022      0.012     17.556      0.012     17.304      0.032     16.556      0.123     15.470      0.095     15.004      0.125     14.666      0.030     36.300     14.400      0.054     20.000     12.248     -999.0      1.500      9.056     -999.0      0.600     -999.0     -999.0     20.214     18.489     17.757     17.416     17.195              
 903   37.022816     4.431166      a   0.1429     -999.0     -999.0     -999.0     -999.0     20.835      0.242     19.001      0.020     17.917      0.014     17.458      0.015     17.185      0.039     16.141      0.105     15.346      0.096     14.847      0.099     14.527      0.029     36.900     14.343      0.046     23.600     12.397     -999.0      0.500      9.115     -999.0      0.000     -999.0     -999.0     20.040     18.362     17.619     17.279     17.066              
 904   37.369648     4.404307      e   0.1431     22.251      0.466     21.338      0.257     19.834      0.147     18.673      0.018     17.876      0.015     17.463      0.017     17.306      0.063     16.458      0.122     15.511      0.120     14.936      0.102     14.426      0.028     38.400     14.055      0.039     28.200     10.452      0.069     15.800      8.687      0.361      3.000     22.195     21.330     19.331     18.211     17.617     17.372     17.208              
 905   37.354759     4.339741      e   0.1431     -999.0     -999.0     -999.0     -999.0     19.894      0.137     18.454      0.013     17.568      0.010     17.219      0.012     16.943      0.040     16.070      0.075     15.488      0.121     14.888      0.116     14.467      0.029     37.300     14.200      0.042     25.700     12.537      0.415      2.600      9.166     -999.0      0.200     -999.0     -999.0     19.351     17.965     17.336     17.109     16.874              
 906   37.108082     4.303504      e   0.1431     20.288      0.229     19.601      0.112     19.108      0.066     18.343      0.013     17.893      0.014     17.607      0.017     17.533      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.193      0.036     30.200     14.808      0.060     18.100     10.855      0.094     11.600      8.520     -999.0      1.900     20.315     19.659     18.819     18.073     17.723     17.654     17.510              
 907   35.690990     3.587367      e   0.1431     21.913      0.403     21.288      0.160     20.315      0.238     18.806      0.026     18.000      0.022     17.611      0.023     17.349      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.041      0.034     32.200     14.749      0.062     17.500     11.741      0.239      4.500      8.835     -999.0      1.000     21.899     21.295     19.735     18.350     17.758     17.537     17.268              
 908   35.557133     4.129941      a   0.1431     -999.0     -999.0     -999.0     -999.0     19.685      0.150     18.101      0.017     16.941      0.012     16.454      0.012     16.151      0.024     15.559      0.077     14.991      0.109     14.302      0.090     13.712      0.025     43.600     13.491      0.032     34.200     11.925     -999.0      1.700      8.787     -999.0      0.500     -999.0     -999.0     18.892     17.444     16.641     16.257     16.021              
 909   35.883472     3.361670      e   0.1432     20.668      0.227     20.537      0.108     19.411      0.150     18.471      0.024     17.864      0.023     17.462      0.026     17.509      0.121     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.195      0.034     32.200     14.847      0.065     16.800     11.594      0.171      6.300      8.335     -999.0      2.000     20.687     20.582     19.031     18.129     17.635     17.466     17.424              
 910   39.588131     2.812071      e   0.1432     -999.0     -999.0     20.526      0.206     19.669      0.099     18.371      0.014     17.605      0.011     17.210      0.012     16.952      0.029     16.265      0.121     15.536      0.135     15.055      0.119     14.228      0.027     40.000     13.839      0.039     27.600     10.270      0.070     15.500      8.525      0.257      4.200     -999.0     20.559     19.186     17.952     17.369     17.130     16.863              
 911   38.068886     4.378294      e   0.1432     -999.0     -999.0     21.756      0.391     19.876      0.203     18.567      0.022     17.641      0.017     17.164      0.018     16.775      0.053     16.278      0.098     15.518      0.116     14.848      0.103     14.382      0.028     38.200     14.097      0.042     25.700     11.375      0.139      7.800      9.258      0.541      2.000     -999.0     21.671     19.337     18.029     17.317     16.969     16.609              
 912   35.594913     3.667177      e   0.1434     21.858      0.364     21.559      0.202     19.503      0.144     18.494      0.022     17.579      0.016     17.171      0.018     16.884      0.048     16.572      0.156     15.794      0.175     15.037      0.146     14.363      0.028     39.100     14.022      0.038     28.400     10.481      0.069     15.600      7.947      0.181      6.000     21.803     21.492     19.097     17.997     17.330     17.029     16.784              
 913   37.209511     4.470518      e   0.1434     20.474      0.212     19.821      0.119     19.108      0.129     18.110      0.018     17.577      0.017     17.237      0.022     17.202      0.096     16.947      0.193     15.485     -999.0     15.164     -999.0     14.951      0.033     32.900     14.648      0.057     18.900     10.826      0.101     10.700      8.553      0.273      4.000     20.481     19.879     18.686     17.769     17.357     17.274     17.151              
 914   36.209656     3.558323      a   0.1434     -999.0     -999.0     22.975      0.556     19.291      0.155     17.543      0.022     16.451      0.024     16.003      0.027     15.693      0.027     15.399      0.101     14.750      0.113     14.307      0.091     13.407      0.024     44.500     13.238      0.030     36.500     12.254     -999.0      1.400      9.148     -999.0     -1.100     -999.0     22.321     18.523     16.921     16.173     15.835     15.585              
 915   35.618755     4.191715      a   0.1434     -999.0     -999.0     22.864      0.740     19.200      0.103     17.556      0.016     16.418      0.012     15.943      0.013     15.662      0.017     15.014      0.068     14.522      0.084     13.823      0.073     13.187      0.024     45.100     12.997      0.026     41.700     11.929      0.264      4.100      9.199     -999.0     -0.600     -999.0     22.237     18.415     16.910     16.134     15.761     15.549              
 916   36.734859     3.996927      e   0.1435     -999.0     -999.0     20.150      0.165     19.146      0.142     18.368      0.024     17.689      0.022     17.326      0.025     17.164      0.104     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.005      0.033     32.500     14.719      0.060     18.100     11.524      0.181      6.000      9.018     -999.0      0.000     -999.0     20.202     18.825     17.980     17.462     17.244     17.078              
 917   35.645725     2.929970      a   0.1436     -999.0     -999.0     -999.0     -999.0     20.680      0.246     18.967      0.019     18.056      0.015     17.669      0.016     17.327      0.049     16.780      0.165     15.772      0.158     15.631      0.225     14.937      0.032     34.100     14.625      0.056     19.400     12.330     -999.0      0.900      9.168     -999.0     -0.600     -999.0     -999.0     20.085     18.466     17.819     17.562     17.248              
 918   35.611118     3.426907      a   0.1436     -999.0     -999.0     -999.0     -999.0     20.234      0.142     18.420      0.013     17.392      0.009     16.946      0.010     16.647      0.022     15.706      0.087     15.064      0.103     14.592      0.101     14.092      0.027     40.600     13.871      0.035     31.000     12.418      0.393      2.800      8.670     -999.0      1.400     -999.0     -999.0     19.503     17.841     17.120     16.800     16.540              
 919   39.799694     2.583421      a   0.1436     -999.0     -999.0     -999.0     -999.0     20.407      0.691     19.256      0.212     17.919      0.140     17.225      0.097     17.539      0.175     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.672     18.658     17.666     17.077     17.450              
 920   35.518982     3.546586      e   0.1437     21.014      0.197     20.229      0.098     19.774      0.127     18.647      0.020     18.083      0.019     17.766      0.024     17.671      0.069     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.097      0.033     32.600     14.918      0.066     16.500     10.878      0.093     11.700      9.218      0.528      2.100     21.034     20.289     19.343     18.317     17.892     17.808     17.649              
 921   37.342709     4.475903      e   0.1437     21.412      0.308     20.219      0.151     19.152      0.121     17.625      0.012     16.733      0.008     16.284      0.008     15.913      0.023     15.122     -999.0     14.369     -999.0     14.417      0.104     13.629      0.026     42.300     13.363      0.030     36.600     10.699      0.086     12.700      8.958      0.399      2.700     21.359     20.209     18.558     17.102     16.429     16.119     15.769              
 922   35.971962     2.404939      a   0.1439     -999.0     -999.0     21.881      0.405     18.865      0.292     18.956      0.121     17.368      0.046     16.948      0.042     17.705      0.377     16.021      0.093     15.358      0.129     15.094      0.136     14.506      0.042     25.600     14.236      0.054     20.200     12.441      0.492      2.200      9.130     -999.0     -0.700     -999.0     21.734     18.129     18.338     17.107     16.777     17.600              
 923   35.726540     3.753447      a   0.1439     -999.0     -999.0     -999.0     -999.0     19.514      0.147     17.802      0.013     16.671      0.009     16.277      0.009     15.972      0.022     15.543      0.091     14.820      0.092     14.261      0.083     13.573      0.026     42.100     13.381      0.031     34.800     12.446      0.379      2.900      8.601     -999.0      1.500     -999.0     -999.0     18.760     17.177     16.406     16.113     15.877              
 924   38.945335     3.813026      a   0.1439     -999.0     -999.0     -999.0     -999.0     21.043      0.381     18.924      0.024     17.847      0.016     17.431      0.016     17.049      0.043     16.243      0.096     15.583      0.117     15.127      0.127     14.536      0.028     38.800     14.341      0.048     22.700     12.580     -999.0      0.200      9.174     -999.0     -0.300     -999.0     -999.0     20.215     18.255     17.532     17.242     16.927              
 925   36.072357     5.004627      e   0.1440     -999.0     -999.0     22.467      0.694     20.205      0.236     18.741      0.045     17.827      0.021     17.370      0.020     16.953      0.064     16.390      0.127     15.722      0.156     15.160      0.163     14.247      0.028     38.900     14.005      0.039     27.600     10.816      0.090     12.100      8.510     -999.0      1.900     -999.0     22.298     19.656     18.224     17.528     17.191     16.805              
 926   36.282921     4.506865      e   0.1441     21.285      0.331     20.425      0.221     19.941      0.214     18.061      0.016     17.117      0.011     16.681      0.010     16.330      0.030     15.919      0.110     15.193      0.139     14.697      0.116     13.886      0.026     41.000     13.569      0.033     32.500     10.645      0.083     13.000      8.451      0.292      3.700     21.294     20.430     19.244     17.505     16.826     16.537     16.207              
 927   36.067802     3.550070      a   0.1441     -999.0     -999.0     -999.0     -999.0     19.786      0.143     18.158      0.019     17.098      0.015     16.592      0.015     16.293      0.028     15.639      0.081     14.932      0.102     14.315      0.092     13.793      0.026     42.400     13.615      0.033     32.600     12.071     -999.0      1.800      8.887     -999.0      0.700     -999.0     -999.0     19.055     17.568     16.796     16.418     16.152              
 928   35.878334     3.330508      e   0.1441     21.702      0.371     21.637      0.254     20.097      0.186     18.883      0.024     18.046      0.017     17.562      0.019     17.170      0.059     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.823      0.031     35.400     14.557      0.051     21.200     11.353      0.139      7.800      8.447     -999.0      1.800     21.687     21.616     19.669     18.435     17.744     17.395     17.003              
 929   36.694469     3.839210      e   0.1441     20.685      0.261     20.107      0.148     18.799      0.086     17.880      0.014     17.119      0.012     16.731      0.013     16.489      0.045     16.293      0.132     15.454      0.150     14.988      0.144     14.126      0.027     40.500     13.833      0.036     30.300     10.742      0.092     11.900      8.811      0.361      3.000     20.649     20.136     18.415     17.437     16.867     16.615     16.386              
 930   38.383472     3.877279      a   0.1441     -999.0     -999.0     -999.0     -999.0     20.669      0.299     18.678      0.024     17.591      0.017     17.129      0.017     16.754      0.038     16.318      0.101     15.436      0.103     14.876      0.112     14.371      0.028     38.400     14.157      0.045     24.100     12.686     -999.0     -0.200      8.751     -999.0      1.000     -999.0     -999.0     19.871     18.035     17.279     16.938     16.617              
 931   36.487682     2.587514      a   0.1442     -999.0     -999.0     -999.0     -999.0     21.025      0.259     19.103      0.020     17.995      0.016     17.559      0.016     17.273      0.032     16.290      0.114     15.680      0.164     15.264      0.158     14.735      0.031     34.900     14.478      0.049     21.900     12.879     -999.0     -0.200      8.730     -999.0      1.200     -999.0     -999.0     20.306     18.507     17.750     17.410     17.185              
 932   37.375973     4.413061      a   0.1443     21.257      0.353     21.249      0.285     20.806      0.286     18.612      0.014     17.683      0.011     17.288      0.012     16.982      0.038     15.959      0.071     15.226      0.075     14.691      0.096     14.237      0.028     39.200     14.014      0.039     28.100     11.044      0.108     10.100      8.945     -999.0      0.800     21.371     21.231     20.076     18.062     17.413     17.179     16.891              
 933   35.887249     3.329568      a   0.1444     -999.0     -999.0     -999.0     -999.0     20.748      0.232     18.981      0.022     17.855      0.016     17.401      0.016     17.104      0.040     16.141      0.098     15.528      0.140     14.981      0.129     14.510      0.028     38.700     14.256      0.044     24.900     12.359     -999.0      1.000      9.116     -999.0     -0.700     -999.0     -999.0     19.985     18.351     17.581     17.228     16.995              
 934   36.219303     2.303749      e   0.1444     20.518      0.136     19.825      0.071     19.085      0.083     18.203      0.014     17.824      0.013     17.477      0.018     17.485      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.006      0.033     32.500     14.554      0.050     21.700     10.623      0.085     12.800      8.717      0.392      2.800     20.518     19.886     18.819     17.978     17.652     17.602     17.444              
 935   37.156055     1.851599      e   0.1444     22.420      0.217     21.272      0.174     20.135      0.142     18.866      0.018     17.978      0.013     17.577      0.014     17.266      0.041     16.636      0.129     15.847      0.122     15.470      0.170     14.868      0.032     34.100     14.640      0.052     20.900     12.270      0.318      3.400      9.193     -999.0     -0.400     22.366     21.279     19.654     18.386     17.740     17.452     17.176              
 936   35.816967     4.301144      a   0.1445     -999.0     -999.0     22.851      0.442     20.753      0.303     18.651      0.018     17.578      0.013     17.126      0.014     16.785      0.030     16.100      0.112     15.286      0.120     14.893      0.108     14.284      0.028     38.500     14.129      0.042     25.700     12.659      0.512      2.100      9.178     -999.0     -0.500     -999.0     22.551     20.010     18.050     17.302     16.965     16.672              
 937   38.300129     1.937457      e   0.1446     -999.0     -999.0     20.326      0.059     19.397      0.093     18.471      0.017     17.897      0.012     17.524      0.016     17.333      0.051     16.724      0.141     16.197      0.159     15.131     -999.0     15.007      0.034     32.000     14.664      0.058     18.600     10.756      0.095     11.500      8.616      0.348      3.100     -999.0     20.381     19.123     18.191     17.704     17.513     17.252              
 938   39.267204     3.794746      a   0.1446     -999.0     -999.0     -999.0     -999.0     19.808      0.229     18.673      0.035     17.597      0.022     17.155      0.025     16.777      0.063     16.486      0.133     16.114      0.200     15.137      0.147     14.510      0.028     38.300     14.318      0.049     21.900     12.205     -999.0      1.100      9.303     -999.0     -0.600     -999.0     -999.0     19.225     18.041     17.279     16.945     16.632              
 939   36.362846     2.752045      a   0.1447     -999.0     -999.0     -999.0     -999.0     19.417      0.136     17.953      0.016     16.874      0.010     16.372      0.012     16.058      0.024     15.574      0.083     14.784      0.097     14.207      0.086     13.610      0.025     43.700     13.426      0.031     34.800     12.414      0.416      2.600      9.102     -999.0      0.200     -999.0     -999.0     18.781     17.373     16.584     16.196     15.920              
 940   38.359081     2.349120      a   0.1447     -999.0     -999.0     -999.0     -999.0     21.406      0.560     19.118      0.027     18.012      0.016     17.612      0.016     17.173      0.049     16.725      0.125     15.996      0.119     15.621      0.209     14.948      0.034     32.100     14.707      0.062     17.600     12.567     -999.0      0.100      9.133     -999.0      0.200     -999.0     -999.0     20.706     18.528     17.773     17.465     17.089              
 941   36.214428     3.556967      a   0.1448     -999.0     -999.0     -999.0     -999.0     21.055      0.303     18.920      0.029     17.833      0.013     17.381      0.017     16.968      0.032     16.076      0.096     15.302      0.122     14.820      0.105     14.254      0.028     38.400     13.983      0.040     27.000     12.540     -999.0      0.700      9.041     -999.0      0.300     -999.0     -999.0     20.277     18.287     17.532     17.197     16.835              
 942   37.968246     1.990091      a   0.1449     -999.0     -999.0     -999.0     -999.0     19.330      0.135     17.919      0.027     16.827      0.021     16.372      0.018     16.053      0.026     15.675      0.075     15.035      0.093     14.311      0.073     13.792      0.026     41.400     13.525      0.033     33.100     12.474      0.469      2.300      9.036     -999.0      0.300     -999.0     -999.0     18.765     17.347     16.570     16.212     15.944              
 943   39.937042     4.199823      e   0.1449     -999.0     -999.0     20.945      0.273     19.562      0.153     18.593      0.022     17.912      0.020     17.529      0.024     17.433      0.092     16.787      0.145     16.318      0.201     15.681      0.204     15.006      0.033     32.800     14.762      0.068     16.100     11.314      0.158      6.900      8.594     -999.0      1.000     -999.0     20.972     19.087     18.147     17.642     17.463     17.337              
 944   35.636986     4.245572      a   0.1451     21.800      0.437     -999.0     -999.0     20.665      0.244     19.132      0.027     18.077      0.016     17.657      0.017     17.274      0.042     16.483      0.130     15.749      0.166     15.349      0.175     14.887      0.032     33.500     14.771      0.062     17.500     12.567     -999.0      0.300      9.175     -999.0      0.100     21.832     -999.0     20.007     18.536     17.804     17.485     17.165              
 945   35.819942     4.316096      e   0.1452     21.629      0.428     21.585      0.202     19.971      0.134     18.720      0.016     17.914      0.012     17.487      0.013     17.205      0.038     16.140      0.106     15.752      0.145     15.105      0.133     14.448      0.029     37.500     14.145      0.043     25.400     10.377      0.067     16.300      8.424     -999.0      1.700     21.609     21.556     19.499     18.279     17.657     17.380     17.090              
 946   35.825142     4.322942      e   0.1452     21.185      0.351     20.763      0.180     20.429      0.204     18.627      0.014     17.466      0.008     16.945      0.008     16.715      0.025     15.647      0.088     14.871      0.094     14.325      0.084     13.651      0.026     42.400     13.297      0.030     35.700     10.786      0.095     11.400      8.450      0.293      3.700     21.261     20.770     19.653     17.986     17.165     16.750     16.576              
 947   37.660126     1.852347      e   0.1452     19.960      0.177     19.657      0.089     18.725      0.083     17.436      0.010     16.637      0.008     16.239      0.009     15.946      0.026     15.813      0.105     15.227      0.114     14.521      0.098     13.666      0.025     43.200     13.393      0.030     36.000     10.494      0.070     15.400      8.539      0.292      3.700     19.981     19.685     18.283     17.023     16.416     16.152     15.861              
 948   38.155579     1.828306      e   0.1453     21.264      0.069     20.807      0.049     19.406      0.134     18.290      0.019     17.418      0.013     16.981      0.015     16.623      0.043     16.325      0.133     15.677      0.133     14.903      0.129     14.291      0.027     39.800     14.013      0.036     29.900     10.878      0.098     11.100      8.858     -999.0      1.000     21.230     20.805     19.047     17.854     17.174     16.843     16.503              
 949   35.558014     4.120657      a   0.1454     -999.0     -999.0     -999.0     -999.0     19.949      0.149     18.446      0.023     17.309      0.023     16.814      0.020     16.577      0.036     15.785      0.095     15.203      0.131     14.528      0.097     13.764      0.025     43.300     13.589      0.033     32.500     12.621     -999.0      0.100      8.946     -999.0     -0.900     -999.0     -999.0     19.229     17.802     17.019     16.627     16.456              
 950   36.551903     2.552065      e   0.1455     -999.0     -999.0     22.040      0.310     19.639      0.181     18.377      0.024     17.365      0.015     16.859      0.017     16.532      0.041     16.172      0.114     15.356      0.139     14.750      0.117     14.090      0.027     39.700     13.851      0.036     29.900     11.433      0.146      7.400      8.474     -999.0      1.900     -999.0     21.864     19.157     17.851     17.074     16.686     16.382              
 951   36.852047     1.711907      a   0.1456     -999.0     -999.0     23.201      0.280     20.019      0.102     18.482      0.012     17.441      0.010     17.034      0.010     16.681      0.023     15.673      0.096     15.117      0.093     14.462      0.089     14.137      0.027     40.200     13.951      0.039     27.500     12.450     -999.0      0.600      9.236     -999.0     -1.300     -999.0     22.777     19.403     17.922     17.198     16.890     16.591              
 952   35.857933     4.420261      e   0.1458     21.020      0.297     20.529      0.109     19.896      0.206     18.521      0.019     17.874      0.017     17.447      0.019     17.243      0.062     16.491      0.143     15.809      0.153     15.365     -999.0     14.736      0.031     35.000     14.374      0.047     22.900     10.810      0.094     11.500      9.261      0.538      2.000     21.052     20.576     19.395     18.154     17.620     17.422     17.130              
 953   39.827328     2.463729      e   0.1458     -999.0     -999.0     20.647      0.269     19.481      0.077     18.578      0.014     17.948      0.011     17.564      0.012     17.290      0.038     16.460      0.133     15.776      0.171     15.322      0.187     14.736      0.030     36.400     14.444      0.053     20.600     10.581      0.084     12.900      9.001      0.417      2.600     -999.0     20.692     19.178     18.243     17.724     17.484     17.183              
 954   35.551044     4.164433      e   0.1460     20.793      0.267     20.323      0.086     19.473      0.112     18.215      0.015     17.511      0.013     17.128      0.013     17.025      0.045     16.596      0.140     15.819      0.179     15.284      0.195     14.543      0.028     38.400     14.273      0.044     24.700     10.835      0.091     11.900      8.892     -999.0      0.600     20.804     20.362     18.919     17.793     17.269     17.111     16.955              
 955   35.587048     3.994554      e   0.1460     -999.0     -999.0     22.067      0.301     19.991      0.208     18.938      0.027     18.061      0.020     17.596      0.022     17.418      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.872      0.032     34.200     14.519      0.054     20.200     11.568      0.184      5.900      8.377     -999.0      1.600     -999.0     21.997     19.536     18.462     17.794     17.475     17.295              
 956   35.797817     4.317589      e   0.1461     -999.0     -999.0     23.016      0.469     20.704      0.401     19.209      0.037     18.075      0.020     17.489      0.022     17.169      0.056     16.138      0.112     15.361      0.134     14.565      0.100     13.860      0.026     41.100     13.476      0.031     34.800     10.058      0.052     20.800      8.330      0.247      4.400     -999.0     22.787     19.963     18.592     17.722     17.272     16.979              
 957   36.184406     3.529172      a   0.1462     -999.0     -999.0     -999.0     -999.0     21.665      0.599     19.181      0.023     18.099      0.016     17.643      0.018     17.300      0.049     16.350      0.113     15.464      0.153     15.136      0.162     14.655      0.029     37.600     14.510      0.052     20.900     12.119     -999.0      1.600      9.057     -999.0      0.100     -999.0     -999.0     20.886     18.553     17.808     17.471     17.178              
 958   35.885872     4.334706      a   0.1464     -999.0     -999.0     -999.0     -999.0     20.630      0.206     19.014      0.019     17.919      0.014     17.449      0.033     17.166      0.033     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.874     18.390     17.645     17.286     17.061              
 959   37.092045     1.910304      a   0.1465     -999.0     -999.0     -999.0     -999.0     19.858      0.132     18.409      0.023     17.316      0.019     16.857      0.018     16.493      0.027     15.926      0.082     15.176      0.094     14.559      0.089     14.120      0.027     40.400     13.915      0.036     30.000     12.650      0.495      2.200      9.113     -999.0      0.300     -999.0     -999.0     19.274     17.815     17.034     16.677     16.365              
 960   39.753780     2.186429      e   0.1467     -999.0     -999.0     -999.0     -999.0     19.552      0.190     18.725      0.034     17.968      0.021     17.509      0.022     17.194      0.066     16.633      0.167     15.915      0.194     14.899     -999.0     14.676      0.029     37.200     14.314      0.050     21.500     10.989      0.108     10.000      9.043     -999.0      0.800     -999.0     -999.0     19.260     18.331     17.692     17.367     17.038              
 961   38.526871     1.664060      a   0.1470     -999.0     -999.0     23.195      0.310     20.628      0.208     19.036      0.025     17.999      0.022     17.564      0.019     17.219      0.040     16.440      0.107     15.787      0.108     15.212      0.127     14.855      0.031     34.700     14.582      0.052     20.900     12.842     -999.0     -0.100      9.181     -999.0      0.000     -999.0     22.909     20.014     18.496     17.757     17.429     17.121              
 962   39.700222     2.129157      a   0.1476     -999.0     -999.0     -999.0     -999.0     20.753      0.267     19.056      0.021     18.080      0.014     17.615      0.014     17.331      0.046     16.370      0.110     15.868      0.188     15.333      0.156     14.807      0.030     36.100     14.633      0.063     17.100     12.601      0.450      2.400      8.616     -999.0      2.000     -999.0     -999.0     20.060     18.512     17.802     17.482     17.209              
 963   39.717934     2.125167      a   0.1476     -999.0     -999.0     -999.0     -999.0     19.543      0.124     18.068      0.013     16.958      0.009     16.483      0.009     16.192      0.023     15.294      0.073     14.699      0.087     14.437      0.113     13.639      0.025     42.900     13.444      0.032     34.300     12.465      0.409      2.700      9.258     -999.0     -0.300     -999.0     -999.0     18.824     17.452     16.679     16.313     16.072              
 964   39.194206     2.518579      e   0.1490     -999.0     -999.0     20.649      0.235     19.744      0.152     18.526      0.022     17.747      0.016     17.309      0.018     17.076      0.047     16.772      0.184     15.934      0.169     15.017     -999.0     14.623      0.029     36.900     14.315      0.047     23.100     10.866      0.102     10.700      8.681      0.320      3.400     -999.0     20.684     19.292     18.113     17.498     17.233     16.962              
 965   37.768890     1.133909      a   0.1493     22.412      0.180     22.460      0.149     20.164      0.181     18.636      0.022     17.615      0.012     17.165      0.012     16.874      0.032     16.360      0.106     15.385      0.110     15.103      0.145     14.388      0.028     38.800     14.195      0.044     24.800     11.970     -999.0      1.600      9.204     -999.0     -0.600     22.359     22.248     19.516     18.097     17.369     17.040     16.775              
 966   37.745327     1.112836      a   0.1498     23.221      0.363     22.166      0.215     19.396      0.165     17.588      0.019     16.464      0.014     15.987      0.015     15.725      0.021     15.610      0.089     14.931      0.095     14.274      0.090     13.518      0.026     42.000     13.246      0.029     37.200     11.967      0.239      4.500      8.987     -999.0      0.700     23.306     21.750     18.673     16.987     16.221     15.842     15.634              
 967   37.942101     1.076925      a   0.1499     -999.0     -999.0     -999.0     -999.0     20.952      0.325     18.976      0.026     17.873      0.015     17.396      0.016     17.030      0.035     16.505      0.120     15.778      0.108     15.056      0.115     14.730      0.030     36.300     14.515      0.051     21.500     12.738     -999.0      0.200      9.172     -999.0      0.400     -999.0     -999.0     20.228     18.381     17.600     17.236     16.906              
 968   36.155231     1.786987      e   0.1508     20.437      0.232     19.851      0.164     19.359      0.102     18.395      0.017     17.859      0.016     17.576      0.020     17.513      0.074     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.280      0.038     28.800     14.912      0.070     15.500     11.015      0.114      9.500      9.078     -999.0      0.200     20.475     19.915     19.003     18.091     17.696     17.632     17.511              
 969   36.090706     1.935264      e   0.1513     21.218      0.248     20.966      0.166     20.025      0.194     18.793      0.027     17.890      0.018     17.437      0.017     17.112      0.048     16.815      0.182     15.384     -999.0     15.067      0.154     14.797      0.030     35.900     14.505      0.049     22.200     11.912     -999.0      2.000      9.205     -999.0     -1.700     21.242     20.991     19.550     18.298     17.614     17.292     16.979              
 970   36.846539     1.401954      e   0.1515     18.245      0.077     18.042      0.045     17.963      0.046     17.339      0.010     16.817      0.010     16.401      0.011     16.249      0.035     16.160      0.128     15.541      0.141     14.701      0.120     13.342      0.024     45.700     12.551      0.024     46.000      9.561      0.036     30.200      6.914      0.067     16.200     18.383     18.092     17.779     17.084     16.597     16.365     16.112           Sy1
 971   36.393837     1.611163      e   0.1516     -999.0     -999.0     -999.0     -999.0     21.300      0.551     18.763      0.023     18.093      0.018     17.649      0.017     17.335      0.044     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.039      0.034     31.900     14.755      0.060     18.100     11.363      0.142      7.700      9.251     -999.0     -0.300     -999.0     -999.0     20.675     18.361     17.814     17.617     17.198              
 972   36.086067     1.978151      e   0.1516     20.439      0.142     19.682      0.070     18.325      0.052     17.125      0.009     16.315      0.009     15.883      0.009     15.651      0.016     15.403      0.093     14.671      0.105     14.065      0.101     13.214      0.028     38.200     12.805      0.029     37.000      9.100      0.034     32.200      6.818      0.100     10.900     20.389     19.682     17.856     16.675     16.060     15.797     15.542          Sy2?
 973   36.030506     2.126805      e   0.1519     21.874      0.293     20.830      0.198     20.838      0.490     18.962      0.037     18.099      0.029     17.634      0.024     17.312      0.068     16.748      0.165     15.660      0.143     14.955      0.114     14.683      0.029     37.100     14.390      0.052     20.700     11.629      0.190      5.700      8.892     -999.0      0.800     21.916     20.875     20.183     18.478     17.810     17.529     17.171              
 974   36.705769     1.511585      a   0.1519     -999.0     -999.0     -999.0     -999.0     19.513      0.153     18.063      0.020     16.926      0.015     16.482      0.014     16.128      0.024     15.874      0.109     15.065      0.111     14.497      0.111     13.923      0.026     42.300     13.682      0.034     31.900     12.515      0.381      2.800      9.062     -999.0      0.300     -999.0     -999.0     18.855     17.443     16.657     16.314     16.015              
 975   36.657341     1.512254      a   0.1520     22.612      0.178     21.703      0.113     19.762      0.145     18.600      0.022     17.587      0.016     17.141      0.014     16.852      0.033     16.400      0.140     15.667      0.169     14.920      0.122     14.416      0.028     39.100     14.154      0.041     26.200     11.994      0.272      4.000      9.024     -999.0      0.300     22.566     21.615     19.284     18.057     17.332     16.996     16.744              
 976   36.976097     5.436618      a   0.1522     -999.0     -999.0     -999.0     -999.0     21.490      1.301     18.854      0.067     17.583      0.040     16.989      0.035     16.892      0.072     15.995      0.093     15.318      0.140     14.620      0.090     13.958      0.027     39.900     13.639      0.036     30.600     11.811      0.248      4.400      9.065     -999.0     -0.400     -999.0     -999.0     20.467     18.023     17.186     16.722     16.717              
 977   38.940704     3.218913      a   0.1523     -999.0     -999.0     22.506      0.521     20.364      0.201     18.873      0.021     17.900      0.016     17.489      0.015     17.143      0.034     16.487      0.115     15.636      0.116     15.303      0.147     14.679      0.030     36.300     14.543      0.057     19.000     12.745      0.537      2.000      9.286     -999.0     -0.700     -999.0     22.337     19.735     18.298     17.622     17.333     17.033              
 978   39.737968     2.997703      a   0.1524     -999.0     -999.0     22.530      0.784     20.070      0.232     18.522      0.023     17.378      0.018     16.868      0.018     16.531      0.032     15.642      0.082     14.881      0.079     14.162      0.089     13.678      0.025     43.100     13.413      0.031     34.600     11.541      0.173      6.300      9.312      0.525      2.100     -999.0     22.248     19.311     17.868     17.065     16.673     16.383              
 979   39.080112     3.206933      a   0.1525     -999.0     -999.0     -999.0     -999.0     20.132      0.148     18.731      0.020     17.649      0.013     17.139      0.015     16.814      0.028     16.021      0.082     15.156      0.106     14.740      0.099     14.199      0.027     40.400     14.042      0.041     26.700     12.057     -999.0      2.000      8.564     -999.0      1.400     -999.0     -999.0     19.463     18.085     17.313     16.932     16.650              
 980   39.948997     2.905944      a   0.1531     -999.0     -999.0     -999.0     -999.0     20.423      0.223     18.478      0.015     17.349      0.009     16.889      0.010     16.613      0.023     15.914      0.068     15.162      0.114     14.569      0.089     14.009      0.026     42.200     13.782      0.038     28.500     12.180     -999.0      1.000      9.173     -999.0      0.300     -999.0     -999.0     19.622     17.824     17.070     16.725     16.506              
 981   39.500114     3.130059      a   0.1534     -999.0     -999.0     -999.0     -999.0     20.466      0.209     18.627      0.016     17.579      0.010     17.124      0.010     16.809      0.023     16.217      0.109     15.387      0.100     14.789      0.105     14.296      0.028     38.900     14.125      0.045     24.000     12.440     -999.0      0.600      9.141     -999.0      0.200     -999.0     -999.0     19.702     18.018     17.295     16.974     16.692              
 982   37.781239     4.995580      a   0.1538     -999.0     -999.0     -999.0     -999.0     20.417      0.188     19.103      0.024     17.987      0.020     17.455      0.021     17.135      0.040     16.391      0.095     15.675      0.122     15.020      0.139     14.556      0.031     35.500     14.398      0.050     21.600     12.771     -999.0     -0.100      9.055     -999.0     -0.400     -999.0     -999.0     19.762     18.426     17.632     17.226     16.956              
 983   37.501957     5.100277      e   0.1543     -999.0     -999.0     21.179      0.385     19.912      0.286     18.028      0.019     16.961      0.021     16.480      0.015     16.227      0.037     15.549      0.084     14.850      0.095     14.014      0.077     13.313      0.033     32.700     12.907      0.035     30.600      9.452      0.042     25.700      7.705      0.158      6.900     -999.0     21.075     18.950     17.287     16.585     16.270     16.068              
 984   37.369953     2.986092      a   0.1546     -999.0     -999.0     -999.0     -999.0     21.477      0.503     18.692      0.022     17.562      0.015     17.101      0.017     16.743      0.029     15.989      0.087     15.380      0.100     14.826      0.108     14.264      0.028     38.400     13.954      0.037     29.600     12.280     -999.0      1.400      8.986     -999.0      0.200     -999.0     -999.0     20.676     18.035     17.276     16.927     16.622              
 985   37.710262     5.052229      a   0.1547     -999.0     -999.0     -999.0     -999.0     19.869      0.155     19.106      0.031     17.912      0.018     17.440      0.020     17.054      0.050     16.526      0.112     15.653      0.128     15.139      0.128     14.549      0.030     35.900     14.378      0.049     21.900     12.553     -999.0      0.400      8.857     -999.0      0.800     -999.0     -999.0     19.208     18.386     17.538     17.189     16.868              
 986   36.942127     5.424270      a   0.1548     -999.0     -999.0     -999.0     -999.0     19.964      0.181     18.610      0.028     17.477      0.021     16.997      0.019     16.632      0.033     16.071      0.131     15.305      0.114     14.569      0.112     13.962      0.026     41.300     13.658      0.035     30.900     12.151      0.337      3.200      8.894     -999.0      0.400     -999.0     -999.0     19.187     17.845     17.084     16.739     16.447              
 987   37.340168     2.958574      e   0.1548     -999.0     -999.0     22.162      0.560     19.867      0.164     18.516      0.029     17.558      0.016     17.042      0.022     16.843      0.044     16.133      0.109     15.297      0.118     14.737      0.109     13.868      0.026     41.500     13.482      0.032     34.300     10.188      0.058     18.700      8.063      0.191      5.700     -999.0     21.992     19.266     17.980     17.265     16.904     16.702              
 988   37.759701     4.965189      a   0.1548     -999.0     -999.0     -999.0     -999.0     20.263      0.278     18.184      0.019     16.960      0.013     16.464      0.013     16.142      0.030     15.529      0.064     14.730      0.082     14.352      0.086     13.639      0.026     42.500     13.397      0.030     35.700     12.539      0.415      2.600      9.316     -999.0     -0.800     -999.0     -999.0     19.347     17.430     16.615     16.236     15.986              
 989   36.058372     2.066816      e   0.1550     -999.0     -999.0     21.877      0.343     19.550      0.150     17.941      0.013     16.982      0.009     16.535      0.010     16.282      0.028     15.819      0.098     14.904      0.102     14.455      0.095     13.731      0.025     43.100     13.454      0.031     34.600     10.746      0.096     11.300      8.065      0.200      5.400     -999.0     21.649     18.844     17.393     16.715     16.422     16.175              
 990   37.743973     4.983766      a   0.1550     -999.0     -999.0     -999.0     -999.0     20.904      0.226     18.957      0.016     17.943      0.011     17.496      0.012     17.278      0.036     16.312      0.098     15.530      0.101     15.109      0.128     14.575      0.030     35.900     14.345      0.048     22.700     12.340     -999.0      1.000      9.209     -999.0      0.100     -999.0     -999.0     20.052     18.307     17.629     17.344     17.159              
 991   38.695808     2.201864      e   0.1550     20.707      0.265     20.421      0.179     19.227      0.072     18.412      0.013     17.683      0.011     17.298      0.011     17.126      0.040     16.506      0.114     15.686      0.119     15.135      0.120     14.422      0.029     37.500     14.106      0.042     26.000     10.854      0.091     11.900      8.878      0.339      3.200     20.702     20.467     18.950     18.035     17.477     17.234     17.043              
 992   37.380035     2.990835      a   0.1551     -999.0     -999.0     -999.0     -999.0     19.990      0.247     18.854      0.038     17.618      0.020     17.082      0.027     16.701      0.049     16.220      0.103     15.408      0.117     14.828      0.104     14.153      0.028     38.900     13.868      0.035     30.900     12.758      0.517      2.100      8.647     -999.0      1.300     -999.0     -999.0     19.338     18.179     17.277     16.853     16.521              
 993   37.925549     5.103654      e   0.1553     21.032      0.310     20.352      0.178     20.181      0.259     18.591      0.024     17.780      0.029     17.345      0.026     17.136      0.061     16.591      0.123     15.791      0.151     15.548      0.198     14.558      0.030     36.000     14.223      0.047     23.200     11.216      0.152      7.100      9.135     -999.0      0.100     21.097     20.406     19.440     18.073     17.480     17.265     17.011              
 994   37.449497     4.561185      a   0.1554     21.698      0.372     20.514      0.204     19.533      0.247     17.827      0.020     16.819      0.013     16.379      0.012     16.062      0.038     16.246      0.132     15.458      0.174     15.016      0.175     14.261      0.042     25.800     13.977      0.053     20.500     11.933      0.344      3.200      8.545      0.450      2.400     21.646     20.480     18.753     17.197     16.511     16.220     15.937              
 995   37.727711     4.994443      a   0.1554     -999.0     -999.0     -999.0     -999.0     20.101      0.130     18.384      0.026     17.245      0.023     16.764      0.021     16.394      0.027     15.585      0.083     14.829      0.088     14.118      0.069     13.629      0.025     43.100     13.414      0.031     35.500     12.693      0.444      2.400      9.129     -999.0      0.300     -999.0     -999.0     19.243     17.663     16.890     16.543     16.230              
 996   38.890823     4.911815      a   0.1556     -999.0     -999.0     -999.0     -999.0     20.308      0.220     18.687      0.020     17.568      0.012     17.062      0.013     16.619      0.028     15.943      0.087     15.139      0.101     14.648      0.106     14.111      0.027     40.100     13.897      0.040     27.500     12.076      0.349      3.100      8.785     -999.0      0.700     -999.0     -999.0     19.496     17.952     17.167     16.798     16.414              
 997   39.630733     4.612986      e   0.1556     20.986      0.190     20.179      0.102     19.458      0.173     18.111      0.021     17.467      0.026     17.145      0.056     16.977      0.070     16.935      0.183     16.070      0.197     15.452      0.185     14.643      0.030     35.700     14.278      0.050     21.800     10.467      0.090     12.100      8.470      0.370      2.900     20.976     20.226     18.757     17.608     17.167     17.118     16.895              
 998   37.576092     3.985145      e   0.1556     21.622      0.509     20.331      0.178     19.562      0.173     18.511      0.024     18.037      0.027     17.834      0.037     17.597      0.125     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.676      0.043     25.200     15.368      0.096     11.300     11.792      0.247      4.400      8.899     -999.0      0.600     21.574     20.393     19.227     18.242     17.918     17.894     17.648              
 999   37.518253     3.094524      e   0.1557     -999.0     -999.0     21.989      0.420     20.097      0.174     18.508      0.019     17.554      0.014     17.088      0.014     16.803      0.037     16.249      0.110     15.412      0.116     14.871      0.099     14.323      0.028     39.400     14.015      0.038     28.400     11.408      0.144      7.500      8.687     -999.0      1.000     -999.0     21.848     19.403     17.962     17.268     16.960     16.673              
1000   37.946106     5.613342      a   0.1557     -999.0     -999.0     -999.0     -999.0     20.060      0.197     18.213      0.021     17.199      0.012     16.730      0.013     16.353      0.036     15.755      0.082     15.039      0.094     14.556      0.089     13.830      0.026     41.000     13.660      0.036     30.000     12.324      0.375      2.900      9.166     -999.0      0.100     -999.0     -999.0     19.198     17.537     16.835     16.533     16.184              
1001   37.579212     4.675159      e   0.1559     22.224      0.448     21.618      0.333     20.099      0.190     18.613      0.020     17.721      0.014     17.302      0.017     16.993      0.046     16.212      0.097     15.454      0.089     14.921      0.102     14.467      0.029     37.100     14.220      0.047     23.300     11.582      0.173      6.300      8.922     -999.0      0.200     22.174     21.559     19.435     18.055     17.426     17.168     16.871              
1002   37.207714     3.134609      e   0.1560     21.115      0.331     20.638      0.209     19.913      0.195     18.727      0.265     18.019      0.190     17.648      0.074     17.476      0.160     16.792      0.166     16.302      0.178     15.741      0.216     14.945      0.033     33.300     14.583      0.055     19.900     11.116      0.121      8.900      8.734      0.395      2.700     21.138     20.691     19.432     18.330     17.781     17.628     17.385              
1003   37.926273     4.799002      e   0.1560     -999.0     -999.0     20.457      0.325     19.327      0.100     18.197      0.014     17.420      0.012     16.986      0.012     16.741      0.040     16.228      0.126     15.589      0.121     14.929      0.134     14.021      0.027     40.800     13.632      0.035     31.200      9.737      0.049     22.300      8.368      0.295      3.700     -999.0     20.485     18.829     17.719     17.125     16.867     16.598              
1004   37.738373     4.969903      e   0.1561     -999.0     -999.0     -999.0     -999.0     19.976      0.173     19.069      0.028     18.081      0.019     17.641      0.020     17.385      0.071     16.792      0.152     15.270     -999.0     15.490      0.183     14.837      0.034     32.200     14.648      0.058     18.900     11.587      0.173      6.300      8.883     -999.0      1.000     -999.0     -999.0     19.481     18.464     17.772     17.454     17.248              
1005   38.070576     4.672305      e   0.1562     20.571      0.242     20.315      0.148     19.589      0.080     18.448      0.012     17.925      0.012     17.606      0.014     17.452      0.049     16.869      0.144     16.397      0.194     15.589      0.193     15.007      0.033     32.800     14.526      0.057     18.900     10.488      0.067     16.200      8.993      0.464      2.300     20.620     20.375     19.126     18.092     17.711     17.637     17.406              
1006   37.926605     4.783080      e   0.1562     -999.0     -999.0     21.854      0.348     19.878      0.325     18.462      0.028     17.408      0.018     16.920      0.023     16.547      0.045     16.092      0.106     15.330      0.126     14.709      0.089     13.919      0.026     41.400     13.579      0.033     32.400     11.176      0.114      9.600      8.925      0.437      2.500     -999.0     21.711     19.207     17.821     17.069     16.712     16.379              
1007   37.442150     3.613770      e   0.1563     20.888      0.349     20.465      0.186     19.363      0.112     18.086      0.014     17.353      0.011     16.942      0.013     16.769      0.041     16.429      0.129     15.761      0.174     14.726      0.115     14.112      0.027     40.500     13.761      0.036     30.200     10.213      0.062     17.500      8.774      0.434      2.500     20.877     20.488     18.827     17.657     17.099     16.893     16.664              
1008   38.822891     4.597774      e   0.1566     -999.0     -999.0     -999.0     -999.0     27.000      8.366     17.755      4.528     16.423      0.675     15.741      1.390     16.071      4.021     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     25.570     16.729     15.775     15.304     15.717              
1009   38.313354     4.545604      a   0.1569     -999.0     -999.0     -999.0     -999.0     20.853      0.291     19.103      0.026     17.993      0.019     17.541      0.020     17.227      0.041     16.432      0.106     15.697      0.105     15.058      0.113     14.698      0.030     36.700     14.468      0.054     20.000     12.299     -999.0      1.400      9.207     -999.0     -0.700     -999.0     -999.0     19.967     18.395     17.668     17.353     17.097              
1010   38.253693     4.483414      a   0.1569     -999.0     -999.0     -999.0     -999.0     21.765      0.639     19.282      0.263     18.036      0.162     17.491      0.100     17.404      0.161     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.840     18.521     17.694     17.267     17.252              
1011   38.275249     4.553286      a   0.1576     -999.0     -999.0     -999.0     -999.0     21.641      0.559     19.003      0.032     17.852      0.021     17.362      0.021     17.037      0.036     16.039      0.084     15.401      0.085     15.052      0.129     14.421      0.029     38.000     14.240      0.047     23.300     12.828     -999.0     -2.400      9.054     -999.0      0.300     -999.0     -999.0     20.739     18.272     17.518     17.155     16.892              
1012   37.479031     3.322285      a   0.1576     -999.0     -999.0     22.658      0.579     19.915      0.121     18.554      0.016     17.472      0.014     17.054      0.014     16.759      0.022     15.891      0.079     15.307      0.102     14.548      0.077     14.207      0.027     40.000     13.961      0.039     28.000     12.201     -999.0      1.300      9.128     -999.0      0.000     -999.0     22.363     19.290     17.935     17.208     16.903     16.661              
1013   37.248501     3.047708      a   0.1577     -999.0     -999.0     20.616      0.290     20.156      0.269     18.436      0.023     17.458      0.018     17.014      0.017     16.833      0.044     16.637      0.133     15.635      0.149     15.050      0.129     14.342      0.028     38.300     14.045      0.039     27.500     11.919      0.244      4.400      9.271     -999.0     -0.100     -999.0     20.635     19.397     17.861     17.195     16.906     16.740              
1014   38.186340     2.424271      e   0.1579     21.755      0.268     21.776      0.274     20.362      0.148     18.826      0.016     17.903      0.013     17.428      0.012     17.129      0.030     16.262      0.090     15.440      0.080     14.850      0.101     14.179      0.027     39.600     13.680      0.034     32.300      9.988      0.048     22.800      8.115      0.205      5.300     21.758     21.720     19.716     18.309     17.612     17.297     16.985              
1015   38.616367     3.880274      a   0.1580     -999.0     -999.0     -999.0     -999.0     20.423      0.373     18.896      0.034     17.741      0.020     17.223      0.022     16.881      0.061     16.350      0.107     15.680      0.117     15.188      0.160     14.460      0.029     37.300     14.262      0.049     22.200     12.041      0.322      3.400      9.016     -999.0      0.200     -999.0     -999.0     19.608     18.197     17.395     17.005     16.711              
1016   37.879513     3.877781      e   0.1581     20.425      0.229     19.999      0.163     20.031      0.256     18.659      0.027     17.778      0.014     17.337      0.022     17.307      0.078     16.679      0.157     16.136      0.181     15.355      0.173     14.660      0.031     35.500     14.391      0.050     21.700     11.502      0.156      7.000      9.210      0.540      2.000     20.550     20.065     19.335     18.148     17.527     17.266     17.222           LN?
1017   37.503399     3.128281      a   0.1582     -999.0     -999.0     22.070      0.515     19.825      0.141     18.659      0.026     17.504      0.017     17.019      0.020     16.807      0.036     16.009      0.080     15.260      0.085     14.881      0.113     14.233      0.026     41.000     14.012      0.039     27.900     12.399     -999.0      1.000      8.682     -999.0      1.500     -999.0     21.904     19.191     18.014     17.232     16.852     16.699              
1018   38.607815     3.856434      a   0.1583     -999.0     -999.0     -999.0     -999.0     19.737      0.218     18.007      0.018     16.863      0.012     16.399      0.012     16.087      0.034     15.714      0.084     14.963      0.082     14.417      0.095     13.661      0.025     44.000     13.460      0.034     32.300     12.066      0.297      3.700      9.023     -999.0     -0.600     -999.0     -999.0     18.875     17.306     16.553     16.213     15.960              
1019   37.131645     2.944203      a   0.1584     -999.0     -999.0     -999.0     -999.0     19.358      0.249     18.467      0.061     17.141      0.043     16.748      0.030     16.481      0.060     16.096      0.093     15.432      0.101     14.835      0.105     14.278      0.030     36.100     14.087      0.043     25.000     11.846     -999.0      2.000      9.067     -999.0     -0.500     -999.0     -999.0     18.569     17.774     16.857     16.572     16.373              
1020   37.611839     3.242160      a   0.1584     -999.0     -999.0     -999.0     -999.0     20.027      0.142     18.453      0.021     17.379      0.014     16.871      0.017     16.614      0.028     15.973      0.080     15.387      0.096     14.588      0.089     14.179      0.026     41.500     14.000      0.039     28.000     12.792     -999.0      0.100      9.148     -999.0      0.100     -999.0     -999.0     19.280     17.833     17.086     16.710     16.483              
1021   38.191841     4.153950      e   0.1584     -999.0     -999.0     20.373      0.218     20.001      0.286     17.928      0.018     17.067      0.013     16.647      0.012     16.328      0.035     16.217      0.121     15.426      0.113     14.901      0.124     14.101      0.027     40.400     13.856      0.037     29.100     10.984      0.120      9.000      8.889     -999.0      0.400     -999.0     20.380     19.242     17.381     16.762     16.538     16.197              
1022   37.996193     2.482131      a   0.1585     -999.0     -999.0     -999.0     -999.0     20.542      0.922     18.078      0.648     16.968      0.662     16.492      0.670     16.122      0.667     15.653      0.076     14.952      0.079     14.384      0.094     13.674      0.025     42.800     13.495      0.033     33.100     11.887     -999.0      1.900      9.138     -999.0      0.000     -999.0     -999.0     19.646     17.330     16.592     16.237     15.921              
1023   37.451611     3.099447      a   0.1585     -999.0     -999.0     -999.0     -999.0     19.098      0.146     18.350      0.102     16.930      0.027     16.742      0.109     16.454      0.108     15.737      0.084     15.085      0.095     14.420      0.096     13.747      0.026     41.200     13.537      0.031     35.200     12.397     -999.0      0.900      8.934     -999.0      0.300     -999.0     -999.0     18.585     17.748     16.676     16.592     16.359              
1024   37.515778     3.407954      e   0.1585     -999.0     -999.0     22.350      0.453     20.277      0.228     18.882      0.024     17.818      0.015     17.387      0.017     17.166      0.054     16.205      0.086     15.377      0.098     14.589      0.088     13.615      0.025     43.900     12.833      0.026     41.100     10.179      0.064     16.900      7.708      0.169      6.400     -999.0     22.190     19.557     18.263     17.553     17.247     17.071           LN?
1025   37.993370     2.365206      e   0.1587     -999.0     -999.0     21.930      0.425     20.683      0.341     18.738      0.024     17.674      0.014     17.235      0.013     16.871      0.040     16.417      0.121     15.824      0.148     15.243      0.160     14.281      0.028     38.600     14.001      0.038     28.800     11.457      0.165      6.600      8.858      0.385      2.800     -999.0     21.817     19.919     18.118     17.395     17.086     16.758              
1026   38.415859     5.528251      e   0.1588     21.752      0.424     21.077      0.308     19.718      0.149     18.450      0.022     17.687      0.018     17.263      0.022     16.871      0.058     16.569      0.126     15.956      0.148     14.818     -999.0     14.528      0.029     36.900     14.144      0.045     24.100     10.711      0.101     10.700      8.722      0.477      2.300     21.705     21.076     19.191     17.973     17.375     17.109     16.706              
1027   38.882332     5.016150      a   0.1589     -999.0     -999.0     -999.0     -999.0     20.104      0.189     18.797      0.022     17.584      0.014     17.137      0.014     16.720      0.033     16.015      0.081     15.202      0.099     14.779      0.100     14.236      0.027     40.200     13.997      0.045     24.100     12.213     -999.0      0.900      9.207     -999.0     -0.700     -999.0     -999.0     19.226     18.010     17.215     16.895     16.557              
1028   37.589794     2.946569      a   0.1590     -999.0     -999.0     -999.0     -999.0     21.774      0.662     18.759      0.017     17.608      0.012     17.120      0.011     16.866      0.026     15.994      0.096     15.500      0.107     14.653      0.098     14.259      0.027     39.500     14.031      0.039     27.800     12.170     -999.0      1.700      9.280     -999.0      0.100     -999.0     -999.0     20.953     18.084     17.325     16.951     16.752              
1029   38.498505     3.837765      a   0.1590     -999.0     -999.0     22.576      0.380     20.329      0.217     19.017      0.024     17.794      0.014     17.336      0.015     16.936      0.041     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.065      0.026     41.100     13.693      0.036     30.000     10.861      0.104     10.400      8.809      0.381      2.900     -999.0     22.368     19.457     18.268     17.461     17.120     16.791              
1030   36.088696     2.373337      e   0.1591     20.468      0.148     20.158      0.102     19.651      0.227     18.219      0.024     17.650      0.018     17.337      0.028     17.339      0.105     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.136      0.034     31.600     14.847      0.065     16.600     11.335      0.161      6.700      8.823     -999.0      0.900     20.538     20.216     19.081     17.874     17.467     17.444     17.341              
1031   39.332642     1.730002      e   0.1591     -999.0     -999.0     -999.0     -999.0     19.997      0.151     18.704      0.019     17.729      0.012     17.294      0.013     17.041      0.040     16.142      0.100     15.526      0.098     14.868      0.108     14.359      0.027     39.700     14.031      0.040     27.000     10.628      0.072     15.100      8.590      0.254      4.300     -999.0     -999.0     19.437     18.159     17.474     17.168     16.939              
1032   38.362545     2.181628      a   0.1593     -999.0     -999.0     -999.0     -999.0     20.006      0.155     18.628      0.020     17.515      0.014     17.042      0.013     16.732      0.031     16.173      0.105     15.418      0.098     14.767      0.088     14.241      0.028     38.900     14.003      0.040     27.300     12.705     -999.0      0.100      8.911     -999.0      0.900     -999.0     -999.0     19.389     18.013     17.242     16.878     16.611              
1033   35.858185     2.530145      e   0.1594     19.835      0.106     19.691      0.081     19.010      0.128     17.892      0.018     17.192      0.012     16.920      0.019     16.713      0.066     16.706      0.180     16.011      0.246     15.413      0.206     14.523      0.029     36.800     14.236      0.043     25.400     10.821      0.093     11.700      9.025      0.440      2.500     19.903     19.749     18.571     17.499     17.004     16.893     16.687              
1034   37.797829     1.655748      e   0.1595     -999.0     -999.0     20.867      0.222     20.087      0.205     18.404      0.019     17.602      0.014     17.203      0.015     16.930      0.039     16.526      0.115     15.743      0.125     15.056      0.113     14.528      0.030     36.100     14.291      0.044     24.600     11.429      0.185      5.900      8.772      0.380      2.900     -999.0     20.877     19.453     17.944     17.350     17.139     16.828              
1035   39.334610     5.080247      e   0.1595     20.601      0.156     20.134      0.090     19.412      0.059     18.472      0.019     17.865      0.016     17.456      0.016     17.372      0.051     16.660      0.147     15.308     -999.0     15.336      0.180     14.617      0.030     36.100     14.014      0.045     24.200      9.740      0.058     18.700      7.812      0.173      6.300     20.625     20.199     18.869     17.994     17.531     17.365     17.208              
1036   38.006458     2.348888      a   0.1597     -999.0     -999.0     -999.0     -999.0     19.921      0.267     17.910      0.023     16.690      0.016     16.208      0.016     15.964      0.033     15.785      0.098     15.243      0.137     14.520      0.131     13.764      0.035     31.200     13.559      0.040     27.200     12.514     -999.0      0.100      8.373     -999.0      0.900     -999.0     -999.0     19.080     17.213     16.406     16.031     15.850              
1037   37.975296     2.914147      e   0.1597     -999.0     -999.0     -999.0     -999.0     21.826      0.967     19.164      0.044     17.996      0.024     17.546      0.023     17.165      0.047     16.333      0.107     15.691      0.143     15.168      0.139     14.246      0.028     39.300     13.929      0.038     28.400     11.449      0.173      6.300      8.950     -999.0      0.500     -999.0     -999.0     20.999     18.483     17.709     17.372     17.045              
1038   38.614094     4.535070      e   0.1598     -999.0     -999.0     -999.0     -999.0     19.574      0.251     17.870      0.020     16.875      0.013     16.407      0.012     16.256      0.045     16.112      0.109     15.660      0.152     15.115      0.128     14.162      0.041     26.600     13.854      0.050     21.600     11.835      0.364      3.000      7.924     -999.0      1.800     -999.0     -999.0     18.669     17.192     16.528     16.237     16.113              
1039   39.774555     4.117319      e   0.1598     -999.0     -999.0     21.888      0.467     19.260      0.159     18.400      0.024     17.635      0.019     17.187      0.023     17.187      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.680      0.030     35.800     14.237      0.048     22.800     10.639      0.087     12.500      8.603      0.355      3.100     -999.0     21.775     18.798     17.907     17.333     17.059     17.041              
1040   37.963795     2.922238      a   0.1599     -999.0     -999.0     -999.0     -999.0     19.681      0.182     17.844      0.017     16.622      0.011     16.163      0.011     15.905      0.020     15.624      0.087     14.977      0.095     14.302      0.097     13.546      0.025     43.100     13.317      0.030     35.900     12.522      0.434      2.500      8.790     -999.0      1.000     -999.0     -999.0     18.847     17.154     16.350     15.996     15.803              
1041   37.426628     3.322050      a   0.1600     -999.0     -999.0     22.206      0.438     19.936      0.196     18.320      0.023     17.249      0.015     16.682      0.016     16.391      0.026     15.963      0.106     15.044      0.092     14.500      0.092     13.794      0.026     42.400     13.553      0.032     33.500     11.684      0.193      5.600      9.083     -999.0      0.200     -999.0     21.959     19.142     17.694     16.903     16.487     16.209              
1042   37.935356     3.617141      a   0.1600     -999.0     -999.0     -999.0     -999.0     20.601      0.334     18.375      0.020     17.111      0.012     16.614      0.011     16.363      0.036     15.806      0.088     15.093      0.086     14.518      0.099     13.804      0.026     42.500     13.560      0.032     34.000     12.255      0.363      3.000      9.224     -999.0     -0.100     -999.0     -999.0     19.753     17.667     16.803     16.416     16.222              
1043   38.685825     5.757372      a   0.1600     -999.0     -999.0     21.499      0.382     19.152      0.148     18.233      0.024     17.251      0.017     16.820      0.017     16.577      0.048     15.914      0.090     15.342      0.092     14.699      0.092     14.179      0.027     40.100     13.912      0.041     26.500     12.256      0.402      2.700      8.861      0.481      2.300     -999.0     21.387     18.659     17.634     16.956     16.648     16.452              
1044   38.887646     5.027928      e   0.1600     -999.0     -999.0     21.251      0.279     19.370      0.130     18.608      0.025     17.648      0.017     17.223      0.019     16.840      0.049     16.709      0.139     15.989      0.160     15.048     -999.0     14.623      0.029     36.900     14.275      0.050     21.900     11.995      0.320      3.400      8.684     -999.0      0.800     -999.0     21.227     18.902     17.993     17.305     17.003     16.670              
1045   38.291687     2.210432      a   0.1602     -999.0     -999.0     -999.0     -999.0     19.110      0.162     17.507      0.014     16.345      0.009     15.909      0.008     15.532      0.025     15.403      0.080     14.756      0.095     14.164      0.080     13.330      0.024     44.600     13.111      0.028     38.800     12.177      0.266      4.100      9.268     -999.0     -0.500     -999.0     -999.0     18.334     16.852     16.080     15.752     15.428              
1046   37.991467     3.783344      a   0.1604     21.219      0.316     21.361      0.364     19.833      0.201     18.566      0.023     17.539      0.016     17.080      0.017     16.794      0.055     16.303      0.100     15.760      0.119     15.208      0.140     14.359      0.028     38.400     14.090      0.039     28.000     12.489      0.434      2.500      8.837     -999.0      0.900     21.221     21.311     19.265     17.977     17.257     16.919     16.667              
1047   38.175251     1.398201      e   0.1606     21.140      0.053     20.325      0.038     19.475      0.103     18.487      0.017     17.762      0.012     17.397      0.016     17.116      0.043     16.820      0.149     16.053      0.157     15.458      0.157     14.643      0.029     37.000     14.204      0.042     25.800     10.482      0.074     14.600      8.022      0.193      5.600     21.117     20.381     19.141     18.100     17.549     17.320     17.028              
1048   38.052635     3.893671      a   0.1607     -999.0     -999.0     -999.0     -999.0     22.152      1.174     19.192      0.031     17.937      0.019     17.414      0.019     17.104      0.053     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     21.239     18.437     17.590     17.185     16.937              
1049   38.166374     2.957754      e   0.1612     -999.0     -999.0     -999.0     -999.0     20.683      0.263     18.594      0.053     17.583      0.074     17.175      0.076     16.934      0.072     16.316      0.144     15.641      0.133     14.730      0.105     14.236      0.035     30.600     14.123      0.051     21.400     12.186     -999.0      1.500      8.977     -999.0     -0.800     -999.0     -999.0     19.909     17.993     17.329     17.061     16.851              
1050   38.421474     4.519477      a   0.1612     -999.0     -999.0     -999.0     -999.0     20.630      0.240     19.231      0.027     18.015      0.015     17.494      0.017     17.136      0.038     16.216      0.092     15.522      0.103     14.920      0.104     14.453      0.028     38.800     14.202      0.047     22.900     12.552      0.464      2.300      9.230     -999.0     -0.200     -999.0     -999.0     19.740     18.438     17.623     17.236     16.945              
1051   37.276028     1.427017      e   0.1612     22.444      0.479     20.918      0.298     20.425      0.286     18.360      0.017     17.411      0.011     16.921      0.012     16.577      0.031     15.970      0.084     15.368      0.099     14.916      0.110     14.065      0.026     42.200     13.820      0.035     31.500     11.263      0.137      7.900      8.552     -999.0      1.700     22.398     20.905     19.701     17.817     17.096     16.772     16.411              
1052   38.168022     2.958190      a   0.1614     -999.0     -999.0     -999.0     -999.0     20.370      0.211     18.615      0.053     17.397      0.046     16.894      0.045     16.560      0.041     15.786      0.087     15.124      0.096     14.590      0.101     13.938      0.031     35.200     13.664      0.039     28.100     12.429      0.384      2.800      8.978     -999.0     -0.200     -999.0     -999.0     19.524     17.912     17.096     16.705     16.426              
1053   37.937206     3.598420      a   0.1617     -999.0     -999.0     -999.0     -999.0     19.281      0.159     17.543      0.032     16.373      0.013     15.902      0.014     15.656      0.022     15.425      0.088     14.754      0.098     14.002      0.078     13.700      0.052     21.000     13.480      0.057     19.200     12.121      0.389      2.800      8.503     -999.0     -0.300     -999.0     -999.0     18.462     16.874     16.105     15.750     15.559              
1054   37.111767     1.295257      e   0.1619     21.616      0.056     21.078      0.068     19.571      0.197     17.621      0.013     16.439      0.008     15.939      0.008     15.612      0.020     15.475      0.104     14.809      0.119     14.042      0.094     13.717      0.051     21.400     13.502      0.058     18.700     11.726      0.238      4.600      8.081     -999.0      1.100     21.568     20.895     18.720     16.923     16.128     15.746     15.469              
1055   37.141628     1.182415      e   0.1626     20.978      0.039     20.487      0.041     19.763      0.144     18.605      0.024     17.831      0.017     17.550      0.019     17.367      0.058     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.943      0.033     33.300     14.510      0.049     22.000     11.176      0.125      8.700      8.681     -999.0      1.400     20.999     20.539     19.289     18.187     17.638     17.518     17.333              
1056   38.005745     2.304855      e   0.1630     20.478      0.159     19.935      0.114     19.020      0.118     17.937      0.018     17.128      0.014     16.689      0.015     16.426      0.041     16.069      0.093     15.403      0.127     14.812      0.114     14.059      0.027     40.100     13.749      0.035     31.500     11.283      0.147      7.400      8.842      0.400      2.700     20.473     19.980     18.601     17.483     16.858     16.569     16.287              
1057   38.008965     2.327328      a   0.1630     -999.0     -999.0     -999.0     -999.0     20.909      0.247     19.169      0.020     17.994      0.011     17.491      0.011     17.203      0.032     16.179      0.092     15.491      0.085     15.062      0.128     14.545      0.030     35.600     14.227      0.048     22.800     12.440     -999.0      0.700      9.116     -999.0      0.300     -999.0     -999.0     20.066     18.477     17.688     17.305     17.065              
1058   38.143242     3.065693      e   0.1632     -999.0     -999.0     20.670      0.226     20.136      0.246     18.654      0.022     17.908      0.013     17.551      0.022     17.316      0.063     17.210      0.211     16.409      0.212     15.434      0.177     14.925      0.033     32.700     14.563      0.054     20.200     11.211      0.123      8.900      9.212      0.506      2.100     -999.0     20.717     19.569     18.222     17.687     17.520     17.249              
1059   38.020248     4.904807      e   0.1633     -999.0     -999.0     -999.0     -999.0     20.267      0.184     18.783      0.021     17.703      0.014     17.224      0.014     16.834      0.035     16.110      0.096     15.379      0.101     14.710      0.098     14.274      0.028     38.100     13.944      0.039     27.800     11.652      0.181      6.000      8.901     -999.0      0.300     -999.0     -999.0     19.542     18.104     17.354     17.009     16.663              
1060   39.344185     2.489723      e   0.1635     -999.0     -999.0     21.197      0.292     20.299      0.247     18.643      0.023     17.782      0.017     17.317      0.020     17.025      0.047     16.986      0.192     16.364      0.220     15.206      0.159     14.722      0.031     34.900     14.539      0.056     19.300     12.310      0.444      2.400      9.288     -999.0     -0.100     -999.0     21.193     19.607     18.132     17.475     17.195     16.867              
1061   38.734695     1.456513      e   0.1637     -999.0     -999.0     -999.0     -999.0     19.828      0.145     18.227      0.015     17.253      0.009     16.813      0.010     16.466      0.022     15.979      0.082     15.181      0.099     14.608      0.096     14.034      0.025     43.300     13.756      0.035     31.200     11.484      0.166      6.500      9.375     -999.0      0.100     -999.0     -999.0     19.187     17.680     16.983     16.681     16.343              
1062   38.957668     3.380524      a   0.1637     -999.0     -999.0     -999.0     -999.0     20.076      0.162     18.997      0.024     18.003      0.017     17.514      0.017     17.182      0.046     16.260      0.089     15.442      0.092     15.061      0.122     14.502      0.028     39.000     14.239      0.049     22.000     12.305      0.424      2.600      8.829     -999.0      0.800     -999.0     -999.0     19.572     18.393     17.665     17.307     17.004              
1063   38.918167     2.569345      e   0.1638     21.137      0.587     -999.0     -999.0     19.542      0.053     18.462      0.010     17.744      0.008     17.307      0.009     17.104      0.021     15.932      0.080     15.308      0.100     14.602      0.094     14.178      0.027     40.600     13.694      0.036     30.100      9.679      0.043     25.200      7.453      0.108     10.000     21.119     -999.0     19.133     18.063     17.484     17.227     16.965              
1064   39.035297     2.060273      a   0.1643     -999.0     -999.0     -999.0     -999.0     20.913      0.271     19.038      0.021     17.919      0.012     17.458      0.012     17.076      0.030     16.413      0.112     15.615      0.104     14.957      0.122     14.684      0.029     37.400     14.489      0.054     20.200     12.533     -999.0      0.400      9.424     -999.0     -0.300     -999.0     -999.0     20.133     18.393     17.633     17.296     16.949              
1065   39.067703     1.834196      a   0.1644     -999.0     -999.0     -999.0     -999.0     19.425      0.132     18.096      0.016     16.950      0.011     16.485      0.011     16.187      0.027     15.814      0.085     15.124      0.111     14.650      0.097     13.830      0.026     41.500     13.604      0.034     32.100     12.702      0.535      2.000      9.314     -999.0     -1.000     -999.0     -999.0     18.763     17.444     16.675     16.321     16.072              
1066   39.910118     3.833865      a   0.1646     -999.0     -999.0     -999.0     -999.0     24.962     15.761     17.894      0.025     16.700      0.018     16.236      0.021     16.001      0.044     15.633      0.100     14.751      0.127     14.385      0.101     13.558      0.029     37.600     13.390      0.036     30.100     12.478     -999.0     -0.700      8.121     -999.0      1.200     -999.0     -999.0     24.013     17.118     16.376     16.034     15.873              
1067   40.112267     3.587857      e   0.1646     -999.0     -999.0     20.413      0.258     19.757      0.276     18.213      0.028     17.352      0.021     16.871      0.019     16.735      0.060     16.674      0.154     16.138      0.242     15.163      0.159     14.598      0.030     36.000     14.293      0.051     21.300     11.891      0.244      4.400      9.091     -999.0      0.200     -999.0     20.441     19.011     17.690     17.053     16.772     16.593              
1068   40.056133     3.817802      e   0.1653     -999.0     -999.0     -999.0     -999.0     20.417      0.256     19.149      0.030     18.048      0.021     17.580      0.020     17.283      0.067     16.533      0.129     15.686      0.111     15.019      0.123     14.445      0.028     38.900     14.029      0.044     24.900     10.818      0.105     10.300      8.479     -999.0      1.200     -999.0     -999.0     19.787     18.498     17.750     17.402     17.149              
1069   37.233898     2.298628      a   0.1653     -999.0     -999.0     -999.0     -999.0     28.613      1.571     19.029      0.166     18.037      0.105     26.824      8.047     18.756      0.949     16.678      0.120     15.962      0.159     15.418      0.169     15.188      0.034     32.000     15.108      0.068     16.000     12.521      0.412      2.600      9.253     -999.0     -0.700     -999.0     -999.0     27.895     18.574     17.813     26.858     18.718              
1070   39.910538     3.688995      e   0.1664     -999.0     -999.0     21.538      0.418     20.215      0.282     18.726      0.027     17.723      0.019     17.356      0.021     17.020      0.065     16.562      0.133     15.505      0.111     15.144      0.115     14.392      0.029     37.200     14.076      0.043     25.400     11.284      0.132      8.200      9.279      0.503      2.200     -999.0     21.487     19.535     18.115     17.452     17.222     16.929              
1071   37.974243     2.595075      e   0.1664     21.889      0.325     21.249      0.207     19.766      0.115     18.401      0.048     17.516      0.070     17.061      0.076     16.879      0.078     16.058      0.135     15.582      0.139     14.812      0.111     14.114      0.042     26.100     13.862      0.048     22.400     11.280      0.157      6.900      7.913     -999.0      1.600     21.838     21.208     19.178     17.877     17.262     16.978     16.783              
1072   39.863487     3.712296      e   0.1665     -999.0     -999.0     20.619      0.295     19.701      0.150     18.456      0.018     17.836      0.018     17.402      0.020     17.448      0.089     16.842      0.184     15.975      0.152     15.236      0.155     14.632      0.031     34.600     14.065      0.045     23.900     10.098      0.063     17.300      8.168      0.203      5.400     -999.0     20.666     19.132     18.030     17.565     17.399     17.332              
1073   39.802265     3.508666      e   0.1667     -999.0     -999.0     19.815      0.158     19.160      0.114     17.745      0.017     16.885      0.012     16.464      0.012     16.190      0.025     15.780      0.103     15.111      0.117     14.648      0.132     13.707      0.024     44.400     13.382      0.033     33.100      9.840      0.042     26.000      7.882      0.138      7.900     -999.0     19.852     18.527     17.215     16.601     16.354     16.067              
1074   38.646660     4.227070      e   0.1668     20.611      0.265     20.710      0.139     19.343      0.084     18.181      0.013     17.276      0.009     16.826      0.010     16.575      0.028     16.105      0.098     15.505      0.128     14.684      0.100     13.919      0.027     40.900     13.580      0.034     31.600     10.349      0.071     15.300      8.565      0.292      3.700     20.626     20.704     18.743     17.580     16.945     16.662     16.420              
1075   38.041897     4.759716      e   0.1671     -999.0     -999.0     20.971      0.257     20.142      0.195     18.774      0.023     17.801      0.014     17.334      0.016     17.010      0.049     16.252      0.108     15.355      0.112     14.897      0.121     14.194      0.027     40.300     13.731      0.035     31.300     10.575      0.085     12.800      8.651      0.362      3.000     -999.0     20.990     19.472     18.150     17.466     17.154     16.848              
1076   38.252277     2.582825      a   0.1673     -999.0     -999.0     -999.0     -999.0     20.692      0.257     19.119      0.026     18.027      0.015     17.497      0.016     17.231      0.041     16.507      0.117     15.487      0.085     15.095      0.142     14.591      0.029     37.500     14.376      0.048     22.600     12.324     -999.0      1.200      8.643     -999.0      1.200     -999.0     -999.0     19.883     18.472     17.701     17.320     17.068              
1077   38.981903     4.155613      a   0.1673     -999.0     -999.0     -999.0     -999.0     21.110      0.674     18.827      0.028     17.636      0.019     17.199      0.017     16.785      0.054     16.079      0.109     15.529      0.101     14.783      0.107     14.274      0.028     39.400     14.122      0.044     24.600     12.068     -999.0      1.500      8.934     -999.0      0.600     -999.0     -999.0     20.126     18.031     17.284     16.986     16.642              
1078   39.588596     2.283684      e   0.1673     -999.0     -999.0     21.800      0.437     21.028      0.343     18.845      0.028     17.652      0.019     17.186      0.021     16.851      0.035     16.080      0.103     15.161      0.101     14.643      0.106     13.939      0.026     41.700     13.731      0.039     27.700     11.994      0.297      3.700      9.167      0.428      2.500     -999.0     21.700     20.140     18.118     17.354     17.007     16.730              
1079   37.379707     3.804517      e   0.1675     20.171      0.245     19.943      0.157     19.130      0.133     18.280      0.026     17.680      0.018     17.447      0.027     17.168      0.074     16.939      0.184     16.219      0.195     15.897      0.260     15.131      0.035     31.400     14.691      0.061     17.800     11.441      0.173      6.300      8.700     -999.0      1.000     20.212     20.012     18.828     17.949     17.537     17.417     17.171              
1080   38.451649     4.304450      e   0.1675     19.496      0.197     19.416      0.099     18.485      0.034     18.275      0.011     17.657      0.011     17.139      0.011     17.179      0.041     16.086      0.094     15.561      0.099     14.651      0.081     13.283      0.025     43.700     12.353      0.022     48.500      9.603      0.040     26.800      7.195      0.114      9.600     19.540     19.489     18.240     17.888     17.325     16.930     16.945            BL
1081   37.975327     2.594284      e   0.1675     -999.0     -999.0     -999.0     -999.0     20.875      0.527     18.532      0.103     17.296      0.077     16.832      0.081     16.527      0.075     15.934      0.098     15.133      0.109     14.507      0.090     13.925      0.037     29.200     13.748      0.046     23.500     12.277      0.383      2.800      8.503     -999.0      0.100     -999.0     -999.0     19.983     17.796     16.999     16.649     16.405              
1082   37.948204     5.741595      e   0.1676     -999.0     -999.0     21.286      0.296     19.951      0.158     18.724      0.022     17.933      0.018     17.527      0.023     17.412      0.064     16.753      0.139     16.250      0.201     15.744      0.221     14.739      0.031     34.500     14.410      0.052     20.700     11.005      0.106     10.200      8.531     -999.0      1.700     -999.0     21.288     19.305     18.184     17.644     17.458     17.309              
1083   37.970955     5.737438      e   0.1678     20.531      0.241     21.140      0.291     19.871      0.208     18.739      0.027     18.042      0.025     17.676      0.025     17.430      0.073     17.093      0.191     16.221      0.170     15.699      0.199     15.103      0.035     31.400     14.768      0.067     16.200     11.458      0.171      6.400      9.123     -999.0     -0.200     20.622     21.165     19.337     18.256     17.763     17.587     17.320              
1084   39.016209     4.325923      e   0.1679     -999.0     -999.0     22.534      0.386     21.610      0.680     19.019      0.024     17.945      0.018     17.415      0.018     17.080      0.047     16.413      0.123     15.486      0.095     15.091      0.116     14.422      0.029     37.700     14.199      0.048     22.700     12.231      0.401      2.700      9.255     -999.0      0.000     -999.0     22.356     20.689     18.306     17.554     17.198     16.878              
1085   37.840912     4.427532      a   0.1680     -999.0     -999.0     -999.0     -999.0     20.076      0.202     18.657      0.023     17.476      0.017     17.022      0.015     16.687      0.036     16.067      0.095     15.384      0.099     14.819      0.099     14.215      0.027     39.600     13.978      0.040     27.200     12.823     -999.0     -1.100      8.515     -999.0      1.200     -999.0     -999.0     19.258     17.913     17.151     16.824     16.552              
1086   38.132633     3.933649      e   0.1680     20.728      0.269     20.379      0.219     18.939      0.136     17.775      0.017     16.858      0.013     16.464      0.015     16.178      0.048     15.778      0.096     15.311      0.122     14.843      0.119     13.840      0.026     42.100     13.611      0.035     31.000     10.903      0.105     10.400      8.412     -999.0      2.000     20.694     20.364     18.393     17.203     16.584     16.333     16.077              
1087   38.979664     5.199878      e   0.1680     20.345      0.253     20.655      0.240     19.743      0.264     18.515      0.033     17.640      0.018     17.388      0.032     16.975      0.080     16.736      0.125     16.124      0.168     15.670      0.201     14.740      0.031     34.900     14.388      0.055     19.600     12.087      0.346      3.100      8.936     -999.0      0.100     20.444     20.687     19.180     17.954     17.369     17.236     16.892              
1088   37.876007     5.152790      e   0.1681     -999.0     -999.0     21.422      0.282     20.090      0.170     18.837      0.020     17.898      0.014     17.441      0.015     17.204      0.052     16.390      0.117     15.637      0.146     14.939      0.117     14.428      0.029     38.000     13.991      0.040     27.200     10.574      0.080     13.500      9.103      0.472      2.300     -999.0     21.406     19.438     18.224     17.573     17.284     17.055              
1089   39.827030     3.860178      e   0.1681     -999.0     -999.0     20.934      0.289     19.922      0.239     18.787      0.039     17.926      0.020     17.532      0.035     17.331      0.097     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.876      0.031     34.700     14.612      0.057     18.900     11.689      0.216      5.000      8.980      0.460      2.400     -999.0     20.966     19.344     18.224     17.643     17.419     17.229              
1090   37.884762     5.131214      a   0.1681     -999.0     -999.0     -999.0     -999.0     20.000      0.239     18.170      0.026     16.947      0.021     16.484      0.021     16.137      0.037     15.656      0.096     14.960      0.118     14.384      0.103     13.897      0.041     26.700     13.612      0.048     22.400     12.269     -999.0      0.300      8.302     -999.0      0.800     -999.0     -999.0     19.023     17.376     16.607     16.274     15.996              
1091   38.811100     4.182375      a   0.1681     -999.0     -999.0     -999.0     -999.0     23.255      6.691     19.202      0.108     18.041      0.104     17.615      0.108     17.487      0.193     16.725      0.162     16.058      0.195     15.405      0.176     14.838      0.040     27.100     14.726      0.074     14.600     12.246     -999.0      0.600      8.596     -999.0      0.700     -999.0     -999.0     22.323     18.468     17.720     17.444     17.367              
1092   38.708183     4.735518      e   0.1682     -999.0     -999.0     20.966      0.283     19.525      0.185     18.419      0.026     17.579      0.020     17.123      0.021     16.793      0.057     16.664      0.149     15.923      0.140     15.561      0.201     14.494      0.028     38.800     14.078      0.043     25.100     11.460      0.182      6.000      8.729     -999.0      1.300     -999.0     20.965     18.904     17.799     17.191     16.911     16.589              
1093   37.304100     5.269771      e   0.1682     22.073      0.412     21.435      0.300     20.019      0.165     18.950      0.026     18.025      0.016     17.540      0.020     17.257      0.053     16.662      0.145     16.080      0.168     14.924     -999.0     14.766      0.031     35.200     14.457      0.051     21.200     11.387      0.142      7.700      8.763     -999.0      0.900     22.024     21.431     19.385     18.287     17.631     17.319     17.054              
1094   38.432491     4.183378      a   0.1682     -999.0     -999.0     -999.0     -999.0     19.598      0.190     18.523      0.027     17.262      0.020     16.762      0.021     16.507      0.048     16.000      0.095     15.156      0.091     14.590      0.092     13.922      0.027     40.500     13.638      0.035     30.800     12.084     -999.0      1.800      9.162     -999.0     -0.400     -999.0     -999.0     18.713     17.732     16.911     16.538     16.352              
1095   38.308727     4.385857      a   0.1683     -999.0     -999.0     -999.0     -999.0     20.907      0.517     18.886      0.038     17.722      0.026     17.197      0.027     16.823      0.052     16.255      0.100     15.467      0.088     14.929      0.116     14.232      0.027     39.800     13.924      0.039     28.000     12.013      0.260      4.200      9.106     -999.0     -0.700     -999.0     -999.0     19.915     18.096     17.318     16.953     16.622              
1096   38.921852     4.807040      a   0.1683     -999.0     -999.0     -999.0     -999.0     20.050      0.209     18.365      0.028     17.062      0.022     16.518      0.021     16.211      0.029     15.734      0.105     15.045      0.114     14.375      0.098     13.721      0.035     31.400     13.530      0.043     25.300     11.804     -999.0      1.300      8.716     -999.0     -0.600     -999.0     -999.0     18.941     17.467     16.642     16.240     16.016              
1097   39.853977     3.740914      a   0.1683     -999.0     -999.0     -999.0     -999.0     20.956      0.413     19.162      0.030     17.929      0.018     17.486      0.019     17.163      0.055     16.403      0.113     15.577      0.113     14.837      0.110     14.628      0.030     36.100     14.387      0.055     19.800     12.602     -999.0     -1.900      9.369     -999.0     -0.500     -999.0     -999.0     19.993     18.378     17.604     17.287     17.035              
1098   38.712914     5.444430      a   0.1686     -999.0     -999.0     -999.0     -999.0     20.895      0.427     19.071      0.032     17.884      0.014     17.347      0.018     17.014      0.053     16.464      0.123     15.654      0.133     14.873      0.100     14.313      0.028     39.000     13.861      0.039     27.700     11.148      0.172      6.300      8.286     -999.0      1.800     -999.0     -999.0     19.965     18.315     17.511     17.119     16.827              
1099   38.834251     4.206609      a   0.1688     -999.0     -999.0     -999.0     -999.0     19.927      0.212     18.509      0.023     17.298      0.014     16.813      0.017     16.413      0.035     15.908      0.085     15.045      0.096     14.708      0.110     13.918      0.026     41.200     13.688      0.037     29.700     12.611      0.484      2.200      9.209     -999.0     -1.200     -999.0     -999.0     19.098     17.731     16.934     16.579     16.242              
1100   38.048077     4.770854      a   0.1688     -999.0     -999.0     -999.0     -999.0     20.955      0.481     19.309      0.045     18.067      0.029     17.625      0.033     17.263      0.086     16.775      0.141     15.793      0.130     15.467      0.180     14.797      0.032     33.400     14.579      0.058     18.600     12.653     -999.0     -1.100      9.073     -999.0     -0.100     -999.0     -999.0     19.976     18.510     17.733     17.418     17.130              
1101   37.497604     4.832467      e   0.1690     22.158      0.416     21.845      0.362     20.606      0.439     19.030      0.032     18.020      0.021     17.530      0.022     17.170      0.070     16.488      0.123     15.792      0.118     15.300      0.161     14.507      0.029     36.900     14.147      0.042     25.900     11.358      0.153      7.100      9.111     -999.0     -0.500     22.144     21.792     19.835     18.359     17.653     17.328     16.986              
1102   39.038651     4.987946      a   0.1690     -999.0     -999.0     -999.0     -999.0     20.961      0.631     18.110      0.025     16.784      0.013     16.291      0.015     16.058      0.040     15.716      0.110     14.948      0.116     14.379      0.103     14.135      0.056     19.500     13.950      0.071     15.300     12.169     -999.0      0.300      8.093     -999.0      0.500     -999.0     -999.0     19.890     17.241     16.394     16.039     15.887              
1103   38.457333     4.208378      e   0.1691     20.297      0.315     19.829      0.148     19.919      0.231     18.626      0.036     17.830      0.018     17.482      0.028     17.330      0.094     17.041      0.168     16.062      0.152     15.617      0.196     14.646      0.028     38.200     14.291      0.046     23.800     10.893      0.099     11.000      8.648      0.320      3.400     20.426     19.903     19.263     18.098     17.569     17.430     17.262              
1104   38.047482     3.859334      e   0.1691     20.390      0.223     20.270      0.219     19.220      0.166     18.216      0.025     17.505      0.017     17.158      0.028     16.974      0.095     17.072      0.183     16.062      0.150     15.563      0.190     14.691      0.031     35.100     14.314      0.048     22.400     11.097      0.131      8.300      9.047     -999.0      0.600     20.415     20.319     18.796     17.784     17.287     17.118     16.911              
1105   39.291149     5.469692      e   0.1691     21.068      0.339     21.048      0.288     19.916      0.199     18.833      0.029     18.004      0.016     17.587      0.025     17.294      0.070     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.811      0.032     33.800     14.555      0.060     18.200     10.962      0.128      8.500      8.365     -999.0      1.700     21.095     21.077     19.326     18.241     17.665     17.420     17.139              
1106   39.525566     5.141311      a   0.1691     -999.0     -999.0     -999.0     -999.0     20.265      0.292     18.490      0.028     17.222      0.019     16.665      0.017     16.311      0.035     15.974      0.098     15.171      0.110     14.427      0.094     13.838      0.026     42.600     13.537      0.035     30.900     11.882      0.322      3.400      8.811     -999.0      0.500     -999.0     -999.0     19.112     17.565     16.757     16.360     16.082              
1107   38.736267     4.434014      a   0.1693     -999.0     -999.0     -999.0     -999.0     20.392      0.217     18.593      0.020     17.353      0.011     16.835      0.012     16.561      0.027     15.852      0.081     15.268      0.099     14.461      0.087     13.927      0.026     41.800     13.709      0.036     30.400     12.311     -999.0      0.700      9.080     -999.0     -0.700     -999.0     -999.0     19.358     17.758     16.976     16.597     16.394              
1108   37.258083     3.998655      a   0.1695     -999.0     -999.0     -999.0     -999.0     20.312      0.359     19.060      0.043     17.874      0.022     17.435      0.030     17.089      0.082     16.676      0.136     15.964      0.168     15.076      0.127     14.815      0.032     34.300     14.473      0.055     19.800     12.740     -999.0     -0.300      9.221     -999.0     -1.000     -999.0     -999.0     19.554     18.349     17.583     17.261     16.974              
1109   39.630260     3.768147      a   0.1700     -999.0     -999.0     21.732      0.436     21.675      0.963     18.855      0.023     17.827      0.016     17.359      0.017     17.090      0.054     16.362      0.118     15.923      0.162     14.899      0.108     14.477      0.029     37.000     14.169      0.046     23.400     12.106      0.348      3.100      9.236     -999.0      0.200     -999.0     21.668     20.819     18.199     17.512     17.214     16.953              
1110   37.799210     3.861627      e   0.1700     -999.0     -999.0     -999.0     -999.0     20.422      0.417     18.516      0.028     17.483      0.020     17.028      0.020     16.723      0.054     16.245      0.111     15.348      0.102     14.492      0.076     13.972      0.026     41.100     13.659      0.034     31.500     10.923      0.095     11.400      8.502     -999.0      1.900     -999.0     -999.0     19.619     17.887     17.192     16.896     16.600              
1111   40.020157     3.870735      a   0.1700     -999.0     -999.0     -999.0     -999.0     19.971      0.240     18.754      0.029     17.521      0.023     17.062      0.024     16.700      0.059     16.237      0.099     15.542      0.107     14.791      0.107     14.311      0.028     38.900     14.086      0.046     23.700     12.710     -999.0     -0.700      8.920     -999.0      0.000     -999.0     -999.0     19.185     18.008     17.198     16.859     16.557              
1112   38.816132     4.188738      a   0.1701     -999.0     -999.0     -999.0     -999.0     20.695      0.297     19.246      0.032     18.096      0.023     17.615      0.021     17.429      0.065     16.130     -999.0     15.776      0.106     14.716     -999.0     14.625      0.030     35.700     14.423      0.053     20.400     12.379     -999.0      0.700      8.832     -999.0      0.900     -999.0     -999.0     19.756     18.493     17.764     17.431     17.297              
1113   39.573288     3.993381      e   0.1702     -999.0     -999.0     21.045      0.377     19.871      0.179     18.837      0.030     17.982      0.022     17.628      0.023     17.334      0.065     16.853      0.163     16.180      0.186     14.992     -999.0     14.931      0.032     34.300     14.652      0.061     17.900     11.500      0.179      6.100      8.771     -999.0      1.300     -999.0     21.073     19.367     18.286     17.713     17.495     17.242              
1114   39.240452     3.938114      a   0.1705     -999.0     -999.0     -999.0     -999.0     20.374      0.183     19.019      0.023     17.752      0.014     17.248      0.013     16.919      0.029     16.113      0.103     15.473      0.119     14.912      0.123     14.289      0.027     39.500     14.113      0.046     23.500     12.493     -999.0      0.600      9.180     -999.0     -0.400     -999.0     -999.0     19.368     18.169     17.364     16.999     16.744              
1115   39.996239     3.844436      a   0.1707     -999.0     -999.0     -999.0     -999.0     20.791      0.438     18.992      0.028     17.792      0.020     17.259      0.021     16.924      0.049     16.204      0.098     15.326      0.088     14.879      0.123     14.266      0.027     39.500     14.015      0.043     25.300     12.129      0.312      3.500      8.270     -999.0      1.600     -999.0     -999.0     19.867     18.238     17.436     17.042     16.749              
1116   38.827938     3.227989      e   0.1708     -999.0     -999.0     19.975      0.156     19.397      0.086     18.394      0.014     17.757      0.011     17.417      0.012     17.217      0.035     16.618      0.112     15.885      0.140     15.345      0.144     14.620      0.029     37.600     14.182      0.043     25.400     10.645      0.100     10.900      9.062      0.473      2.300     -999.0     20.046     19.011     18.012     17.551     17.393     17.151              
1117   38.794853     4.201537      e   0.1708     -999.0     -999.0     -999.0     -999.0     21.097      0.430     19.117      0.073     17.927      0.036     17.441      0.033     17.110      0.048     16.357      0.102     15.668      0.125     15.070      0.125     14.526      0.029     37.200     14.298      0.050     21.800     12.210     -999.0      0.800      9.082     -999.0     -1.200     -999.0     -999.0     20.116     18.329     17.576     17.233     16.960              
1118   35.885502     4.370305      a   0.1709     -999.0     -999.0     22.086      0.406     20.396      0.215     18.892      0.024     17.690      0.017     17.156      0.017     16.879      0.034     15.988      0.111     15.186      0.121     14.635      0.112     14.009      0.030     35.600     13.775      0.039     27.700     11.946      0.305      3.600      8.840      0.492      2.200     -999.0     21.942     19.505     18.147     17.354     16.954     16.723              
1119   39.700611     4.035581      e   0.1711     -999.0     -999.0     21.240      0.417     20.299      0.211     18.416      0.017     17.443      0.012     16.930      0.011     16.543      0.026     15.945      0.099     15.105      0.113     14.567      0.091     13.662      0.024     44.400     13.294      0.031     34.800      9.735      0.047     23.300      8.074      0.211      5.200     -999.0     21.190     19.488     17.767     17.052     16.730     16.328              
1120   37.809620     5.568766      e   0.1711     -999.0     -999.0     20.692      0.210     19.339      0.117     17.784      0.013     16.783      0.010     16.326      0.010     16.007      0.030     15.479      0.075     14.767      0.103     14.083      0.078     13.387      0.024     44.600     13.047      0.029     37.900      9.932      0.045     23.900      8.479      0.288      3.800     -999.0     20.627     18.542     17.116     16.444     16.157     15.855              
1121   38.386810     2.639233      a   0.1711     -999.0     -999.0     -999.0     -999.0     20.556      0.196     19.004      0.023     17.895      0.015     17.369      0.017     17.050      0.032     16.132      0.095     15.442      0.091     14.874      0.106     14.313      0.027     39.800     14.068      0.042     26.100     12.705      0.493      2.200      9.175     -999.0     -0.100     -999.0     -999.0     19.796     18.339     17.563     17.183     16.882              
1122   38.853668     4.215993      e   0.1713     21.840      0.457     21.709      0.274     19.848      0.204     18.648      0.024     17.762      0.019     17.307      0.020     17.163      0.075     16.383      0.111     16.059      0.182     15.177      0.154     14.619      0.031     35.500     14.290      0.050     21.600     10.858      0.104     10.400      9.023      0.470      2.300     21.794     21.638     19.197     18.060     17.446     17.185     17.023              
1123   37.792217     5.077692      e   0.1713     -999.0     -999.0     21.056      0.311     19.714      0.208     18.526      0.024     17.620      0.017     17.088      0.018     16.810      0.061     16.403      0.129     15.982      0.189     15.118      0.152     14.362      0.029     37.400     14.025      0.042     25.600     11.112      0.134      8.100      8.368     -999.0      1.800     -999.0     21.049     19.109     17.928     17.231     16.887     16.586              
1124   37.896870     5.578406      e   0.1714     21.354      0.328     20.913      0.259     20.056      0.164     18.832      0.025     18.065      0.021     17.680      0.026     17.171      0.063     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.929      0.032     33.500     14.605      0.059     18.500     11.150      0.138      7.900      9.074      0.493      2.200     21.364     20.957     19.541     18.310     17.743     17.483     17.004              
1125   36.027813     4.555143      a   0.1716     -999.0     -999.0     -999.0     -999.0     20.799      0.288     19.075      0.027     17.845      0.015     17.354      0.014     16.920      0.033     16.208      0.111     15.540      0.122     14.759      0.104     14.385      0.028     38.500     14.133      0.043     25.300     12.774      0.541      2.000      9.055     -999.0      0.400     -999.0     -999.0     19.890     18.298     17.490     17.129     16.750              
1126   38.368587     2.800248      e   0.1716     20.885      0.288     20.643      0.209     19.596      0.088     18.608      0.017     17.839      0.012     17.412      0.015     17.123      0.032     16.969      0.192     16.283      0.179     15.555      0.204     14.420      0.029     37.500     13.950      0.039     28.100     10.025      0.054     20.000      7.732      0.164      6.600     20.897     20.690     19.223     18.166     17.571     17.297     16.979              
1127   39.184299     4.130210      e   0.1719     21.146      0.343     21.319      0.199     19.937      0.078     18.786      0.013     17.883      0.009     17.386      0.008     17.107      0.022     15.879      0.068     15.183      0.083     14.674      0.084     14.112      0.027     40.400     13.600      0.036     30.100      9.913      0.043     25.100      7.603      0.114      9.500     21.166     21.313     19.272     18.137     17.484     17.180     16.894              
1128   35.884842     4.372350      a   0.1720     -999.0     -999.0     -999.0     -999.0     24.542     10.885     18.792      0.087     17.605      0.087     17.126      0.088     16.940      0.121     16.344      0.144     15.605      0.180     15.361      0.200     14.504      0.035     30.600     14.293      0.051     21.100     11.881     -999.0      1.700      8.945     -999.0     -1.000     -999.0     -999.0     23.597     18.019     17.297     16.939     16.819              
1129   35.746902     4.239389      e   0.1721     -999.0     -999.0     21.623      0.188     19.980      0.154     18.690      0.023     17.639      0.017     17.171      0.017     16.946      0.036     16.312      0.116     15.531      0.141     14.935      0.118     14.326      0.028     39.300     14.077      0.042     26.000     11.720      0.222      4.900      8.921     -999.0      0.900     -999.0     21.546     19.326     18.048     17.351     17.027     16.829              
1130   37.092354     5.304635      a   0.1721     -999.0     -999.0     -999.0     -999.0     25.245      6.989     19.176      0.043     17.887      0.027     17.431      0.025     17.128      0.055     16.844      0.166     16.219      0.185     15.371      0.150     14.740      0.031     34.900     14.473      0.054     20.000     12.270     -999.0      1.100      8.666     -999.0      1.200     -999.0     -999.0     24.104     18.256     17.465     17.155     16.939              
1131   37.445675     5.651472      e   0.1722     21.519      0.392     20.977      0.247     19.849      0.169     18.545      0.024     17.564      0.016     17.173      0.020     16.827      0.056     16.314      0.105     15.681      0.131     15.314      0.178     14.350      0.028     38.800     14.049      0.040     27.100     11.594      0.192      5.700      8.691     -999.0      1.300     21.494     20.972     19.183     17.891     17.256     17.007     16.713              
1132   37.317802     5.658471      e   0.1723     -999.0     -999.0     22.124      0.461     19.928      0.182     18.386      0.022     17.320      0.014     16.759      0.014     16.474      0.041     15.774      0.094     15.065      0.104     14.216      0.075     13.687      0.026     41.200     13.390      0.031     35.300     10.565      0.080     13.500      8.396      0.267      4.100     -999.0     21.898     19.051     17.664     16.902     16.527     16.247              
1133   39.027477     3.424443      e   0.1723     -999.0     -999.0     -999.0     -999.0     20.141      0.259     19.085      0.034     17.939      0.023     17.465      0.022     17.097      0.058     16.147      0.104     15.415      0.099     14.533      0.094     13.946      0.025     42.700     13.538      0.034     31.800      9.944      0.049     22.100      8.437      0.310      3.500     -999.0     -999.0     19.514     18.369     17.597     17.250     16.934              
1134   37.177891     4.316448      a   0.1723     -999.0     -999.0     -999.0     -999.0     21.767      1.303     19.032      0.040     17.884      0.047     17.442      0.050     17.178      0.078     16.480      0.118     15.496      0.111     15.265      0.165     14.550      0.031     35.500     14.320      0.049     22.300     12.256     -999.0      1.400      9.199     -999.0     -0.400     -999.0     -999.0     20.858     18.307     17.584     17.284     17.068              
1135   39.010864     3.424623      e   0.1725     -999.0     -999.0     20.503      0.226     19.486      0.125     18.167      0.015     17.266      0.012     16.869      0.013     16.571      0.035     15.919      0.082     15.332      0.105     14.481      0.082     13.974      0.025     43.400     13.619      0.039     28.200     10.385      0.071     15.300      8.403     -999.0      1.800     -999.0     20.516     18.869     17.587     16.986     16.746     16.466              
1136   39.061359     3.446776      e   0.1728     20.107      0.206     19.925      0.101     19.087      0.088     18.568      0.021     18.083      0.024     17.712      0.026     17.640      0.090     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.238      0.036     30.200     14.711      0.065     16.700     10.492      0.078     13.900      8.371      0.234      4.600     20.151     20.001     18.855     18.269     17.858     17.682     17.501              
1137   39.939274     3.968093      a   0.1734     -999.0     -999.0     -999.0     -999.0     20.498      0.258     18.484      0.023     17.229      0.015     16.752      0.015     16.424      0.026     15.799      0.089     14.952      0.104     14.407      0.097     13.758      0.025     44.300     13.535      0.037     29.600     12.357     -999.0      0.500      8.782     -999.0      0.500     -999.0     -999.0     19.498     17.671     16.889     16.542     16.284              
1138   39.811459     4.184906      e   0.1739     -999.0     -999.0     19.926      0.177     19.303      0.179     18.352      0.025     17.682      0.020     17.490      0.032     17.475      0.143     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.136      0.034     31.700     14.788      0.071     15.300     11.359      0.177      6.100      8.310     -999.0      2.000     -999.0     19.998     18.806     17.920     17.476     17.465     17.463              
1139   35.885876     4.096933      a   0.1741     -999.0     -999.0     -999.0     -999.0     20.631      0.286     19.322      0.039     18.047      0.030     17.555      0.026     17.299      0.054     16.525      0.146     15.555      0.138     15.491      0.186     14.765      0.031     34.500     14.441      0.050     21.900     12.165     -999.0      1.200      8.817     -999.0      0.700     -999.0     -999.0     19.656     18.507     17.707     17.345     17.159              
1140   37.038292     3.515717      e   0.1745     21.592      0.497     20.265      0.228     19.457      0.179     18.737      0.034     17.942      0.025     17.584      0.034     17.514      0.123     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.244      0.035     30.700     14.864      0.063     17.200     11.884      0.221      4.900      8.835     -999.0      0.700     21.540     20.335     19.122     18.275     17.715     17.510     17.434              
1141   40.358852     3.628662      e   0.1745     -999.0     -999.0     -999.0     -999.0     20.300      0.246     18.745      0.232     18.036      0.134     17.663      0.096     17.424      0.080     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.997      0.047     23.300     14.668      0.091     11.900     10.849      0.145      7.500      8.250     -999.0      1.300     -999.0     -999.0     19.632     18.258     17.760     17.618     17.300              
1142   36.810326     3.713567      e   0.1746     -999.0     -999.0     -999.0     -999.0     20.967      0.348     18.919      0.035     17.857      0.023     17.334      0.024     17.056      0.036     16.057      0.107     15.398      0.139     14.667      0.105     14.232      0.028     38.400     13.949      0.038     28.700     11.890      0.248      4.400      9.142     -999.0     -0.200     -999.0     -999.0     20.086     18.236     17.514     17.163     16.889              
1143   40.320473     3.584406      a   0.1748     -999.0     -999.0     -999.0     -999.0     20.685      0.292     19.066      0.039     17.975      0.027     17.526      0.028     17.192      0.047     16.624      0.136     15.972      0.193     15.120      0.133     14.683      0.031     34.900     14.387      0.051     21.400     12.300      0.405      2.700      9.040      0.495      2.200     -999.0     -999.0     19.889     18.385     17.671     17.366     17.065              
1144   36.314358     3.926074      a   0.1749     -999.0     -999.0     -999.0     -999.0     20.549      0.370     19.165      0.041     17.980      0.026     17.498      0.025     17.182      0.075     16.867      0.199     15.794      0.165     15.230      0.171     14.658      0.029     36.800     14.468      0.050     21.600     12.352     -999.0      0.700      9.260      0.538      2.000     -999.0     -999.0     19.677     18.369     17.617     17.278     17.023              
1145   36.381275     4.406230      a   0.1749     -999.0     -999.0     -999.0     -999.0     19.610      0.169     18.859      0.034     17.756      0.021     17.283      0.023     17.025      0.061     16.531      0.155     15.249     -999.0     15.165      0.148     14.642      0.031     35.000     14.443      0.053     20.600     12.034     -999.0      1.700      9.152     -999.0     -0.700     -999.0     -999.0     19.085     18.176     17.427     17.080     16.871              
1146   38.231476     2.542655      a   0.1750     -999.0     -999.0     20.943      0.343     19.754      0.087     17.984      0.014     17.049      0.014     16.661      0.015     16.448      0.022     15.696      0.065     15.003      0.079     14.381      0.088     13.834      0.025     43.200     13.599      0.032     34.400     11.691      0.182      6.000      8.943     -999.0      0.500     -999.0     20.878     18.964     17.409     16.799     16.608     16.375              
1147   40.176498     3.497918      a   0.1752     -999.0     -999.0     -999.0     -999.0     24.406     15.724     19.167      0.075     18.023      0.080     17.554      0.076     17.389      0.101     16.349      0.129     15.748      0.194     15.108      0.143     14.222      0.028     38.200     14.008      0.042     26.100     12.263      0.423      2.600      8.854     -999.0      0.300     -999.0     -999.0     23.500     18.450     17.729     17.407     17.283              
1148   39.184834     2.947214      a   0.1756     -999.0     -999.0     22.699      0.885     20.358      0.200     18.438      0.014     17.352      0.010     16.926      0.010     16.632      0.023     15.918      0.085     15.293      0.095     14.626      0.092     14.115      0.027     40.200     13.861      0.038     28.300     12.523      0.440      2.500      9.216     -999.0     -0.200     -999.0     22.340     19.507     17.766     17.074     16.801     16.534              
1149   36.377731     4.251569      e   0.1757     21.955      0.512     20.715      0.226     19.749      0.167     18.450      0.022     17.647      0.017     17.166      0.019     17.008      0.055     16.608      0.169     15.611      0.194     14.798      0.111     14.343      0.029     37.500     13.917      0.037     29.300     10.483      0.074     14.700      8.476      0.290      3.700     21.902     20.743     19.075     17.905     17.312     17.064     16.833              
1150   39.036579     2.998681      e   0.1757     -999.0     -999.0     -999.0     -999.0     21.928      1.201     19.297      0.037     18.044      0.022     17.470      0.023     17.082      0.063     16.445      0.112     15.643      0.133     14.981      0.106     14.440      0.029     37.500     14.144      0.045     24.400     12.689      0.508      2.100      8.649     -999.0      1.700     -999.0     -999.0     20.970     18.510     17.652     17.223     16.872              
1151   39.549271     5.077336      e   0.1757     22.661      0.403     21.633      0.240     19.975      0.115     18.578      0.015     17.762      0.011     17.299      0.011     17.001      0.032     16.131      0.099     15.460      0.100     14.842      0.111     14.300      0.028     38.200     13.855      0.038     28.200     10.136      0.069     15.800      8.721      0.412      2.600     22.613     21.571     19.194     17.933     17.357     17.118     16.791              
1152   36.657757     3.285925      a   0.1761     -999.0     -999.0     -999.0     -999.0     19.990      0.162     18.620      0.019     17.409      0.014     16.920      0.014     16.583      0.033     15.912      0.099     15.094      0.126     14.531      0.092     13.951      0.025     42.700     13.689      0.035     31.300     11.698      0.192      5.700      8.572     -999.0      1.900     -999.0     -999.0     19.212     17.861     17.074     16.713     16.430              
1153   38.493954     5.592878      a   0.1770     -999.0     -999.0     -999.0     -999.0     20.365      0.206     18.857      0.024     17.733      0.017     17.229      0.018     16.970      0.048     16.179      0.086     15.271      0.088     14.798      0.111     14.286      0.029     37.400     13.981      0.045     24.000     12.004      0.373      2.900      8.347     -999.0      1.600     -999.0     -999.0     19.519     18.123     17.388     17.038     16.811              
1154   38.404831     2.408374      e   0.1771     22.444      0.387     21.148      0.224     19.553      0.115     18.553      0.018     17.597      0.012     17.166      0.011     16.907      0.039     16.356      0.114     15.724      0.098     15.074      0.130     14.466      0.028     38.200     14.103      0.040     27.200     11.454      0.152      7.100      8.930     -999.0      0.900     22.411     21.128     19.124     18.003     17.340     17.040     16.795              
1155   36.260399     5.284472      e   0.1772     -999.0     -999.0     21.701      0.523     19.934      0.238     18.883      0.031     18.009      0.024     17.590      0.028     17.404      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.943      0.032     33.800     14.581      0.053     20.500     11.616      0.184      5.900      8.655     -999.0      1.200     -999.0     21.663     19.319     18.264     17.687     17.457     17.274              
1156   38.438046     2.020662      a   0.1772     -999.0     -999.0     -999.0     -999.0     21.892      0.434     19.034      0.015     17.837      0.008     17.312      0.007     17.141      0.021     15.840      0.105     15.099      0.100     14.508      0.111     13.857      0.038     28.800     13.619      0.045     24.200     11.883     -999.0      1.700      8.391     -999.0      0.200     -999.0     -999.0     21.007     18.312     17.540     17.143     17.011              
1157   35.980312     1.911330      a   0.1774     -999.0     -999.0     -999.0     -999.0     19.985      0.178     18.519      0.022     17.272      0.016     16.804      0.017     16.396      0.027     15.966      0.107     15.172      0.112     14.439      0.089     13.941      0.027     40.700     13.702      0.035     31.100     12.055      0.292      3.700      8.490     -999.0      1.500     -999.0     -999.0     19.181     17.751     16.936     16.593     16.239              
1158   40.257450     3.043613      e   0.1777     -999.0     -999.0     20.312      0.201     19.610      0.092     18.448      0.012     17.751      0.010     17.329      0.011     17.160      0.032     16.495      0.126     15.737      0.156     15.079      0.146     14.539      0.029     37.500     14.149      0.042     25.900     10.645      0.089     12.300      8.870      0.419      2.600     -999.0     20.374     19.124     18.016     17.490     17.292     17.030              
1159   35.739708     2.452734      e   0.1778     21.226      0.208     21.493      0.211     21.010      0.619     18.932      0.038     17.847      0.082     17.313      0.074     17.126      0.096     16.640      0.152     15.607      0.148     15.233      0.147     14.575      0.030     36.100     13.908      0.039     28.000     10.000      0.057     19.200      6.553      0.071     15.200     21.381     21.461     20.108     18.226     17.536     17.162     16.999            LN
1160   35.736462     2.404474      e   0.1780     21.110      0.202     20.117      0.083     19.437      0.096     18.261      0.013     17.593      0.012     17.213      0.013     17.026      0.044     16.582      0.153     16.145      0.225     15.352      0.162     14.437      0.029     37.700     13.824      0.036     30.000      9.784      0.046     23.500      7.597      0.115      9.400     21.084     20.180     18.941     17.834     17.351     17.194     16.926              
1161   36.220112     1.951551      a   0.1781     -999.0     -999.0     -999.0     -999.0     21.199      0.319     19.155      0.024     18.011      0.015     17.559      0.013     17.209      0.032     16.367      0.130     15.714      0.142     15.111      0.133     14.617      0.029     37.300     14.375      0.045     23.900     12.068     -999.0      1.900      8.674      0.287      3.800     -999.0     -999.0     20.315     18.444     17.714     17.404     17.088              
1162   40.158470     3.157611      a   0.1782     -999.0     -999.0     -999.0     -999.0     19.972      0.172     18.668      0.020     17.533      0.012     17.042      0.012     16.844      0.029     16.076      0.098     15.307      0.124     15.029      0.129     14.280      0.027     40.400     14.046      0.044     24.800     12.081     -999.0      1.300      8.935     -999.0      0.300     -999.0     -999.0     19.088     17.954     17.230     16.889     16.722              
1163   37.957748     1.717845      e   0.1786     21.534      0.092     20.721      0.060     19.477      0.121     18.700      0.026     17.948      0.015     17.560      0.023     17.462      0.076     17.054      0.182     16.262      0.175     15.402      0.170     14.908      0.033     32.500     14.389      0.046     23.700     10.577      0.072     15.100      8.544      0.296      3.700     21.485     20.771     19.164     18.274     17.735     17.511     17.379              
1164   36.804676     1.877690      a   0.1790     -999.0     -999.0     -999.0     -999.0     21.117      0.292     19.066      0.020     17.867      0.012     17.425      0.012     17.069      0.030     16.165      0.104     15.369      0.127     14.844      0.131     14.422      0.028     38.400     14.192      0.044     24.900     12.327     -999.0      0.900      9.311     -999.0     -0.800     -999.0     -999.0     20.201     18.322     17.577     17.265     16.958              
1165   39.103138     2.004689      e   0.1792     -999.0     -999.0     -999.0     -999.0     21.390      0.928     18.350      0.024     17.484      0.015     17.115      0.016     16.978      0.050     16.653      0.140     15.819      0.148     15.380      0.179     14.373      0.027     39.700     13.982      0.041     26.700     10.692      0.082     13.200      8.695      0.311      3.500     -999.0     -999.0     20.633     17.824     17.258     17.114     16.926              
1166   40.139229     3.034400      a   0.1794     -999.0     -999.0     -999.0     -999.0     23.824      8.654     18.407      0.030     17.564      0.027     17.153      0.028     16.985      0.060     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.626      0.030     36.200     14.252      0.047     23.000     12.191      0.361      3.000      8.754     -999.0      0.700     -999.0     -999.0     23.033     17.856     17.305     17.123     16.898              
1167   38.198200     3.538918      a   0.1794     -999.0     -999.0     -999.0     -999.0     20.341      0.252     19.102      0.031     17.916      0.019     17.431      0.021     17.141      0.056     16.389      0.116     15.676      0.115     14.868      0.116     14.521      0.030     36.500     14.221      0.045     24.300     12.683      0.488      2.200      9.266     -999.0     -0.700     -999.0     -999.0     19.605     18.359     17.594     17.239     16.998              
1168   39.950729     2.875881      a   0.1795     -999.0     -999.0     -999.0     -999.0     21.122      2.297     18.011      0.145     16.516      0.116     16.125      0.070     15.833      0.084     16.076      0.102     15.518      0.141     14.718      0.114     13.880      0.025     42.700     13.604      0.035     31.400     12.073     -999.0      1.400      9.202     -999.0     -0.400     -999.0     -999.0     20.125     17.196     16.181     15.917     15.685              
1169   39.390366     2.423386      e   0.1796     -999.0     -999.0     20.550      0.239     20.092      0.216     18.983      0.031     17.994      0.019     17.540      0.019     17.325      0.063     16.902      0.163     15.911      0.137     14.802     -999.0     14.792      0.030     36.300     14.589      0.055     19.700     11.733      0.227      4.800      9.043     -999.0      0.900     -999.0     20.612     19.530     18.378     17.707     17.405     17.199              
1170   40.157631     3.077097      e   0.1799     -999.0     -999.0     21.568      0.389     20.691      0.274     18.664      0.015     17.895      0.012     17.441      0.013     17.261      0.039     16.451      0.117     15.797      0.145     14.938      0.102     14.485      0.028     38.600     14.025      0.042     25.900     10.602      0.095     11.400      8.858      0.461      2.400     -999.0     21.532     19.942     18.163     17.604     17.404     17.117              
1171   36.632687     2.562749      e   0.1801     21.059      0.266     20.299      0.102     19.756      0.139     18.637      0.021     17.972      0.014     17.638      0.022     17.540      0.069     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.992      0.033     32.800     14.552      0.053     20.400     10.895      0.098     11.000      8.913     -999.0      0.900     21.069     20.371     19.288     18.234     17.785     17.684     17.511              
1172   39.709377     2.267298      e   0.1810     -999.0     -999.0     20.827      0.275     19.507      0.143     18.457      0.021     17.668      0.015     17.274      0.016     17.096      0.058     16.797      0.164     16.042      0.176     15.401      0.167     14.795      0.031     34.900     14.370      0.051     21.500     11.300      0.139      7.800      9.043      0.371      2.900     -999.0     20.847     19.035     17.971     17.422     17.213     16.998              
1173   37.806084     1.116526      e   0.1815     20.569      0.036     20.161      0.028     19.257      0.082     18.346      0.018     17.646      0.013     17.265      0.013     17.129      0.042     16.498      0.141     15.928      0.150     15.314      0.146     14.488      0.029     37.500     14.077      0.041     26.300     10.270      0.059     18.300      8.104      0.185      5.900     20.577     20.226     18.918     17.955     17.440     17.251     17.044              
1174   38.606201     2.319149      a   0.1827     -999.0     -999.0     22.652      0.776     20.464      0.253     19.124      0.029     18.051      0.018     17.623      0.017     17.281      0.052     16.822      0.130     16.133      0.157     15.412      0.153     14.874      0.032     33.500     14.599      0.053     20.400     12.464      0.397      2.700      8.908     -999.0      0.600     -999.0     22.460     19.809     18.468     17.773     17.476     17.171              
1175   35.684311     2.494247      e   0.1828     -999.0     -999.0     20.395      0.187     19.583      0.148     18.313      0.018     17.515      0.015     17.114      0.017     16.842      0.052     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.443      0.029     38.000     14.086      0.039     27.600     10.409      0.068     16.000      8.527      0.289      3.800     -999.0     20.438     19.027     17.806     17.248     17.032     16.725              
1176   40.370155     3.700750      e   0.1828     -999.0     -999.0     20.371      0.221     19.233      0.094     18.378      0.016     17.693      0.013     17.362      0.018     17.125      0.058     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.667      0.031     35.500     14.247      0.048     22.600     10.434      0.090     12.100      8.482      0.325      3.300     -999.0     20.428     18.889     17.963     17.488     17.317     17.058              
1177   37.676785     4.420544      e   0.1830     20.103      0.188     19.770      0.109     19.054      0.145     18.515      0.054     17.806      0.047     17.392      0.040     17.238      0.071     16.566      0.119     15.981      0.134     15.354      0.152     14.564      0.033     33.000     14.021      0.041     26.700     11.570      0.166      6.600      8.435     -999.0      1.800     20.143     19.851     18.779     18.081     17.553     17.294     17.110          Sy2?
1178   36.085503     2.672238      e   0.1830     20.580      0.161     20.045      0.095     19.832      0.137     18.778      0.053     18.000      0.048     17.573      0.057     17.365      0.074     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.759      0.034     32.100     14.393      0.052     20.800     10.613      0.089     12.200      8.830      0.509      2.100     20.659     20.124     19.385     18.301     17.733     17.499     17.233              
1179   38.131176     4.800560      e   0.1830     -999.0     -999.0     20.893      0.239     20.314      0.307     18.790      0.030     17.718      0.019     17.317      0.021     17.019      0.066     16.604      0.143     15.686      0.146     15.062      0.142     14.554      0.031     34.800     14.339      0.050     21.700     11.646      0.201      5.400      8.740     -999.0      0.600     -999.0     20.911     19.470     18.068     17.399     17.163     16.903              
1180   39.252945     1.702674      a   0.1831     -999.0     -999.0     -999.0     -999.0     19.702      0.248     18.397      0.029     17.135      0.022     16.723      0.030     16.460      0.053     16.332      0.116     15.371      0.111     14.706      0.101     14.112      0.027     40.600     13.843      0.040     27.400     12.292     -999.0      1.700      8.910     -999.0      1.100     -999.0     -999.0     18.878     17.644     16.851     16.562     16.356              
1181   38.196266     4.984081      e   0.1831     -999.0     -999.0     -999.0     -999.0     19.834      0.179     18.962      0.032     18.006      0.023     17.522      0.023     17.283      0.077     16.523      0.132     15.698      0.119     15.103      0.126     14.404      0.028     38.300     13.880      0.038     28.600     10.159      0.055     19.800      7.672      0.131      8.300     -999.0     -999.0     19.372     18.344     17.666     17.330     17.103              
1182   39.257248     1.480400      a   0.1832     -999.0     -999.0     -999.0     -999.0     19.805      0.215     18.561      0.038     17.352      0.034     16.901      0.031     16.479      0.058     15.963      0.089     15.160      0.090     14.552      0.097     14.111      0.027     40.800     13.852      0.038     28.800     12.047     -999.0      1.900      9.283     -999.0     -0.300     -999.0     -999.0     19.206     17.847     17.033     16.704     16.323              
1183   39.268623     1.733720      a   0.1832     -999.0     -999.0     -999.0     -999.0     20.460      0.224     19.156      0.026     17.889      0.014     17.405      0.015     17.121      0.043     16.559      0.127     15.818      0.150     15.120      0.133     14.620      0.029     38.000     14.422      0.053     20.500     12.305     -999.0      1.300      9.175     -999.0      0.000     -999.0     -999.0     19.530     18.374     17.584     17.225     16.995              
1184   37.637512     4.315588      e   0.1833     -999.0     -999.0     22.270      0.641     20.468      0.247     19.003      0.026     18.000      0.017     17.541      0.018     17.307      0.059     16.821      0.147     16.146      0.172     15.384      0.145     14.723      0.031     35.000     14.497      0.051     21.400     11.818      0.243      4.500      9.163     -999.0     -1.700     -999.0     22.141     19.675     18.347     17.689     17.410     17.172              
1185   38.275620     4.254323      e   0.1833     -999.0     -999.0     21.177      0.292     20.785      0.519     18.794      0.026     17.928      0.017     17.444      0.021     17.325      0.084     16.437      0.119     15.795      0.144     15.302      0.163     14.537      0.029     37.900     14.099      0.042     25.800     10.503      0.082     13.200      8.527      0.268      4.100     -999.0     21.188     19.921     18.186     17.582     17.342     17.152              
1186   35.860493     2.709110      e   0.1835     20.455      0.185     19.931      0.095     19.397      0.049     18.504      0.014     17.998      0.015     17.625      0.016     17.526      0.033     16.496      0.160     15.266     -999.0     15.271      0.171     14.720      0.030     36.600     14.115      0.040     26.900      9.865      0.048     22.600      7.770      0.143      7.600     20.493     20.012     19.062     18.167     17.794     17.664     17.435              
1187   35.670147     2.471538      e   0.1837     21.610      0.263     20.768      0.134     19.811      0.145     18.763      0.022     18.041      0.017     17.710      0.022     17.531      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.065      0.035     31.100     14.701      0.055     19.900     11.379      0.154      7.000      8.859     -999.0      0.300     21.575     20.822     19.346     18.308     17.831     17.693     17.484              
1188   36.335800     3.065151      e   0.1838     -999.0     -999.0     21.347      0.210     20.098      0.212     18.590      0.036     17.589      0.029     17.163      0.031     16.905      0.051     16.316      0.127     15.523      0.140     14.996      0.137     14.373      0.029     37.500     14.044      0.040     27.100     11.276      0.152      7.200      9.154      0.481      2.300     -999.0     21.298     19.328     17.942     17.300     17.049     16.796            LN
1189   37.483097     4.081120      e   0.1841     -999.0     -999.0     21.059      0.294     20.025      0.203     18.693      0.024     17.852      0.018     17.351      0.025     17.267      0.067     16.651      0.128     15.808      0.118     14.925      0.112     14.517      0.028     38.300     14.026      0.039     27.800      9.998      0.051     21.200      7.982      0.171      6.300     -999.0     21.075     19.341     18.159     17.548     17.272     17.109              
1190   37.333473     4.045130      a   0.1841     -999.0     -999.0     -999.0     -999.0     20.906      0.405     19.028      0.029     17.781      0.017     17.290      0.017     17.008      0.050     16.336      0.108     15.430      0.096     15.047      0.111     14.490      0.028     38.800     14.291      0.044     24.800     12.240     -999.0      1.200      9.060     -999.0     -0.300     -999.0     -999.0     19.919     18.228     17.460     17.103     16.873              
1191   38.164356     1.658767      e   0.1841     -999.0     -999.0     20.954      0.266     20.260      0.266     18.976      0.034     18.068      0.031     17.615      0.022     17.179      0.054     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.756      0.031     34.800     14.466      0.048     22.600     11.585      0.172      6.300      9.027     -999.0      0.500     -999.0     20.997     19.825     18.457     17.764     17.428     17.002              
1192   36.379803     2.914831      a   0.1843     -999.0     -999.0     21.336      0.282     20.735      0.302     18.855      0.026     17.789      0.015     17.292      0.015     16.988      0.033     16.692      0.151     15.456      0.128     15.085      0.140     14.467      0.029     37.600     14.178      0.042     25.600     11.551      0.185      5.900      8.881     -999.0      0.800     -999.0     21.315     19.851     18.165     17.451     17.130     16.822              
1193   36.959644     2.954450      a   0.1844     -999.0     -999.0     -999.0     -999.0     21.154      1.005     18.706      0.089     17.360      0.018     16.957      0.024     16.893      0.108     16.390      0.117     15.750      0.151     15.031      0.137     14.452      0.029     37.800     14.214      0.043     25.200     12.863     -999.0     -1.300      9.309     -999.0     -1.100     -999.0     -999.0     20.194     17.940     17.058     16.801     16.782              
1194   37.050411     3.314403      a   0.1847     -999.0     -999.0     -999.0     -999.0     20.405      0.233     18.875      0.049     17.748      0.049     17.300      0.044     16.881      0.048     16.312      0.113     16.029      0.173     15.002      0.123     14.485      0.028     38.400     14.179      0.045     24.400     12.702     -999.0      0.300      9.106     -999.0      0.000     -999.0     -999.0     19.685     18.167     17.404     17.091     16.707              
1195   38.110050     1.088588      e   0.1847     21.705      0.075     20.786      0.038     19.954      0.114     18.686      0.018     17.991      0.013     17.599      0.013     17.327      0.036     16.032     -999.0     16.157      0.166     15.466      0.157     14.821      0.032     34.000     14.385      0.049     22.300     10.360      0.059     18.500      8.627      0.306      3.600     21.673     20.836     19.505     18.276     17.759     17.546     17.212              
1196   35.905285     2.558603      a   0.1847     -999.0     -999.0     -999.0     -999.0     29.655      0.905     17.726      0.065     17.177      0.043     30.151      0.381     16.758      0.302     16.232      0.112     15.886      0.174     14.827      0.109     14.408      0.030     36.000     14.266      0.045     24.400     12.885      0.527      2.100      9.309     -999.0     -0.200     -999.0     -999.0     29.695     17.875     17.391     30.777     17.039              
1197   37.645382     1.582495      a   0.1848     -999.0     -999.0     24.076      0.434     21.743      0.670     19.086      0.027     18.011      0.016     17.553      0.016     17.357      0.040     16.562      0.114     15.816      0.121     15.674      0.203     14.812      0.033     32.700     14.558      0.053     20.400     12.538     -999.0      0.500      9.160     -999.0     -1.700     -999.0     23.488     20.876     18.411     17.738     17.442     17.259              
1198   37.326221     3.811280      a   0.1850     -999.0     -999.0     -999.0     -999.0     20.786      0.350     19.226      0.031     17.972      0.019     17.514      0.020     17.220      0.058     16.362      0.112     15.851      0.125     15.344      0.160     14.639      0.031     35.300     14.474      0.050     21.900     12.583     -999.0      0.400      9.028     -999.0      0.200     -999.0     -999.0     19.791     18.418     17.657     17.335     17.099              
1199   36.957767     2.978056      e   0.1851     22.222      0.439     20.956      0.166     19.144      0.108     18.324      0.023     17.270      0.021     16.804      0.022     16.584      0.039     15.987      0.107     15.400      0.132     14.764      0.123     13.829      0.026     41.300     13.482      0.032     34.200     10.468      0.066     16.400      8.633     -999.0      1.200     22.214     20.917     18.702     17.681     16.981     16.639     16.458              
1200   38.834076     3.044686      e   0.1853     -999.0     -999.0     22.197      0.627     20.734      0.390     18.810      0.024     17.733      0.016     17.217      0.022     17.166      0.051     16.186      0.098     15.452      0.107     14.693      0.099     14.066      0.028     39.300     13.664      0.035     31.200     10.358      0.069     15.800      8.913      0.411      2.600     -999.0     22.030     19.837     18.116     17.445     17.098     17.061              
1201   38.739182     1.462219      e   0.1853     -999.0     -999.0     20.807      0.218     19.501      0.102     18.720      0.021     18.030      0.014     17.735      0.019     17.563      0.056     17.339      0.230     16.504      0.200     15.584      0.193     14.937      0.032     33.700     14.474      0.051     21.500     10.874      0.089     12.100      8.615     -999.0      1.700     -999.0     20.858     19.219     18.345     17.869     17.728     17.535              
1202   36.963715     3.653132      a   0.1854     -999.0     -999.0     22.529      0.723     20.689      0.431     18.921      0.034     17.655      0.019     17.209      0.022     16.842      0.055     16.495      0.125     15.941      0.170     15.133      0.133     14.504      0.029     37.000     14.222      0.044     24.600     12.522     -999.0      0.600      8.659     -999.0      1.700     -999.0     22.275     19.671     18.095     17.331     17.020     16.715              
1203   37.850674     1.424305      e   0.1854     21.153      0.055     20.544      0.033     20.117      0.143     18.756      0.025     18.053      0.025     17.627      0.029     17.495      0.059     16.611      0.144     16.092      0.160     15.059      0.137     14.494      0.028     38.400     14.004      0.039     28.200     10.266      0.066     16.600      8.448      0.262      4.100     21.194     20.610     19.521     18.312     17.806     17.632     17.382              
1204   36.035378     2.043854      a   0.1856     -999.0     -999.0     22.050      0.389     20.082      0.237     18.639      0.026     17.532      0.017     17.033      0.018     16.739      0.041     16.057      0.116     15.472      0.147     14.711      0.099     14.162      0.027     40.700     13.845      0.035     30.900     11.972      0.262      4.100      9.034      0.501      2.200     -999.0     21.872     19.312     17.939     17.204     16.860     16.581              
1205   38.309998     1.709948      a   0.1856     23.042      0.270     22.473      0.181     20.189      0.199     18.718      0.031     17.627      0.021     17.143      0.017     16.733      0.041     16.207      0.102     15.347      0.082     14.921      0.111     14.200      0.027     40.400     13.990      0.036     30.200     12.234      0.312      3.500      9.113     -999.0      0.300     23.011     22.225     19.547     18.061     17.304     16.951     16.563              
1206   39.292137     1.699683      e   0.1857     -999.0     -999.0     20.001      0.186     19.138      0.088     18.261      0.016     17.594      0.014     17.300      0.016     17.176      0.056     16.809      0.157     16.054      0.200     14.729     -999.0     14.750      0.031     35.000     14.298      0.045     23.900     10.774      0.083     13.100      8.693     -999.0      1.800     -999.0     20.072     18.799     17.882     17.430     17.325     17.158              
1207   36.883045     2.937634      a   0.1857     -999.0     -999.0     22.216      0.482     20.783      0.312     19.023      0.025     17.788      0.016     17.308      0.015     16.891      0.036     16.252      0.130     15.448      0.146     14.736      0.113     14.352      0.028     39.100     14.060      0.042     25.700     12.385      0.323      3.400      9.327     -999.0     -0.300     -999.0     22.056     19.844     18.224     17.444     17.101     16.732              
1208   37.458168     1.604749      a   0.1858     -999.0     -999.0     -999.0     -999.0     21.385      0.672     18.907      0.036     17.727      0.017     17.243      0.018     16.989      0.039     16.444      0.117     15.621      0.104     14.913      0.107     14.450      0.028     38.900     14.155      0.040     27.000     12.558     -999.0      0.700      9.201     -999.0      0.100     -999.0     -999.0     20.450     18.157     17.429     17.088     16.871              
1209   37.270344     1.118876      a   0.1858     -999.0     -999.0     -999.0     -999.0     19.957      0.205     18.389      0.025     17.210      0.016     16.737      0.015     16.353      0.028     15.968      0.099     15.398      0.141     14.606      0.108     13.923      0.027     40.500     13.701      0.035     30.800     12.742      0.533      2.000      9.324     -999.0     -1.000     -999.0     -999.0     19.174     17.658     16.889     16.548     16.202              
1210   37.355091     5.728952      a   0.1859     -999.0     -999.0     -999.0     -999.0     22.099      1.152     19.218      0.049     18.017      0.028     17.437      0.027     17.121      0.044     16.313      0.096     15.733      0.126     14.991      0.113     14.419      0.030     36.600     14.210      0.046     23.700     12.853     -999.0     -0.700      8.900     -999.0     -0.100     -999.0     -999.0     21.017     18.356     17.581     17.175     16.894              
1211   38.200878     1.444794      e   0.1861     24.163      0.359     -999.0     -999.0     21.389      0.693     18.942      0.097     17.901      0.157     17.448      0.132     17.170      0.078     16.748      0.129     16.073      0.135     15.085      0.117     14.708      0.030     36.600     14.410      0.050     21.700     11.927      0.239      4.500      8.570     -999.0      1.400     24.125     -999.0     20.497     18.242     17.623     17.327     17.071              
1212   37.449154     1.592552      e   0.1862     -999.0     -999.0     22.200      0.361     20.333      0.231     19.030      0.035     18.008      0.027     17.494      0.025     17.177      0.042     16.357      0.114     15.443      0.088     14.861      0.114     14.381      0.029     38.100     14.047      0.044     24.900     11.715      0.199      5.500      8.791      0.427      2.500     -999.0     22.082     19.735     18.406     17.674     17.320     16.993              
1213   37.492931     1.317340      a   0.1862     -999.0     -999.0     22.882      0.974     21.800      1.020     18.544      0.026     17.327      0.020     16.847      0.020     16.546      0.035     16.152      0.101     15.373      0.118     14.906      0.112     14.094      0.027     40.900     13.818      0.037     29.700     12.075     -999.0      2.000      9.168     -999.0      0.000     -999.0     22.451     20.842     17.768     17.028     16.680     16.427              
1214   36.390972     4.037901      e   0.1863     21.985      0.429     21.357      0.156     20.018      0.153     18.888      0.020     18.053      0.017     17.635      0.018     17.431      0.062     16.560      0.138     15.721      0.169     15.081      0.123     14.532      0.029     37.400     14.003      0.039     28.000      9.854      0.049     22.400      8.082      0.210      5.200     21.940     21.363     19.448     18.327     17.760     17.536     17.301              
1215   36.961884     1.254379      e   0.1863     19.594      0.145     19.478      0.094     18.722      0.048     18.278      0.015     17.598      0.011     17.142      0.011     17.007      0.033     16.241      0.092     15.633      0.132     14.882      0.115     13.898      0.026     41.500     13.019      0.026     42.400      9.971      0.052     20.800      7.435      0.104     10.400     19.656     19.561     18.546     17.906     17.334     17.017     16.830            BL
1216   36.706013     1.395419      e   0.1865     21.764      0.088     -999.0     -999.0     22.664      2.178     19.175      0.074     18.030      0.064     17.495      0.062     17.302      0.088     16.109      0.119     15.277      0.138     14.555      0.115     13.818      0.025     42.600     13.527      0.032     33.900     11.013      0.112      9.700      8.869     -999.0      0.900     22.066     -999.0     21.709     18.410     17.732     17.339     17.189              
1217   37.741341     1.190903      a   0.1865     23.300      0.155     23.157      0.266     20.720      0.225     19.098      0.029     17.856      0.015     17.368      0.015     16.997      0.030     16.234      0.084     15.515      0.105     14.878      0.109     14.311      0.028     38.700     14.038      0.041     26.600     12.246      0.343      3.200      8.637     -999.0      1.400     23.252     22.796     19.829     18.331     17.538     17.181     16.850              
1218   37.560722     1.677698      a   0.1865     -999.0     -999.0     22.827      0.545     21.081      0.280     18.975      0.021     17.826      0.012     17.359      0.011     17.019      0.024     16.115      0.085     15.318      0.087     14.793      0.098     14.330      0.029     37.700     14.058      0.040     27.300     12.295     -999.0      0.700      9.270     -999.0     -0.700     -999.0     22.542     20.164     18.243     17.516     17.200     16.883              
1219   38.695457     1.679976      a   0.1867     -999.0     -999.0     -999.0     -999.0     19.648      0.241     19.199      0.061     17.865      0.025     17.302      0.035     17.026      0.069     16.630      0.129     15.804      0.146     15.208      0.141     14.265      0.028     38.700     13.704      0.034     32.200     10.776      0.095     11.500      7.989      0.183      5.900     -999.0     -999.0     18.968     18.431     17.506     17.072     16.836              
1220   36.923813     1.222423      a   0.1874     -999.0     -999.0     20.662      0.301     19.892      0.248     18.871      0.085     17.831      0.112     17.421      0.038     17.325      0.121     16.401      0.137     15.580      0.158     15.229      0.174     14.633      0.030     35.700     14.260      0.044     24.400     11.721      0.185      5.900      9.331     -999.0     -0.600     -999.0     20.709     19.373     18.268     17.572     17.316     17.231              
1221   38.616619     2.230655      a   0.1874     21.666      0.410     20.800      0.241     19.924      0.151     18.791      0.020     17.849      0.014     17.439      0.015     17.298      0.054     16.617      0.125     16.037      0.131     15.555      0.173     14.635      0.030     35.700     14.287      0.045     24.100     11.547      0.180      6.000      8.931     -999.0      0.600     21.635     20.839     19.359     18.219     17.605     17.365     17.216              
1222   39.286514     1.704893      a   0.1876     -999.0     -999.0     -999.0     -999.0     21.156      0.321     19.119      0.024     17.850      0.015     17.288      0.016     16.901      0.028     15.842      0.072     15.145      0.090     14.529      0.080     14.113      0.027     40.200     13.735      0.036     30.400     12.521     -999.0      0.600      9.256     -999.0      0.300     -999.0     -999.0     20.175     18.313     17.470     17.055     16.699              
1223   36.959721     1.206085      e   0.1878     22.328      0.165     22.105      0.168     21.071      0.450     19.026      0.034     18.005      0.019     17.557      0.018     17.249      0.048     16.633      0.122     16.105      0.185     15.415      0.177     14.853      0.031     34.500     14.494      0.051     21.300     11.837      0.213      5.100      9.118      0.479      2.300     22.342     22.003     20.221     18.369     17.705     17.439     17.119              
1224   38.423622     4.289298      e   0.1880     -999.0     -999.0     20.628      0.232     20.050      0.243     18.894      0.028     18.087      0.024     17.628      0.025     17.411      0.091     16.860      0.138     16.357      0.176     15.599      0.166     14.874      0.032     33.500     14.449      0.052     21.100     10.956      0.113      9.600      8.694      0.328      3.300     -999.0     20.693     19.429     18.310     17.735     17.492     17.222              
1225   36.080059     1.819184      e   0.1881     -999.0     -999.0     -999.0     -999.0     20.807      0.341     19.242      0.052     18.042      0.044     17.545      0.048     17.150      0.052     16.270      0.108     15.496      0.127     14.979      0.142     14.298      0.028     38.300     13.952      0.036     29.900     11.163      0.139      7.800      8.740     -999.0      1.100     -999.0     -999.0     20.014     18.470     17.680     17.324     16.967              
1226   38.292042     2.327560      a   0.1882     -999.0     -999.0     22.211      0.350     20.782      0.301     18.984      0.024     17.973      0.014     17.492      0.014     17.253      0.045     16.561      0.118     15.777      0.108     14.991      0.120     14.515      0.029     37.700     14.138      0.040     26.900     11.474      0.186      5.800      8.631     -999.0      1.600     -999.0     22.084     19.962     18.354     17.672     17.374     17.109              
1227   37.156334     1.106681      a   0.1883     22.315      0.081     21.572      0.085     20.708      0.301     18.867      0.028     17.832      0.015     17.339      0.015     17.009      0.037     16.629      0.149     15.927      0.171     15.239      0.153     14.403      0.028     38.200     14.006      0.037     29.300     11.136      0.130      8.300      8.703      0.338      3.200     22.295     21.524     19.884     18.211     17.500     17.186     16.836              
1228   38.444515     4.288721      a   0.1887     -999.0     -999.0     -999.0     -999.0     19.886      0.339     19.003      0.076     17.505      0.051     17.046      0.049     16.835      0.113     16.197      0.127     15.347      0.111     14.658      0.101     13.854      0.026     41.500     13.584      0.033     32.700     12.664      0.494      2.200      9.144     -999.0      0.000     -999.0     -999.0     18.710     18.059     17.104     16.793     16.658              
1229   40.140083     4.090195      a   0.1887     -999.0     -999.0     -999.0     -999.0     23.522      4.651     18.647      0.028     17.492      0.016     16.993      0.014     16.791      0.040     16.191      0.104     15.448      0.144     14.892      0.121     14.180      0.027     40.800     13.907      0.040     26.900     12.334      0.464      2.300      8.354     -999.0      1.200     -999.0     -999.0     22.451     17.810     17.122     16.797     16.637              
1230   36.948273     3.576797      e   0.1888     19.526      0.163     19.701      0.122     20.716      1.073     18.202      0.022     17.485      0.030     16.980      0.019     16.796      0.057     16.483      0.133     15.617      0.114     15.151      0.132     14.150      0.027     40.300     13.583      0.032     34.300     10.289      0.065     16.800      7.830      0.177      6.100     19.857     19.779     20.011     17.684     17.179     16.924     16.632            LN
1231   36.974674     3.611040      e   0.1888     20.585      0.282     20.414      0.207     20.019      0.251     18.568      0.027     17.724      0.019     17.269      0.022     17.226      0.084     16.800      0.158     16.127      0.225     15.719      0.213     14.723      0.030     36.200     14.345      0.046     23.500     11.039      0.115      9.400      9.347     -999.0     -0.100     20.690     20.471     19.226     18.004     17.434     17.223     17.100              
1232   37.215553     1.963303      e   0.1888     -999.0     -999.0     21.837      0.379     20.277      0.116     18.808      0.014     17.939      0.009     17.444      0.009     17.197      0.025     16.049      0.075     15.322      0.082     14.658      0.080     14.211      0.026     42.100     13.683      0.033     32.700      9.664      0.040     27.200      7.877      0.160      6.800     -999.0     21.766     19.585     18.251     17.610     17.326     17.009           LN?
1233   39.212624     5.387769      a   0.1890     -999.0     -999.0     -999.0     -999.0     20.703      0.241     19.084      1.188     17.953      0.883     17.539      0.471     17.201      0.043     16.528      0.124     15.704      0.114     14.873      0.113     14.703      0.043     25.100     14.381      0.062     17.600     12.252     -999.0      0.300      8.535     -999.0      0.700     -999.0     -999.0     19.756     18.337     17.505     17.309     16.947              
1234   38.096844     4.186559      e   0.1891     21.248      0.336     20.683      0.218     20.172      0.228     18.934      0.071     18.100      0.078     17.760      0.095     17.450      0.101     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.950      0.041     26.700     14.456      0.060     18.000     11.157      0.151      7.200      8.826      0.504      2.200     21.284     20.746     19.567     18.370     17.817     17.647     17.336           LN?
1235   37.933743     2.728201      e   0.1892     -999.0     -999.0     -999.0     -999.0     18.520      0.326     15.841      0.016     15.473      0.013     15.722      0.053     16.514      0.203     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     18.206     15.558     15.389     15.822     16.609              
1236   36.652824     3.196042      a   0.1892     -999.0     -999.0     -999.0     -999.0     24.561     24.902     18.986      0.176     17.400      0.028     16.982      0.082     16.617      0.133     16.254      0.118     16.003      0.248     15.134      0.168     14.455      0.029     37.800     14.152      0.041     26.400     12.730      0.443      2.400      9.158      0.467      2.300     -999.0     -999.0     23.487     18.118     17.052     16.771     16.467              
1237   36.802856     2.019900      a   0.1893     -999.0     -999.0     -999.0     -999.0     20.540      0.271     18.812      0.026     17.433      0.014     16.976      0.012     16.748      0.031     15.915      0.099     15.404      0.144     14.831      0.114     14.267      0.027     39.700     13.974      0.038     28.700     12.793     -999.0     -0.200      9.298     -999.0     -0.200     -999.0     -999.0     19.520     17.986     17.127     16.799     16.632              
1238   36.717674     1.402503      a   0.1896     23.845      0.359     -999.0     -999.0     21.009      0.278     19.198      0.024     17.988      0.014     17.524      0.014     17.122      0.031     16.055      0.112     15.701      0.147     14.899      0.127     14.551      0.029     38.000     14.259      0.043     25.400     12.761     -999.0      0.100      9.027     -999.0      0.100     23.814     -999.0     20.094     18.421     17.664     17.339     16.978              
1239   39.796726     4.019108      e   0.1899     -999.0     -999.0     20.943      0.366     20.624      0.291     18.827      0.024     17.854      0.016     17.427      0.015     17.132      0.044     16.400      0.144     15.544      0.134     15.330      0.215     14.634      0.029     37.400     14.273      0.049     22.300     11.110      0.127      8.600      9.046     -999.0     -0.400     -999.0     20.969     19.753     18.143     17.528     17.304     16.998              
1240   36.928528     3.569267      a   0.1902     -999.0     -999.0     -999.0     -999.0     21.175      0.455     19.360      0.035     18.065      0.020     17.535      0.021     17.378      0.061     16.367      0.142     15.897      0.194     15.278      0.176     14.754      0.031     35.000     14.463      0.050     21.900     12.876     -999.0     -0.200      9.130     -999.0     -0.500     -999.0     -999.0     20.104     18.497     17.722     17.332     17.235              
1241   35.919540     3.636129      a   0.1902     20.868      0.230     21.154      0.158     19.591      0.167     18.830      0.031     17.864      0.022     17.438      0.025     17.111      0.069     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.756      0.031     34.900     14.394      0.046     23.600     11.691      0.210      5.200      8.617     -999.0      1.600     20.880     21.161     19.224     18.238     17.572     17.273     16.970              
1242   36.152328     3.350295      e   0.1905     22.219      0.472     22.318      0.336     20.390      0.183     19.163      0.023     18.049      0.015     17.614      0.015     17.248      0.046     16.518      0.145     16.064      0.203     15.146      0.156     14.717      0.030     36.600     14.456      0.048     22.800     12.575     -999.0      0.400      9.146     -999.0      0.100     22.181     22.184     19.745     18.454     17.746     17.444     17.121              
1243   37.638233     3.176003      a   0.1905     -999.0     -999.0     -999.0     -999.0     20.662      0.164     19.208      0.021     18.074      0.013     17.612      0.014     17.269      0.032     16.452      0.095     15.581      0.112     15.334      0.174     14.680      0.030     36.600     14.430      0.046     23.600     12.906     -999.0      0.000      9.204     -999.0     -0.400     -999.0     -999.0     19.912     18.482     17.758     17.438     17.128              
1244   36.531940     3.782083      e   0.1908     21.511      0.443     21.596      0.474     19.621      0.191     18.920      0.036     18.032      0.026     17.737      0.032     17.518      0.117     17.008      0.212     16.049      0.207     15.704      0.205     15.164      0.035     30.900     14.875      0.067     16.100     11.655      0.213      5.100      8.359     -999.0      1.600     21.470     21.570     19.210     18.375     17.773     17.616     17.425              
1245   37.015808     3.752175      e   0.1909     -999.0     -999.0     20.672      0.229     19.713      0.210     18.249      0.022     17.273      0.015     16.822      0.015     16.511      0.048     16.307      0.116     15.510      0.161     14.563      0.104     13.482      0.025     43.100     12.537      0.023     46.500      9.213      0.033     32.900      6.923      0.078     13.800     -999.0     20.667     18.982     17.602     16.953     16.678     16.359           LN?
1246   37.227272     3.574063      a   0.1909     -999.0     -999.0     -999.0     -999.0     23.817      4.763     19.288      0.066     18.054      0.049     17.540      0.086     17.296      0.069     16.526      0.138     15.753      0.135     15.371      0.151     14.637      0.032     34.000     14.335      0.048     22.700     12.152     -999.0      1.600      8.911     -999.0      0.700     -999.0     -999.0     22.769     18.445     17.733     17.358     17.174              
1247   36.337322     3.772518      a   0.1909     -999.0     -999.0     -999.0     -999.0     20.877      0.331     19.040      0.044     17.824      0.031     17.320      0.030     17.064      0.052     16.020      0.100     15.357      0.164     14.763      0.103     14.271      0.028     39.000     14.051      0.041     26.700     12.771     -999.0     -1.000      9.015     -999.0      0.300     -999.0     -999.0     19.821     18.202     17.475     17.129     16.921              
1248   35.945473     3.664378      a   0.1910     -999.0     -999.0     -999.0     -999.0     20.274      0.214     19.056      0.032     17.722      0.025     17.208      0.028     16.897      0.035     16.157      0.127     15.087      0.097     14.930      0.134     14.272      0.029     37.900     14.005      0.039     28.200     12.380     -999.0      0.700      8.858     -999.0      0.600     -999.0     -999.0     19.334     18.200     17.361     16.985     16.730              
1249   37.052017     3.804935      a   0.1912     -999.0     -999.0     -999.0     -999.0     20.214      0.341     18.479      0.031     17.229      0.024     16.706      0.027     16.472      0.046     15.998      0.097     15.289      0.104     14.695      0.097     14.068      0.027     39.800     13.836      0.035     31.100     12.064     -999.0      2.000      8.712     -999.0      1.200     -999.0     -999.0     19.163     17.637     16.891     16.514     16.333              
1250   35.929028     2.047730      a   0.1916     21.883      0.314     22.354      0.354     20.697      0.251     19.347      0.030     18.014      0.018     17.517      0.016     17.087      0.037     16.054      0.091     15.198      0.128     14.653      0.112     14.092      0.026     42.200     13.805      0.034     31.500     11.899      0.277      3.900      8.857     -999.0      0.700     21.905     22.206     19.765     18.496     17.645     17.285     16.905              
1251   36.005085     3.688885      a   0.1917     21.573      0.369     20.286      0.105     20.177      0.319     18.250      0.023     17.348      0.014     16.886      0.016     16.659      0.043     16.260      0.135     15.674      0.216     15.030      0.140     14.058      0.027     40.300     13.645      0.035     31.300     10.266      0.067     16.200      7.919      0.180      6.000     21.572     20.326     19.332     17.637     17.025     16.791     16.499              
1252   36.024780     2.802589      e   0.1924     20.576      0.241     20.991      0.210     19.709      0.164     18.768      0.033     17.896      0.027     17.448      0.026     17.332      0.083     16.647      0.149     16.054      0.216     15.186      0.148     14.683      0.030     36.000     14.355      0.047     23.100     11.108      0.141      7.700      8.988      0.464      2.300     20.639     21.017     19.248     18.216     17.620     17.348     17.205              
1253   36.417164     3.456916      e   0.1924     21.292      0.296     20.272      0.094     19.971      0.208     18.677      0.024     17.834      0.020     17.363      0.021     17.144      0.063     16.702      0.161     15.914      0.178     15.291      0.173     14.432      0.027     39.600     14.025      0.039     27.500     10.811      0.088     12.400      8.894      0.407      2.700     21.298     20.344     19.324     18.107     17.504     17.247     16.963              
1254   36.295345     4.762865      a   0.1925     -999.0     -999.0     -999.0     -999.0     20.780      0.371     18.879      0.023     17.605      0.012     17.123      0.013     16.849      0.036     16.230      0.122     15.445      0.160     14.790      0.125     14.212      0.027     39.600     13.925      0.036     30.000     12.183     -999.0      1.200      9.077     -999.0      0.600     -999.0     -999.0     19.726     18.032     17.274     16.936     16.717              
1255   35.434216     3.218902      a   0.1925     -999.0     -999.0     -999.0     -999.0     20.797      0.254     18.769      0.020     17.748      0.014     17.317      0.016     17.126      0.037     16.293      0.118     15.740      0.167     15.257      0.172     14.570      0.029     37.000     14.251      0.046     23.700     12.684     -999.0      0.300      8.900     -999.0      0.800     -999.0     -999.0     19.903     18.096     17.469     17.232     17.032              
1256   36.411106     4.509967      e   0.1926     -999.0     -999.0     21.373      0.332     20.356      0.208     19.051      0.025     18.092      0.017     17.654      0.016     17.277      0.047     16.649      0.158     15.528     -999.0     15.492      0.205     14.654      0.030     36.700     14.245      0.046     23.800     10.528      0.069     15.700      8.788      0.345      3.100     -999.0     21.381     19.741     18.416     17.769     17.480     17.118              
1257   35.636036     2.647302      a   0.1927     -999.0     -999.0     -999.0     -999.0     20.986      0.277     18.877      0.019     17.583      0.019     17.055      0.018     16.935      0.028     16.135      0.104     15.215      0.110     14.587      0.093     14.110      0.028     39.300     13.815      0.035     30.600     12.220     -999.0      1.400      9.085      0.444      2.400     -999.0     -999.0     19.929     18.030     17.257     16.872     16.810              
1258   36.163944     5.147390      e   0.1927     21.704      0.485     20.134      0.160     19.348      0.110     18.278      0.014     17.489      0.012     17.053      0.014     16.778      0.039     16.133      0.103     15.296      0.115     14.626      0.101     14.077      0.027     40.100     13.604      0.033     33.000      9.844      0.046     23.800      7.982      0.186      5.800     21.652     20.195     18.852     17.750     17.176     16.925     16.604              
1259   37.576530     2.753417      a   0.1929     -999.0     -999.0     -999.0     -999.0     21.696      0.686     19.008      0.028     17.790      0.017     17.335      0.017     16.946      0.034     16.315      0.107     15.649      0.114     15.055      0.126     14.493      0.028     38.300     14.162      0.043     25.200     12.687      0.490      2.200      8.999     -999.0     -0.300     -999.0     -999.0     20.699     18.207     17.468     17.160     16.810              
1260   38.476871     1.366684      e   0.1929     -999.0     -999.0     21.395      0.361     20.291      0.205     18.821      0.023     17.851      0.018     17.416      0.018     17.144      0.042     16.457      0.110     15.736      0.117     15.065      0.126     14.532      0.028     38.900     14.114      0.043     25.400     10.806      0.095     11.400      8.693      0.336      3.200     -999.0     21.372     19.598     18.222     17.580     17.318     17.025              
1261   36.408192     3.359866      a   0.1935     -999.0     -999.0     -999.0     -999.0     20.152      0.240     18.902      0.032     17.646      0.018     17.133      0.018     16.782      0.033     16.383      0.154     15.692      0.173     15.009      0.133     14.324      0.028     38.700     14.007      0.040     27.500     12.174     -999.0      1.300      8.571     -999.0      1.700     -999.0     -999.0     19.328     18.066     17.269     16.901     16.599              
1262   36.080257     2.955607      e   0.1937     21.241      0.261     20.272      0.099     19.173      0.095     18.586      0.022     17.885      0.019     17.453      0.021     17.454      0.083     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.043      0.034     31.700     14.696      0.057     19.200     11.061      0.141      7.700      8.479     -999.0      1.700     21.193     20.346     18.908     18.164     17.633     17.370     17.312              
1263   36.345924     3.123168      e   0.1943     21.032      0.234     20.557      0.119     19.580      0.103     18.891      0.022     18.076      0.017     17.657      0.018     17.393      0.059     16.598      0.135     15.810      0.176     15.053      0.135     14.501      0.029     37.900     14.012      0.039     28.000     10.822      0.087     12.500      8.848      0.402      2.700     21.025     20.626     19.276     18.388     17.794     17.515     17.239              
1264   38.310432     1.368774      a   0.1945     -999.0     -999.0     22.390      0.532     20.925      0.379     19.102      0.028     17.983      0.018     17.530      0.019     17.122      0.043     16.715      0.142     16.069      0.151     15.161      0.142     14.793      0.030     35.600     14.578      0.052     20.700     12.137     -999.0      1.600      9.297     -999.0     -0.100     -999.0     22.227     20.143     18.397     17.674     17.367     16.977              
1265   36.965866     3.882464      a   0.1945     -999.0     -999.0     -999.0     -999.0     19.881      0.270     18.613      0.031     17.292      0.017     16.844      0.018     16.448      0.051     16.055      0.086     15.277      0.105     14.581      0.089     14.021      0.026     41.100     13.723      0.033     32.900     12.250     -999.0      1.200      8.967      0.473      2.300     -999.0     -999.0     18.849     17.735     16.946     16.640     16.309              
1266   37.298786     4.517690      a   0.1946     -999.0     -999.0     -999.0     -999.0     20.237      0.367     19.312      0.046     18.042      0.025     17.524      0.024     17.135      0.075     16.472      0.134     16.017      0.180     15.193      0.144     14.534      0.029     37.800     14.201      0.044     24.900     12.141     -999.0      1.600      8.748     -999.0      1.300     -999.0     -999.0     19.439     18.454     17.638     17.267     16.930              
1267   35.718407     4.467916      a   0.1949     -999.0     -999.0     22.791      0.430     21.290      0.527     18.557      0.015     17.416      0.010     16.988      0.011     16.626      0.032     16.030      0.097     15.197      0.114     14.626      0.101     14.114      0.027     40.700     13.867      0.037     29.300     12.604     -999.0      0.200      8.998     -999.0      0.400     -999.0     22.398     20.334     17.804     17.117     16.854     16.515              
1268   39.475899     4.059580      a   0.1953     -999.0     -999.0     -999.0     -999.0     20.602      0.304     18.587      0.021     17.404      0.012     16.914      0.011     16.577      0.029     15.947      0.090     15.256      0.116     14.371      0.095     13.974      0.026     42.200     13.638      0.035     31.100     11.866      0.271      4.000      9.166     -999.0     -0.800     -999.0     -999.0     19.539     17.744     17.023     16.708     16.402              
1269   37.258690     4.484121      a   0.1953     -999.0     -999.0     -999.0     -999.0     20.247      0.230     19.044      0.040     17.570      0.022     17.024      0.023     16.835      0.059     15.885      0.087     15.310      0.124     14.577      0.100     13.745      0.026     42.400     13.465      0.031     35.200     12.118     -999.0      1.700      9.221     -999.0     -0.400     -999.0     -999.0     19.067     18.093     17.157     16.761     16.634              
1270   37.058941     4.365333      a   0.1958     -999.0     -999.0     -999.0     -999.0     20.791      0.389     19.166      0.031     17.878      0.017     17.371      0.018     17.041      0.054     16.286      0.113     15.524      0.114     14.804      0.104     14.367      0.028     38.400     14.094      0.039     27.900     12.278     -999.0      0.900      9.139     -999.0     -0.700     -999.0     -999.0     19.688     18.274     17.502     17.149     16.872              
1271   37.091442     4.399780      e   0.1959     -999.0     -999.0     22.425      0.505     20.568      0.241     19.221      0.031     18.069      0.018     17.624      0.018     17.250      0.049     16.567      0.121     15.863      0.145     15.114      0.121     14.619      0.030     36.300     14.342      0.044     24.500     11.763      0.251      4.300      8.929     -999.0      0.600     -999.0     22.271     19.794     18.441     17.729     17.430     17.105              
1272   39.543079     1.761921      e   0.1960     -999.0     -999.0     20.719      0.337     20.597      0.332     18.799      0.027     17.662      0.016     17.273      0.021     17.005      0.050     16.633      0.149     15.665      0.139     15.203      0.139     14.421      0.028     39.100     14.118      0.042     25.800     11.864      0.235      4.600      9.205     -999.0      0.500     -999.0     20.748     19.680     18.077     17.381     17.163     16.909              
1273   37.132248     4.425567      a   0.1962     -999.0     -999.0     -999.0     -999.0     20.413      0.271     19.221      0.034     17.905      0.021     17.408      0.024     16.920      0.050     16.425      0.107     15.633      0.140     15.094      0.114     14.585      0.031     35.500     14.258      0.048     22.600     12.165     -999.0      1.300      8.563     -999.0      1.300     -999.0     -999.0     19.573     18.342     17.494     17.143     16.708              
1274   38.257015     5.445631      a   0.1963     -999.0     -999.0     21.377      0.340     20.572      0.284     18.931      0.025     17.816      0.015     17.333      0.015     17.061      0.051     16.153      0.097     15.396      0.091     15.022      0.126     14.278      0.028     38.800     14.002      0.043     25.200     11.706      0.239      4.500      8.974     -999.0      0.300     -999.0     21.351     19.557     18.124     17.440     17.147     16.891              
1275   37.273438     4.500856      a   0.1965     -999.0     -999.0     -999.0     -999.0     20.582      0.363     18.678      0.028     17.335      0.025     16.801      0.026     16.484      0.043     16.092      0.104     15.618      0.141     14.556      0.111     13.883      0.026     42.500     13.634      0.034     31.600     11.983     -999.0      1.900      9.164     -999.0     -1.200     -999.0     -999.0     19.407     17.736     16.939     16.556     16.302              
1276   38.185505     5.221094      a   0.1984     -999.0     -999.0     -999.0     -999.0     28.487      1.085     18.948      0.266     17.987      0.154     20.287      2.757     22.248     13.922     16.825      0.125     16.108      0.133     15.799      0.216     15.107      0.034     32.000     14.788      0.067     16.300     12.642     -999.0     -0.100      8.550     -999.0      1.700     -999.0     -999.0     26.826     17.707     17.247     19.800     21.837              
1277   35.950615     4.126606      a   0.1988     -999.0     -999.0     -999.0     -999.0     20.203      0.330     18.909      0.031     17.562      0.021     17.007      0.022     16.666      0.035     16.054      0.097     15.358      0.152     14.467      0.082     14.154      0.027     40.500     13.858      0.037     29.400     12.013     -999.0      1.900      9.182     -999.0     -0.700     -999.0     -999.0     19.086     17.966     17.147     16.747     16.462              
1278   37.217247     4.401356      a   0.1988     -999.0     -999.0     -999.0     -999.0     20.143      0.136     18.834      0.015     17.810      0.011     17.409      0.012     17.233      0.041     16.116      0.080     15.550      0.110     14.827      0.107     14.568      0.031     35.400     14.274      0.043     25.000     12.263     -999.0      1.800      8.921     -999.0      0.600     -999.0     -999.0     19.345     18.140     17.514     17.305     17.133              
1279   37.178341     4.354269      a   0.1990     -999.0     -999.0     22.273      0.464     20.113      0.192     19.176      0.028     18.062      0.018     17.584      0.019     17.276      0.062     16.327      0.093     15.842      0.138     15.006      0.113     14.705      0.031     35.100     14.394      0.047     23.300     12.160     -999.0      1.700      8.792     -999.0      0.900     -999.0     22.144     19.545     18.438     17.714     17.380     17.107              
1280   36.032101     4.292790      a   0.1991     -999.0     -999.0     -999.0     -999.0     21.509      2.319     18.639      0.063     17.371      0.023     17.066      0.060     16.824      0.166     16.344      0.127     15.592      0.154     15.032      0.143     14.342      0.028     39.200     14.087      0.039     27.700     12.014     -999.0      1.800      9.078     -999.0      0.400     -999.0     -999.0     20.441     17.800     17.031     16.898     16.695              
1281   39.853439     4.419918      a   0.1993     -999.0     -999.0     -999.0     -999.0     19.549      0.210     18.000      0.023     16.601      0.013     16.073      0.013     15.738      0.027     15.495      0.087     14.842      0.122     14.099      0.088     13.264      0.025     43.500     13.009      0.030     36.200     11.991     -999.0      1.600      8.991     -999.0     -0.200     -999.0     -999.0     18.302     17.004     16.175     15.805     15.539              
1282   39.429493     3.809371      a   0.1998     -999.0     -999.0     -999.0     -999.0     21.849      0.896     19.038      0.026     17.732      0.015     17.236      0.016     16.948      0.045     16.240      0.101     15.445      0.107     14.858      0.101     14.262      0.028     39.400     14.039      0.045     24.400     12.238     -999.0      1.300      9.144     -999.0     -0.600     -999.0     -999.0     20.676     18.105     17.354     17.016     16.791              
1283   37.662846     5.128037      e   0.2000     20.979      0.288     20.988      0.296     20.081      0.217     18.685      0.024     17.808      0.018     17.387      0.020     17.038      0.064     16.782      0.144     16.315      0.204     15.612      0.208     14.667      0.029     36.800     14.275      0.045     24.400     11.162      0.139      7.800      9.167      0.489      2.200     21.037     21.005     19.312     18.003     17.439     17.219     16.860              
1284   38.676376     1.657336      a   0.2000     -999.0     -999.0     -999.0     -999.0     20.698      0.227     18.920      0.020     17.729      0.012     17.308      0.011     16.970      0.026     16.327      0.106     15.683      0.135     14.932      0.104     14.458      0.029     37.700     14.179      0.041     26.500     12.797     -999.0      0.200      9.237     -999.0     -0.800     -999.0     -999.0     19.771     18.155     17.441     17.173     16.866              
1285   37.346302     4.562309      a   0.2001     -999.0     -999.0     -999.0     -999.0     20.529      0.215     18.989      0.021     17.688      0.012     17.175      0.012     16.811      0.033     15.971      0.086     15.207      0.096     14.693      0.102     14.142      0.027     40.300     13.892      0.040     27.000     12.715     -999.0      0.100      9.037     -999.0      0.200     -999.0     -999.0     19.448     18.077     17.294     16.937     16.626              
1286   38.685139     3.819078      a   0.2002     -999.0     -999.0     -999.0     -999.0     20.836      0.562     19.167      0.059     17.815      0.037     17.371      0.041     17.011      0.084     16.489      0.127     15.787      0.151     15.144      0.144     14.205      0.028     39.100     13.930      0.039     28.000     12.072     -999.0      1.400      9.134     -999.0     -0.200     -999.0     -999.0     19.678     18.242     17.457     17.163     16.869              
1287   38.181870     3.894448      e   0.2004     -999.0     -999.0     -999.0     -999.0     20.215      0.230     19.032      0.029     17.695      0.018     17.217      0.018     17.001      0.053     16.204      0.092     15.560      0.103     14.930      0.100     14.344      0.029     38.000     14.050      0.041     26.800     12.546      0.491      2.200      9.258     -999.0      0.100     -999.0     -999.0     19.154     18.127     17.341     17.012     16.860              
1288   39.045185     4.242098      e   0.2005     -999.0     -999.0     21.543      0.258     20.978      0.671     18.763      0.031     17.765      0.032     17.302      0.024     17.141      0.090     16.530      0.120     15.635      0.127     14.935      0.118     14.248      0.028     39.200     13.856      0.039     28.100     10.718      0.087     12.500      8.885      0.364      3.000     -999.0     21.485     19.955     18.008     17.405     17.174     16.989              
1289   37.954002     4.231117      a   0.2014     -999.0     -999.0     -999.0     -999.0     29.605      0.257     19.111      0.063     17.944      0.024     17.982      0.062     18.289      0.303     16.378      0.106     15.438      0.108     14.961      0.119     14.482      0.029     38.000     14.213      0.041     26.200     12.541     -999.0      0.400      9.370     -999.0     -0.400     -999.0     -999.0     27.972     17.887     17.221     17.508     17.886              
1290   37.001080     1.346477      a   0.2024     -999.0     -999.0     23.852      0.537     21.313      1.574     18.599      0.048     17.346      0.121     16.702      0.023     16.623      0.075     16.588      0.125     15.737      0.118     15.107      0.125     14.486      0.028     38.800     14.209      0.042     25.700     12.693     -999.0      0.300      9.218     -999.0      0.200     -999.0     23.069     20.184     17.695     17.003     16.503     16.481              
1291   38.403591     3.699382      e   0.2026     21.445      0.425     20.789      0.237     19.299      0.108     18.669      0.026     17.854      0.019     17.534      0.023     17.173      0.053     16.609      0.115     15.818      0.112     15.238      0.132     14.122      0.027     39.900     13.396      0.030     35.900     11.073      0.144      7.600      8.506      0.283      3.800     21.397     20.830     18.976     18.151     17.600     17.404     17.069           Sy1
1292   39.518871     3.672179      a   0.2031     -999.0     -999.0     -999.0     -999.0     18.844      0.312     18.860      0.169     17.375      0.039     16.884      0.039     16.611      0.116     16.300      0.105     15.483      0.115     14.887      0.110     14.406      0.028     38.400     14.159      0.046     23.700     12.251     -999.0      1.100      9.094     -999.0      0.600     -999.0     -999.0     18.103     18.012     17.007     16.661     16.438              
1293   38.773300     3.053491      e   0.2036     20.369      0.225     19.843      0.129     18.938      0.062     18.075      0.012     17.468      0.011     17.092      0.012     16.970      0.034     16.363      0.113     15.521      0.101     14.822      0.092     14.236      0.028     38.800     13.626      0.033     32.700      9.418      0.033     32.900      7.458      0.117      9.200     20.364     19.921     18.592     17.681     17.244     17.088     16.853              
1294   37.010300     1.365423      e   0.2037     -999.0     -999.0     22.095      0.423     20.772      0.278     18.945      0.024     17.873      0.016     17.407      0.015     17.121      0.038     16.199      0.105     15.450      0.098     14.746      0.097     14.364      0.028     39.400     14.016      0.040     27.300     11.293      0.132      8.200      8.627     -999.0      1.500     -999.0     21.961     19.847     18.222     17.550     17.274     16.973              
1295   37.469025     1.703414      a   0.2048     -999.0     -999.0     -999.0     -999.0     21.007      1.650     19.268      0.625     18.048      0.602     17.622      0.607     17.274      0.624     16.517      0.110     15.783      0.143     15.228      0.134     14.703      0.031     35.000     14.520      0.049     22.100     12.252     -999.0      1.200      9.002     -999.0      0.300     -999.0     -999.0     20.022     18.460     17.728     17.463     17.143              
1296   36.708286     1.593111      e   0.2050     -999.0     -999.0     21.457      0.291     19.552      0.106     18.805      0.022     17.971      0.013     17.520      0.014     17.201      0.039     16.460      0.146     16.018      0.199     15.192      0.155     14.547      0.030     36.800     13.948      0.038     28.300      9.924      0.049     22.000      7.999      0.199      5.500     -999.0     21.438     19.262     18.304     17.670     17.358     17.013            LN
1297   39.799992     3.641529      a   0.2052     -999.0     -999.0     21.360      0.461     19.310      0.317     18.675      0.045     17.738      0.028     17.556      0.100     16.654      0.080     16.034      0.104     15.241      0.107     14.584      0.105     14.070      0.027     40.000     13.800      0.040     27.400     11.422      0.190      5.700      8.906      0.375      2.900     -999.0     21.323     18.989     18.093     17.366     17.300     16.418              
1298   36.274673     5.143303      e   0.2052     20.745      0.317     20.015      0.165     19.556      0.210     18.567      0.028     17.849      0.022     17.470      0.031     17.201      0.090     16.364     -999.0     15.734      0.172     15.362      0.201     14.855      0.031     34.800     14.411      0.048     22.800     11.302      0.137      7.900      8.494     -999.0      1.700     20.766     20.101     19.091     18.064     17.570     17.377     17.059              
1299   37.600792     1.671531      e   0.2052     21.837      0.067     21.059      0.057     20.194      0.221     18.686      0.024     17.752      0.015     17.336      0.015     17.069      0.042     16.693      0.137     16.519      0.224     15.535      0.175     14.568      0.029     37.300     14.124      0.042     25.800     11.168      0.127      8.600      8.692     -999.0      1.100     21.814     21.062     19.477     18.077     17.478     17.254     16.952              
1300   39.335213     1.532312      a   0.2057     -999.0     -999.0     -999.0     -999.0     20.769      0.258     19.107      0.027     17.902      0.015     17.424      0.015     17.053      0.030     16.341      0.097     15.792      0.136     15.032      0.139     14.554      0.028     38.600     14.278      0.048     22.600     12.623     -999.0      0.600      8.852     -999.0      1.100     -999.0     -999.0     19.871     18.316     17.567     17.242     16.893              
1301   37.589882     2.107584      a   0.2058     22.683      0.782     -999.0     -999.0     21.091      0.382     19.159      0.025     17.861      0.016     17.373      0.015     17.076      0.039     16.360      0.105     15.487      0.088     14.858      0.106     14.321      0.028     39.300     14.046      0.041     26.200     12.312     -999.0      0.500      9.199     -999.0     -0.500     22.663     -999.0     19.995     18.284     17.530     17.193     16.941              
1302   37.522556     2.155631      a   0.2059     -999.0     -999.0     -999.0     -999.0     20.591      0.265     18.960      0.026     17.722      0.015     17.227      0.016     16.829      0.036     16.131      0.104     15.522      0.118     14.611      0.099     14.194      0.027     40.500     13.889      0.037     29.400     12.310      0.357      3.000      9.167     -999.0     -0.600     -999.0     -999.0     19.680     18.140     17.367     17.023     16.654              
1303   37.774292     1.786834      a   0.2059     -999.0     -999.0     -999.0     -999.0     20.374      0.258     19.109      0.032     17.835      0.021     17.371      0.022     17.052      0.057     16.647      0.140     15.808      0.126     15.142      0.122     14.506      0.030     36.700     14.260      0.045     24.400     12.379     -999.0      0.800      8.485     -999.0      1.900     -999.0     -999.0     19.547     18.279     17.516     17.193     16.920              
1304   37.432453     3.213286      a   0.2059     -999.0     -999.0     21.710      0.457     20.382      0.145     18.687      0.013     17.648      0.009     17.182      0.008     16.934      0.020     15.887      0.068     15.227      0.083     14.624      0.083     14.139      0.028     39.200     13.731      0.033     32.900     11.169      0.118      9.200      8.615      0.319      3.400     -999.0     21.603     19.475     17.983     17.330     17.063     16.788              
1305   36.616383     2.880421      a   0.2067     -999.0     -999.0     21.618      0.495     22.687      1.962     19.249      0.043     18.056      0.030     17.494      0.029     17.306      0.059     16.292      0.120     15.481      0.154     14.665      0.102     14.294      0.027     39.500     13.936      0.037     29.600     11.731      0.198      5.500      9.019      0.511      2.100     -999.0     21.588     21.636     18.413     17.703     17.310     17.143              
1306   36.727039     3.970309      a   0.2069     -999.0     -999.0     -999.0     -999.0     22.914      2.831     19.319      0.270     17.953      0.092     17.450      0.075     17.101      0.062     16.250      0.129     15.553      0.164     15.137      0.156     14.095      0.027     40.900     13.440      0.030     36.700     11.323      0.142      7.600      8.285      0.241      4.500     -999.0     -999.0     21.685     18.339     17.556     17.207     16.919              
1307   36.923492     2.738678      a   0.2069     -999.0     -999.0     -999.0     -999.0     20.191      0.342     18.535      0.031     17.174      0.016     16.641      0.016     16.422      0.041     16.090      0.133     15.429      0.136     14.763      0.119     13.990      0.026     41.500     13.741      0.034     31.800     12.512     -999.0      0.600      8.817     -999.0      1.100     -999.0     -999.0     19.032     17.610     16.820     16.436     16.271              
1308   35.916351     3.315603      e   0.2070     -999.0     -999.0     21.511      0.293     21.068      0.311     19.110      0.022     18.010      0.013     17.528      0.014     17.247      0.041     16.085      0.094     15.692      0.150     14.850      0.113     14.302      0.027     40.500     13.876      0.038     28.600     11.313      0.148      7.300      8.425     -999.0      1.900     -999.0     21.489     20.098     18.351     17.669     17.378     17.086              
1309   35.645947     2.614142      e   0.2071     -999.0     -999.0     21.245      0.205     20.029      0.156     18.833      0.022     17.926      0.015     17.489      0.017     17.282      0.047     16.664      0.156     15.976      0.190     14.938      0.119     14.391      0.028     39.000     13.838      0.035     30.800     10.305      0.070     15.500      8.126      0.228      4.800     -999.0     21.246     19.401     18.222     17.630     17.390     17.142              
1310   39.950989     2.103351      e   0.2071     -999.0     -999.0     21.534      0.439     17.768      0.277     18.692      0.230     16.809      0.043     33.223      0.031     30.488      0.105     16.993      0.155     15.992     -999.0     15.202     -999.0     14.955      0.031     34.500     14.619      0.060     18.100     11.195      0.122      8.900      8.745     -999.0      1.600     -999.0     21.292     16.112     17.445     16.078     32.745     30.080              
1311   36.090519     3.178254      e   0.2074     21.344      0.297     20.597      0.137     19.322      0.158     18.763      0.031     17.941      0.021     17.587      0.027     17.255      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.895      0.032     33.800     14.547      0.055     19.600     11.657      0.201      5.400      8.884     -999.0      0.500     21.299     20.660     19.061     18.266     17.697     17.469     17.143              
1312   39.229820     2.474548      e   0.2074     -999.0     -999.0     -999.0     -999.0     20.029      0.136     18.676      0.018     17.938      0.013     17.544      0.012     17.209      0.038     16.651      0.138     15.927      0.148     15.310      0.166     14.685      0.029     37.900     14.280      0.049     22.100     11.020      0.125      8.700      8.527     -999.0      1.800     -999.0     -999.0     19.541     18.199     17.682     17.454     17.069              
1313   35.623100     2.609890      e   0.2074     21.390      0.314     21.401      0.204     20.066      0.139     18.932      0.021     17.934      0.013     17.467      0.015     17.283      0.040     16.446      0.129     15.806      0.184     15.170      0.152     14.462      0.029     37.500     14.049      0.040     27.300     10.800      0.105     10.400      8.095      0.209      5.200     21.396     21.384     19.417     18.259     17.621     17.338     17.139          Sy2?
1314   39.550392     3.283438      e   0.2075     -999.0     -999.0     -999.0     -999.0     21.764      0.733     19.210      0.030     17.966      0.022     17.345      0.019     17.198      0.040     16.198      0.102     15.523      0.135     14.917      0.108     14.117      0.026     41.700     13.832      0.040     27.100     12.571     -999.0      0.300      8.875     -999.0      0.600     -999.0     -999.0     20.652     18.321     17.579     17.126     17.009            LN
1315   36.419334     2.994298      a   0.2075     -999.0     -999.0     -999.0     -999.0     19.561      0.149     18.883      0.030     17.633      0.018     17.135      0.016     16.925      0.038     16.264      0.113     15.342      0.109     14.943      0.123     14.228      0.028     38.800     13.893      0.038     28.700     12.551     -999.0      0.200      9.268     -999.0     -1.400     -999.0     -999.0     18.860     18.058     17.293     16.941     16.780              
1316   39.390297     2.940185      e   0.2075     -999.0     -999.0     20.411      0.215     20.116      0.399     18.771      0.040     17.806      0.019     17.452      0.031     17.152      0.083     16.298     -999.0     15.957      0.146     15.337      0.150     14.762      0.031     34.600     14.277      0.049     22.100     11.176      0.140      7.800      8.522      0.246      4.400     -999.0     20.477     19.434     18.139     17.555     17.375     17.082              
1317   39.402279     3.266015      a   0.2077     -999.0     -999.0     -999.0     -999.0     20.595      0.263     18.539      0.102     17.333      0.068     16.877      0.054     16.559      0.044     15.735      0.094     15.133      0.115     14.578      0.099     13.929      0.026     42.200     13.719      0.039     28.000     12.132     -999.0      1.100      9.147     -999.0      0.500     -999.0     -999.0     19.480     17.657     16.987     16.698     16.421              
1318   37.793030     2.979641      a   0.2079     -999.0     -999.0     -999.0     -999.0     20.668      0.320     19.323      0.031     18.049      0.017     17.490      0.021     17.208      0.044     16.751      0.164     15.660      0.148     14.754      0.093     14.310      0.029     37.800     14.022      0.041     26.300     12.140     -999.0      1.300      8.727     -999.0      1.000     -999.0     -999.0     19.701     18.462     17.669     17.269     17.015              
1319   38.616714     2.180166      a   0.2079     -999.0     -999.0     -999.0     -999.0     20.277      0.208     19.134      0.029     18.012      0.018     17.463      0.015     17.116      0.047     16.290      0.092     15.595      0.098     14.703      0.098     14.348      0.028     39.500     14.036      0.041     26.600     12.342      0.390      2.800      8.662     -999.0      1.200     -999.0     -999.0     19.708     18.418     17.630     17.235     16.890              
1320   39.636139     2.563643      e   0.2082     -999.0     -999.0     20.097      0.176     18.850      0.057     18.120      0.020     17.089      0.022     16.579      0.018     16.465      0.053     15.441      0.072     14.493      0.062     13.430      0.047     12.221      0.023     46.900     11.237      0.023     47.200      8.545      0.023     48.000      5.818      0.038     28.900     -999.0     20.131     18.486     17.463     16.771     16.393     16.302            BL
1321   36.932415     2.482930      e   0.2083     -999.0     -999.0     22.215      0.465     19.952      0.194     18.818      0.031     17.515      0.016     17.038      0.017     16.777      0.046     16.367      0.130     15.423      0.150     14.666      0.110     14.053      0.026     41.200     13.730      0.035     31.200     11.373      0.146      7.400      8.927     -999.0      0.900     -999.0     21.977     19.080     17.955     17.181     16.851     16.642              
1322   36.333504     2.086782      a   0.2083     -999.0     -999.0     -999.0     -999.0     20.696      0.333     18.852      0.042     17.552      0.032     17.070      0.029     16.754      0.039     16.290      0.124     15.444      0.148     14.749      0.117     14.202      0.027     40.800     13.940      0.037     29.400     12.591     -999.0      0.300      9.226     -999.0     -1.400     -999.0     -999.0     19.597     17.975     17.222     16.893     16.619              
1323   37.292870     1.253348      a   0.2083     22.833      0.107     23.065      0.291     20.423      1.803     18.738      0.825     17.368      0.709     16.847      0.641     16.553      0.639     16.034      0.096     15.488      0.136     14.792      0.113     14.033      0.026     41.800     13.703      0.035     30.700     12.816      0.511      2.100      8.747     -999.0      1.500     22.788     22.556     19.415     17.839     17.020     16.643     16.399              
1324   39.432724     3.310883      e   0.2084     -999.0     -999.0     19.880      0.152     19.467      0.174     17.977      0.017     17.246      0.010     16.873      0.014     16.974      0.055     16.689      0.160     15.924      0.189     15.606      0.220     14.442      0.028     39.500     14.098      0.047     22.900     10.578      0.076     14.200      8.826      0.360      3.000     -999.0     19.944     18.664     17.440     17.028     16.980     16.962              
1325   37.133354     4.303379      a   0.2085     -999.0     -999.0     -999.0     -999.0     19.904      0.683     19.889      0.513     17.999      0.166     17.907      0.431     17.220      0.277     15.886      0.100     15.031      0.110     14.348      0.091     13.623      0.025     42.700     13.355      0.029     37.400     12.303     -999.0      1.700      9.181     -999.0     -0.700     -999.0     -999.0     19.037     18.980     17.601     17.660     17.022              
1326   36.940849     2.741639      a   0.2085     -999.0     -999.0     -999.0     -999.0     20.167      0.220     19.171      0.032     17.729      0.016     17.199      0.017     16.877      0.035     16.112      0.100     15.385      0.121     14.861      0.120     14.223      0.027     40.600     13.979      0.040     27.100     12.161     -999.0      1.700      9.018     -999.0      0.700     -999.0     -999.0     18.977     18.217     17.343     16.964     16.693              
1327   39.655197     2.583929      e   0.2086     -999.0     -999.0     21.100      0.389     19.822      0.220     18.670      0.032     17.438      0.016     17.084      0.021     16.820      0.052     16.502      0.141     15.686      0.136     15.343      0.177     14.372      0.027     40.200     14.053      0.048     22.700     11.167      0.127      8.600      8.900     -999.0      0.800     -999.0     21.056     18.981     17.894     17.136     16.943     16.711              
1328   36.756859     3.831400      e   0.2087     22.227      0.536     20.761      0.266     20.219      0.230     18.798      0.027     17.896      0.018     17.469      0.018     17.092      0.044     16.642      0.153     16.013      0.225     15.351      0.192     14.539      0.030     36.600     14.047      0.040     27.400     10.653      0.084     13.000      8.802      0.346      3.100     22.183     20.807     19.593     18.176     17.564     17.301     16.913              
1329   38.375248     3.858668      a   0.2087     -999.0     -999.0     -999.0     -999.0     20.605      0.110     18.958      0.012     18.029      0.008     17.715      0.010     17.478      0.027     16.370      0.093     15.666      0.105     15.065      0.118     14.815      0.031     34.600     14.578      0.055     19.600     12.256      0.353      3.100      8.745     -999.0      0.800     -999.0     -999.0     19.751     18.312     17.760     17.693     17.415              
1330   38.944984     3.452874      e   0.2092     -999.0     -999.0     21.848      0.423     20.677      0.448     19.043      0.034     17.979      0.023     17.523      0.025     17.259      0.076     16.547      0.118     16.305      0.189     15.423      0.162     14.631      0.030     36.600     14.266      0.048     22.800     10.953      0.114      9.500      8.652     -999.0      1.300     -999.0     21.772     19.733     18.285     17.641     17.385     17.113              
1331   37.449005     4.257440      e   0.2092     20.354      0.325     21.046      0.268     20.160      0.252     18.992      0.035     17.999      0.026     17.552      0.030     17.314      0.083     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.863      0.034     32.100     14.541      0.055     19.900     12.211      0.315      3.500      8.878     -999.0      0.400     20.518     21.076     19.543     18.328     17.695     17.424     17.177              
1332   38.404350     3.608619      a   0.2098     22.136      0.578     -999.0     -999.0     21.401      0.462     18.984      0.028     17.554      0.015     17.061      0.015     16.684      0.023     16.023      0.093     15.131      0.073     14.537      0.092     13.917      0.026     41.200     13.611      0.034     32.100     12.068     -999.0      1.500      9.056     -999.0      0.400     22.217     -999.0     20.155     17.992     17.154     16.819     16.502              
1333   38.499702     3.888875      e   0.2100     21.629      0.379     20.683      0.170     19.942      0.263     18.966      0.039     18.064      0.028     17.693      0.035     17.501      0.122     16.994      0.174     16.304      0.184     15.328      0.179     15.002      0.033     32.500     14.588      0.057     19.100     11.318      0.167      6.500      9.183      0.508      2.100     21.602     20.748     19.380     18.342     17.787     17.604     17.408              
1334   36.639042     4.880336      a   0.2100     -999.0     -999.0     -999.0     -999.0     20.675      0.497     18.466      0.027     17.145      0.016     16.633      0.017     16.359      0.040     16.121      0.140     15.400      0.141     14.506      0.100     13.821      0.025     43.000     13.588      0.034     31.900     12.188     -999.0      1.100      8.840     -999.0     -0.500     -999.0     -999.0     19.470     17.512     16.766     16.419     16.199              
1335   37.144417     4.289401      e   0.2101     -999.0     -999.0     20.971      0.276     19.685      0.222     18.725      0.031     17.876      0.023     17.375      0.026     17.237      0.103     16.949      0.166     16.352      0.229     14.677     -999.0     14.612      0.030     36.500     14.197      0.043     25.000     10.946      0.109      9.900      8.736      0.327      3.300     -999.0     20.996     19.198     18.153     17.531     17.223     17.023              
1336   36.437656     1.948108      a   0.2104     -999.0     -999.0     -999.0     -999.0     21.290      0.526     19.223      0.038     17.906      0.031     17.410      0.025     17.054      0.044     16.376      0.118     15.547      0.138     14.957      0.127     14.404      0.028     38.200     14.103      0.041     26.700     12.568     -999.0      0.300      8.996     -999.0      0.400     -999.0     -999.0     20.170     18.326     17.553     17.212     16.895              
1337   35.833462     3.878305      e   0.2104     -999.0     -999.0     21.450      0.278     19.358      0.215     18.782      0.034     17.634      0.018     17.088      0.026     16.774      0.054     16.323      0.138     15.326      0.158     14.822      0.122     14.088      0.026     41.100     13.675      0.034     32.200     10.609      0.076     14.200      8.891      0.400      2.700     -999.0     21.381     18.830     17.997     17.220     16.826     16.542              
1338   36.014626     3.753188      a   0.2106     -999.0     -999.0     -999.0     -999.0     21.242      0.985     19.183      0.064     17.696      0.034     17.285      0.035     16.999      0.070     16.612      0.156     15.655      0.146     14.854      0.115     14.515      0.029     37.000     14.272      0.048     22.800     12.650     -999.0      0.200      8.590     -999.0      1.100     -999.0     -999.0     20.011     18.210     17.329     17.074     16.853              
1339   36.990593     4.274283      a   0.2108     -999.0     -999.0     -999.0     -999.0     20.949      0.515     18.834      0.033     17.394      0.021     16.895      0.020     16.567      0.046     16.048      0.093     15.213      0.133     14.468      0.091     13.936      0.028     39.200     13.706      0.037     29.700     12.078     -999.0      1.400      8.521     -999.0      0.500     -999.0     -999.0     19.694     17.838     16.995     16.655     16.388              
1340   37.458839     4.328570      e   0.2110     21.938      0.431     20.048      0.122     19.067      0.057     18.503      0.014     18.001      0.014     17.718      0.017     17.619      0.063     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.189      0.037     29.600     14.589      0.051     21.100     10.535      0.076     14.300      8.470      0.286      3.800     21.925     20.140     18.855     18.196     17.846     17.759     17.560              
1341   37.384392     4.561080      e   0.2110     20.987      0.254     21.107      0.232     19.629      0.131     18.585      0.019     17.643      0.013     17.219      0.014     16.920      0.040     16.449      0.129     15.730      0.149     15.273      0.174     14.275      0.029     37.700     13.881      0.037     29.300     10.931      0.107     10.100      8.357     -999.0      1.700     20.990     21.090     19.058     17.927     17.321     17.066     16.767              
1342   35.705124     3.142977      a   0.2111     -999.0     -999.0     -999.0     -999.0     25.301      6.601     19.371      0.050     18.042      0.028     17.577      0.025     17.349      0.090     16.594      0.151     16.056      0.201     15.259      0.148     14.748      0.030     35.700     14.479      0.050     21.900     12.659     -999.0      0.400      8.687     -999.0      1.100     -999.0     -999.0     24.081     18.405     17.678     17.367     17.200              
1343   37.764381     4.366814      a   0.2111     -999.0     -999.0     -999.0     -999.0     21.959      0.842     19.285      0.036     18.046      0.021     17.517      0.021     17.281      0.052     16.457      0.119     15.819      0.121     15.184      0.124     14.605      0.030     36.600     14.264      0.047     23.100     12.664      0.441      2.500      9.285     -999.0      0.200     -999.0     -999.0     20.810     18.378     17.662     17.312     17.109              
1344   37.163948     5.108734      e   0.2114     22.141      0.496     21.130      0.233     19.981      0.171     18.932      0.028     18.008      0.019     17.624      0.023     17.510      0.072     17.097      0.206     16.627      0.258     15.372      0.154     14.951      0.033     32.700     14.442      0.052     20.800     10.753      0.090     12.100      8.874      0.481      2.300     22.095     21.153     19.167     18.178     17.639     17.504     17.379              
1345   37.592278     4.693558      a   0.2115     -999.0     -999.0     -999.0     -999.0     21.118      0.638     18.731      0.029     17.477      0.016     16.959      0.017     16.683      0.046     16.002      0.079     15.347      0.104     14.725      0.104     14.064      0.026     41.700     13.796      0.036     30.000     12.006      0.271      4.000      8.686     -999.0      1.300     -999.0     -999.0     19.956     17.812     17.086     16.747     16.505              
1346   35.712166     3.398854      a   0.2119     -999.0     -999.0     21.147      0.158     19.749      0.154     18.945      0.028     17.835      0.015     17.371      0.015     17.065      0.039     16.449      0.139     15.953      0.198     15.259      0.146     14.540      0.028     38.600     14.202      0.040     26.800     11.891      0.236      4.600      8.543     -999.0      1.400     -999.0     21.148     19.229     18.212     17.501     17.184     16.905              
1347   37.053947     4.725585      e   0.2121     -999.0     -999.0     20.729      0.204     19.777      0.425     18.523      0.548     17.699      0.526     17.170      0.572     16.991      0.607     16.110      0.095     15.287      0.099     14.720      0.093     13.944      0.026     41.700     13.315      0.030     35.800      9.127      0.031     35.000      7.191      0.098     11.100     -999.0     20.760     19.037     17.866     17.310     17.030     16.765              
1348   35.723232     3.100991      a   0.2124     -999.0     -999.0     -999.0     -999.0     20.353      0.246     19.029      0.040     17.577      0.031     17.026      0.029     16.803      0.052     15.932      0.111     15.131      0.151     14.440      0.102     13.635      0.026     41.900     13.331      0.030     35.700     12.826      0.525      2.100      9.190     -999.0     -2.200     -999.0     -999.0     19.117     18.044     17.188     16.793     16.627              
1349   40.189270     2.953448      a   0.2125     -999.0     -999.0     -999.0     -999.0     26.859      4.071     19.179      0.142     17.714      0.058     17.303      0.088     17.209      0.174     16.602      0.151     15.915      0.181     15.184      0.153     14.677      0.032     33.400     14.463      0.057     18.900     12.583     -999.0     -0.400      9.044     -999.0     -0.200     -999.0     -999.0     25.174     17.910     16.976     16.820     16.795              
1350   39.405109     2.868086      a   0.2126     -999.0     -999.0     -999.0     -999.0     21.743      0.656     19.238      0.035     17.998      0.024     17.508      0.022     17.291      0.040     16.590      0.144     15.779      0.144     15.402      0.173     14.597      0.033     33.100     14.218      0.049     21.900     12.487      0.438      2.500      9.206     -999.0     -1.000     -999.0     -999.0     20.650     18.377     17.673     17.353     17.170              
1351   35.866615     2.195606      e   0.2137     -999.0     -999.0     21.408      0.233     19.488      0.165     18.455      0.023     17.343      0.012     16.837      0.014     16.668      0.049     16.399      0.148     15.589      0.148     14.731      0.117     13.983      0.026     41.300     13.601      0.033     32.600     11.140      0.134      8.100      8.678     -999.0      0.900     -999.0     21.296     18.811     17.704     17.000     16.661     16.498              
1352   35.711647     2.879069      e   0.2141     20.995      0.220     20.560      0.122     19.634      0.097     18.831      0.021     17.930      0.014     17.520      0.014     17.295      0.037     16.556      0.140     15.976      0.187     15.064      0.130     14.525      0.028     38.200     14.002      0.038     28.600     10.510      0.078     13.900      8.136      0.200      5.400     20.997     20.625     19.234     18.249     17.657     17.408     17.172              
1353   39.628616     3.986867      a   0.2142     -999.0     -999.0     21.938      0.576     19.904      0.164     19.252      0.037     18.001      0.019     17.516      0.017     17.175      0.048     16.510      0.127     16.037      0.172     15.219      0.179     14.472      0.028     38.500     14.184      0.047     23.300     12.272      0.348      3.100      8.998     -999.0      0.600     -999.0     21.848     19.239     18.389     17.603     17.273     16.980              
1354   38.755039     5.142925      e   0.2144     20.363      0.296     20.591      0.292     19.704      0.161     18.639      0.032     17.710      0.019     17.341      0.028     17.408      0.115     16.128     -999.0     15.935      0.179     15.439      0.185     14.660      0.031     35.300     14.325      0.048     22.400     11.247      0.146      7.400      8.890      0.445      2.400     20.455     20.636     18.992     17.984     17.425     17.295     17.326              
1355   35.586884     3.139183      e   0.2145     20.909      0.188     21.071      0.240     20.028      0.276     19.074      0.042     18.077      0.032     17.757      0.037     17.409      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.135      0.036     30.400     14.614      0.052     20.700     11.983      0.259      4.200      8.613     -999.0      1.400     20.970     21.106     19.519     18.442     17.820     17.638     17.325           LN?
1356   36.065765     3.778865      a   0.2147     -999.0     -999.0     -999.0     -999.0     20.575      0.491     18.725      0.033     17.295      0.018     16.717      0.019     16.373      0.032     15.827      0.092     15.336      0.159     14.500      0.100     13.854      0.026     42.400     13.600      0.033     32.800     12.825      0.538      2.000      9.060     -999.0      0.200     -999.0     -999.0     19.290     17.698     16.857     16.443     16.153              
1357   36.458412     2.717472      e   0.2148     -999.0     -999.0     21.875      0.336     20.320      0.229     18.939      0.031     17.697      0.025     17.153      0.062     16.814      0.099     15.872      0.103     14.518     -999.0     14.258     -999.0     13.917      0.026     42.400     13.638      0.034     31.800     12.098      0.284      3.800      8.738     -999.0      0.800     -999.0     21.741     19.556     18.093     17.306     16.919     16.605              
1358   39.699646     1.722656      a   0.2150     -999.0     -999.0     -999.0     -999.0     19.874      0.170     18.575      0.059     17.254      0.066     16.754      0.096     16.424      0.090     15.975      0.099     15.226      0.134     14.671      0.109     14.031      0.034     31.800     13.787      0.046     23.500     12.630     -999.0     -0.300      8.953     -999.0     -1.500     -999.0     -999.0     19.116     17.694     16.874     16.524     16.237              
1359   36.622791     3.810596      a   0.2158     -999.0     -999.0     -999.0     -999.0     20.844      0.342     19.233      0.030     17.880      0.023     17.325      0.022     17.018      0.046     16.413      0.146     15.457      0.139     14.706      0.119     14.337      0.028     39.000     14.099      0.043     25.200     12.837      0.522      2.100      9.054     -999.0      0.500     -999.0     -999.0     19.609     18.235     17.454     17.071     16.812              
1360   38.562180     5.450233      a   0.2159     -999.0     -999.0     -999.0     -999.0     20.163      0.204     19.064      0.035     17.880      0.021     17.374      0.023     17.042      0.060     16.447      0.113     15.940      0.136     15.313      0.165     14.464      0.028     39.100     14.174      0.046     23.900     12.402     -999.0      0.700      9.094     -999.0      0.100     -999.0     -999.0     19.499     18.236     17.492     17.143     16.844              
1361   35.766918     3.839685      a   0.2160     21.565      0.383     21.517      0.266     24.822      9.887     19.233      0.077     17.607      0.035     17.309      0.043     17.259      0.097     16.440      0.156     14.677     -999.0     14.210     -999.0     13.876      0.026     41.400     13.621      0.034     32.200     12.198      0.326      3.300      8.945     -999.0      0.600     21.778     21.431     23.543     18.227     17.227     17.091     17.106              
1362   39.611454     4.358105      a   0.2162     -999.0     -999.0     -999.0     -999.0     20.103      0.356     19.068      0.054     17.704      0.034     17.141      0.041     16.654      0.069     16.649      0.143     15.958      0.152     14.919      0.108     14.212      0.027     39.800     13.895      0.040     27.100     12.608     -999.0      0.100      9.192     -999.0     -1.300     -999.0     -999.0     19.291     18.077     17.187     16.796     16.360              
1363   35.676414     3.638989      e   0.2163     -999.0     -999.0     22.272      0.278     20.106      0.200     19.159      0.034     18.063      0.020     17.556      0.022     17.347      0.064     16.664      0.174     16.061      0.209     15.037      0.148     14.578      0.029     37.600     14.152      0.043     25.500     11.204      0.142      7.600      8.245      0.227      4.800     -999.0     22.131     19.527     18.413     17.713     17.367     17.171              
1364   37.298290     4.024883      a   0.2166     -999.0     -999.0     -999.0     -999.0     21.302      0.316     19.173      0.019     17.924      0.012     17.443      0.011     17.190      0.033     16.125      0.090     15.288      0.095     14.833      0.102     14.416      0.028     38.200     14.051      0.041     26.700     12.603      0.497      2.200      9.204     -999.0     -0.100     -999.0     -999.0     20.191     18.298     17.588     17.280     17.058              
1365   39.698429     4.321424      e   0.2170     21.719      0.271     21.391      0.210     27.585      0.882     18.974      0.027     17.965      0.019     17.446      0.019     17.405      0.081     16.429      0.121     15.711      0.154     14.929      0.116     14.347      0.029     37.200     13.940      0.041     26.600     10.951      0.115      9.500      8.342      0.270      4.000     20.141     21.377     25.753     17.594     17.153     16.908     16.952              
1366   35.840595     3.957570      a   0.2171     -999.0     -999.0     -999.0     -999.0     20.719      0.490     19.069      0.040     17.656      0.022     17.200      0.022     16.867      0.062     16.344      0.140     15.610      0.149     14.825      0.109     14.316      0.027     39.800     14.002      0.040     27.300     12.684     -999.0     -0.300      8.981     -999.0      0.100     -999.0     -999.0     19.444     18.067     17.275     16.984     16.714              
1367   38.893398     4.723796      a   0.2171     -999.0     -999.0     -999.0     -999.0     20.848      0.366     18.697      0.023     17.501      0.015     17.020      0.015     16.694      0.034     16.010      0.099     15.406      0.126     14.664      0.090     14.077      0.026     41.300     13.742      0.039     28.200     12.108     -999.0      1.400      9.225     -999.0     -0.600     -999.0     -999.0     19.602     17.732     17.060     16.795     16.498              
1368   35.969070     3.595364      e   0.2176     -999.0     -999.0     22.701      0.462     21.710      1.341     19.226      0.051     17.811      0.026     17.325      0.027     17.098      0.078     16.445      0.157     15.584      0.168     15.013      0.133     14.338      0.028     39.200     14.008      0.040     27.300     11.767      0.216      5.000      9.136     -999.0     -0.400     -999.0     22.408     20.462     18.245     17.450     17.123     16.955              
1369   38.269505     2.415384      e   0.2177     21.170      0.202     20.691      0.150     19.757      0.089     18.785      0.015     18.030      0.011     17.612      0.011     17.387      0.038     16.615      0.125     15.662      0.089     15.136      0.137     14.712      0.030     35.600     14.306      0.048     22.800     10.812      0.096     11.300      9.029     -999.0      0.500     21.168     20.755     19.355     18.301     17.762     17.527     17.227              
1370   37.823338     4.512621      a   0.2179     -999.0     -999.0     21.741      0.368     20.564      0.339     19.164      0.038     18.053      0.023     17.632      0.025     17.424      0.089     16.757      0.137     16.099      0.158     15.201      0.133     14.664      0.030     35.800     14.302      0.048     22.700     12.341      0.356      3.000      9.260     -999.0     -0.200     -999.0     21.689     19.610     18.372     17.732     17.511     17.313              
1371   36.807781     3.279448      a   0.2181     -999.0     -999.0     -999.0     -999.0     26.776      3.052     19.815      0.110     17.878      0.055     17.494      0.055     18.032      0.169     16.777      0.182     15.753      0.176     15.328      0.191     14.962      0.032     33.600     14.514      0.051     21.400     12.275      0.299      3.600      8.574     -999.0      1.200     -999.0     -999.0     25.034     18.500     17.116     16.994     17.605              
1372   37.894489     4.603090      a   0.2184     -999.0     -999.0     -999.0     -999.0     20.671      0.551     18.977      0.042     17.499      0.028     16.983      0.026     16.807      0.065     16.376      0.123     15.748      0.146     14.815      0.110     14.143      0.027     40.400     13.863      0.037     29.400     12.345     -999.0      1.000      9.261     -999.0      0.100     -999.0     -999.0     19.365     17.953     17.106     16.756     16.644              
1373   39.219421     4.920274      a   0.2186     -999.0     -999.0     -999.0     -999.0     20.656      0.289     19.298      0.038     17.841      0.026     17.284      0.031     16.951      0.039     16.176      0.115     15.499      0.106     14.806      0.121     14.230      0.028     38.500     13.915      0.041     26.400     11.984     -999.0      1.700      9.198     -999.0     -0.800     -999.0     -999.0     19.370     18.230     17.388     17.001     16.731              
1374   40.082870     4.303269      e   0.2187     -999.0     -999.0     20.442      0.214     19.610      0.163     18.655      0.023     17.966      0.022     17.631      0.025     17.708      0.122     16.803      0.174     15.695     -999.0     15.320      0.168     14.988      0.033     32.400     14.467      0.054     19.900     10.588      0.095     11.400      8.774     -999.0      0.500     -999.0     20.518     19.080     18.154     17.758     17.704     17.692              
1375   35.757542     3.995782      a   0.2191     -999.0     -999.0     -999.0     -999.0     20.976      0.357     19.438      0.033     18.053      0.022     17.545      0.022     17.381      0.058     16.231      0.105     15.518      0.137     14.962      0.128     14.445      0.028     38.500     14.088      0.040     26.900     12.081     -999.0      1.900      8.488      0.293      3.700     -999.0     -999.0     19.716     18.448     17.679     17.338     17.232              
1376   36.626366     3.796375      a   0.2196     -999.0     -999.0     -999.0     -999.0     20.385      0.266     18.806      0.030     17.555      0.017     17.038      0.016     16.708      0.032     15.979      0.100     15.421      0.149     14.712      0.120     14.126      0.027     40.500     13.841      0.039     27.700     12.268     -999.0      1.600      8.797     -999.0      1.300     -999.0     -999.0     19.282     17.883     17.142     16.809     16.506              
1377   37.033211     1.935900      e   0.2197     -999.0     -999.0     21.086      0.309     14.622      0.042     14.108      0.010     14.559      0.022     14.082      0.028     30.247      0.238     16.873      0.180     15.895      0.192     15.055      0.149     14.508      0.029     37.700     14.255      0.044     24.400     12.128      0.287      3.800      8.842     -999.0      0.800     -999.0     20.259     14.714     14.300     14.844     14.725     30.634              
1378   36.629971     3.766707      a   0.2199     -999.0     -999.0     -999.0     -999.0     20.475      0.268     18.840      0.029     17.457      0.020     16.894      0.021     16.655      0.029     15.936      0.102     14.963      0.095     14.333      0.086     13.912      0.027     40.900     13.583      0.032     33.600     11.926      0.232      4.700      8.749     -999.0      1.100     -999.0     -999.0     19.164     17.813     17.057     16.665     16.489              
1379   36.332317     3.904160      a   0.2199     -999.0     -999.0     -999.0     -999.0     20.245      0.207     19.334      0.033     17.980      0.020     17.519      0.019     17.073      0.049     16.658      0.146     15.429      0.140     15.114      0.146     14.577      0.029     36.900     14.203      0.045     24.200     12.216     -999.0      1.000      8.751     -999.0      0.800     -999.0     -999.0     19.346     18.367     17.565     17.268     16.881              
1380   37.005615     1.838693      a   0.2200     -999.0     -999.0     -999.0     -999.0     20.304      0.305     19.201      0.045     17.998      0.025     17.565      0.030     17.191      0.075     16.791      0.145     16.055      0.172     15.221      0.157     14.574      0.029     37.200     14.313      0.045     23.900     12.299      0.375      2.900      9.093     -999.0      0.300     -999.0     -999.0     19.626     18.395     17.675     17.392     17.056              
1381   36.542740     3.818780      a   0.2207     -999.0     -999.0     -999.0     -999.0     20.543      0.367     18.816      0.031     17.506      0.018     16.969      0.019     16.626      0.044     16.231      0.128     15.353      0.131     14.815      0.127     14.084      0.026     41.200     13.743      0.035     31.500     12.440     -999.0      0.700      9.010     -999.0     -0.300     -999.0     -999.0     19.341     17.844     17.078     16.722     16.414              
1382   37.905163     4.343540      a   0.2207     -999.0     -999.0     -999.0     -999.0     20.632      0.551     19.356      0.058     18.091      0.029     17.554      0.033     16.991      0.094     16.683      0.131     15.927      0.122     15.400      0.146     14.658      0.031     35.100     14.415      0.050     21.900     12.374      0.352      3.100      9.133     -999.0     -0.500     -999.0     -999.0     19.851     18.460     17.633     17.256     16.730              
1383   36.316444     3.656278      a   0.2212     -999.0     -999.0     22.863      0.416     25.520      4.021     19.370      0.034     18.077      0.021     17.570      0.022     17.147      0.054     16.496      0.128     15.961      0.204     15.030      0.126     14.478      0.029     37.700     14.189      0.044     24.900     12.488     -999.0      0.400      9.249     -999.0     -0.300     -999.0     22.591     24.175     18.305     17.625     17.288     16.920              
1384   39.288452     3.850532      a   0.2213     -999.0     -999.0     21.294      0.243     19.755      0.213     18.965      0.037     17.826      0.022     17.375      0.025     17.072      0.078     16.720      0.157     15.806      0.189     15.155      0.151     14.421      0.029     37.800     14.095      0.044     24.500     11.378      0.158      6.900      8.813     -999.0      1.200     -999.0     21.273     19.134     18.139     17.448     17.160     16.903              
1385   39.127361     4.092907      a   0.2215     -999.0     -999.0     -999.0     -999.0     21.035      0.350     19.053      0.027     17.774      0.013     17.240      0.013     16.879      0.030     16.140      0.121     15.408      0.113     14.831      0.110     14.124      0.026     41.400     13.859      0.042     25.600     11.875      0.243      4.500      8.987     -999.0      0.400     -999.0     -999.0     19.727     18.018     17.282     16.954     16.632              
1386   36.777885     3.311792      a   0.2220     -999.0     -999.0     -999.0     -999.0     22.738      2.389     19.286      0.044     17.954      0.022     17.421      0.018     17.052      0.057     16.435      0.137     15.673      0.163     14.895      0.136     14.450      0.029     37.600     14.161      0.045     24.200     12.088     -999.0      1.800      8.896     -999.0      0.800     -999.0     -999.0     21.524     18.317     17.544     17.183     16.850              
1387   36.539940     3.380118      e   0.2225     -999.0     -999.0     22.916      0.513     19.999      0.183     19.178      0.034     18.003      0.019     17.498      0.019     17.176      0.059     16.738      0.174     15.651      0.166     15.129      0.146     14.463      0.028     38.200     14.091      0.040     27.100     11.423      0.163      6.700      8.827      0.364      3.000     -999.0     22.611     19.433     18.366     17.615     17.262     16.972              
1388   38.439362     3.643791      a   0.2226     -999.0     -999.0     -999.0     -999.0     21.410      0.742     19.274      0.069     17.944      0.042     17.433      0.043     17.067      0.067     16.640      0.136     16.079      0.158     15.041      0.132     14.600      0.030     35.900     14.274      0.046     23.800     12.796     -999.0     -0.500      9.068     -999.0      0.000     -999.0     -999.0     20.166     18.289     17.533     17.200     16.875              
1389   40.052670     4.316451      a   0.2230     -999.0     -999.0     -999.0     -999.0     24.525     15.808     19.167      0.125     17.542      1.558     16.944      0.237     17.040      0.247     16.304      0.116     15.516      0.134     14.774      0.112     14.046      0.027     41.000     13.731      0.036     29.800     12.314     -999.0      0.700      9.142     -999.0     -0.100     -999.0     -999.0     23.182     18.115     17.127     16.697     16.853              
1390   39.996956     2.255145      a   0.2232     -999.0     -999.0     -999.0     -999.0     20.469      0.299     18.823      0.026     17.462      0.015     16.950      0.016     16.704      0.038     16.057      0.092     15.293      0.110     14.679      0.105     14.000      0.026     42.300     13.765      0.036     30.200     12.608      0.459      2.400      9.423     -999.0     -0.600     -999.0     -999.0     19.229     17.849     17.098     16.753     16.558              
1391   39.976250     2.152746      a   0.2235     -999.0     -999.0     -999.0     -999.0     20.791      0.549     19.256      0.037     17.929      0.025     17.443      0.023     17.187      0.059     16.480      0.110     15.918      0.159     15.400      0.163     14.636      0.036     30.400     14.480      0.060     17.900     12.095     -999.0      1.400      9.280     -999.0     -0.500     -999.0     -999.0     19.583     18.308     17.573     17.259     17.049              
1392   38.655293     3.331424      a   0.2238     -999.0     -999.0     -999.0     -999.0     20.666      0.221     19.427      0.034     17.983      0.016     17.404      0.013     17.118      0.028     16.141      0.094     15.631      0.105     14.798      0.103     14.238      0.027     39.800     13.918      0.041     26.700     12.057     -999.0      1.600      8.876     -999.0      0.600     -999.0     -999.0     19.371     18.399     17.566     17.152     16.916              
1393   38.694752     3.458495      a   0.2238     -999.0     -999.0     -999.0     -999.0     21.395      1.044     18.966      0.041     17.529      0.021     17.057      0.022     16.663      0.055     16.271      0.115     15.672      0.104     14.844      0.104     14.156      0.027     40.500     13.914      0.039     27.700     12.685     -999.0     -0.600      9.125     -999.0     -0.500     -999.0     -999.0     20.081     17.940     17.144     16.837     16.504              
1394   39.567345     4.194924      a   0.2248     -999.0     -999.0     -999.0     -999.0     21.895      2.425     19.238      0.044     17.933      0.031     17.411      0.029     17.279      0.094     16.701      0.143     15.541      0.112     15.007      0.126     14.659      0.029     38.000     14.331      0.056     19.400     12.544     -999.0     -0.900      8.861     -999.0      0.500     -999.0     -999.0     20.634     18.254     17.545     17.208     17.124              
1395   39.633018     2.632349      a   0.2255     -999.0     -999.0     -999.0     -999.0     24.123      3.859     19.456      0.167     18.098      0.229     17.543      0.312     17.341      0.278     16.519      0.126     16.021      0.176     15.175      0.144     14.644      0.047     22.900     14.280      0.065     16.600     11.993     -999.0      1.100      8.451     -999.0      1.100     -999.0     -999.0     22.772     18.376     17.612     17.229     17.074              
1396   38.556801     2.976594      e   0.2264     -999.0     -999.0     21.307      0.298     19.843      0.125     19.021      0.021     18.095      0.015     17.663      0.016     17.446      0.046     16.854      0.152     15.899      0.112     15.290      0.150     14.671      0.029     37.000     14.265      0.043     25.200     10.794      0.092     11.800      8.564     -999.0      1.500     -999.0     21.317     19.396     18.396     17.796     17.531     17.302              
1397   38.484383     1.627880      a   0.2265     -999.0     -999.0     -999.0     -999.0     21.725      0.701     19.208      0.034     17.956      0.017     17.427      0.017     17.015      0.032     16.630      0.127     15.699      0.111     14.890      0.108     14.459      0.028     38.400     14.212      0.044     24.500     12.457     -999.0      1.000      9.131     -999.0      0.300     -999.0     -999.0     20.662     18.340     17.554     17.201     16.792              
1398   39.221973     4.646738      e   0.2266     21.692      0.305     20.761      0.136     19.888      0.165     18.845      0.028     18.100      0.017     17.796      0.027     17.556      0.080     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.145      0.034     31.800     14.697      0.064     16.900     10.880      0.116      9.400      8.767      0.387      2.800     21.661     20.826     19.296     18.278     17.858     17.770     17.511              
1399   38.129711     2.010764      a   0.2290     -999.0     -999.0     22.899      0.876     20.737      0.310     18.913      0.027     17.632      0.016     17.105      0.016     16.842      0.033     16.296      0.103     15.679      0.119     14.710      0.101     14.195      0.027     39.900     13.928      0.040     27.100     12.514     -999.0      0.600      9.061     -999.0      0.000     -999.0     22.489     19.600     18.012     17.280     16.924     16.685              
1400   39.290642     1.998645      a   0.2290     -999.0     -999.0     -999.0     -999.0     22.712      1.958     19.301      0.042     17.898      0.029     17.377      0.026     17.109      0.042     16.416      0.110     15.667      0.130     15.374      0.159     14.447      0.027     39.500     14.232      0.046     23.500     12.466      0.411      2.600      9.423     -999.0     -0.800     -999.0     -999.0     21.412     18.291     17.534     17.177     16.965              
1401   36.003410     4.023965      a   0.2295     -999.0     -999.0     -999.0     -999.0     21.096      0.364     19.349      0.029     18.007      0.017     17.538      0.019     17.179      0.040     16.489      0.122     15.953      0.183     15.025      0.129     14.506      0.030     36.700     14.176      0.043     25.300     12.664     -999.0      0.100      9.139     -999.0     -1.200     -999.0     -999.0     19.840     18.357     17.622     17.333     17.022              
1402   38.737907     2.768957      a   0.2296     -999.0     -999.0     -999.0     -999.0     20.229      0.126     18.777      0.016     17.716      0.010     17.347      0.011     17.047      0.024     16.174      0.086     15.519      0.107     14.877      0.113     14.376      0.028     39.200     14.085      0.043     25.300     12.107      0.341      3.200      8.992     -999.0      0.300     -999.0     -999.0     19.386     18.045     17.436     17.257     16.964              
1403   39.392200     1.595581      a   0.2315     -999.0     -999.0     -999.0     -999.0     21.423      0.401     19.444      0.030     18.077      0.017     17.595      0.016     17.227      0.031     16.477      0.110     15.648      0.128     14.953      0.117     14.568      0.028     38.500     14.328      0.048     22.800     12.952     -999.0     -0.300      9.379     -999.0      0.100     -999.0     -999.0     20.180     18.469     17.709     17.395     17.069              
1404   38.334129     5.517264      a   0.2321     -999.0     -999.0     -999.0     -999.0     19.334      0.158     18.928      0.038     17.350      0.017     16.794      0.017     16.628      0.056     16.164      0.109     15.369      0.116     14.557      0.089     13.914      0.027     39.800     13.608      0.034     31.600     12.123     -999.0      1.000      8.761     -999.0      0.300     -999.0     -999.0     17.873     17.797     16.891     16.515     16.416              
1405   35.738754     4.162076      a   0.2322     -999.0     -999.0     -999.0     -999.0     21.579      1.696     18.908      4.517     17.551      1.541     16.949      1.154     16.681      0.653     15.967      0.110     14.569     -999.0     13.968     -999.0     13.595      0.026     42.500     13.268      0.030     35.900     11.776      0.210      5.200      9.112     -999.0     -1.400     -999.0     -999.0     20.123     17.748     16.999     16.582     16.368              
1406   38.456169     5.278147      a   0.2328     -999.0     -999.0     -999.0     -999.0     21.004      0.523     18.950      0.033     17.529      0.019     16.993      0.020     16.658      0.044     16.237      0.102     15.473      0.115     14.846      0.104     14.068      0.025     43.200     13.776      0.038     28.700     11.722     -999.0      1.500      8.894     -999.0     -0.800     -999.0     -999.0     19.614     17.870     17.096     16.739     16.462              
1407   39.713783     2.849399      a   0.2333     -999.0     -999.0     -999.0     -999.0     21.499      0.520     19.202      0.031     17.801      0.015     17.319      0.012     16.966      0.029     16.480      0.139     15.435      0.124     14.759      0.123     14.271      0.027     39.900     14.065      0.043     25.400     11.993     -999.0      1.800      8.943     -999.0      0.900     -999.0     -999.0     20.188     18.184     17.419     17.110     16.808              
1408   38.531616     5.346441      a   0.2335     -999.0     -999.0     -999.0     -999.0     21.265      0.409     19.355      0.034     17.985      0.024     17.475      0.028     17.239      0.098     16.266      0.095     15.694      0.112     14.993      0.110     14.325      0.028     38.200     14.097      0.046     23.500     12.208     -999.0      0.500      8.730     -999.0     -0.400     -999.0     -999.0     19.925     18.316     17.582     17.255     17.074              
1409   37.840946     5.245823      e   0.2337     -999.0     -999.0     21.814      0.462     20.715      0.382     19.186      0.037     18.071      0.023     17.526      0.022     17.187      0.070     16.609      0.142     15.748      0.147     15.072      0.121     14.296      0.027     40.000     13.867      0.038     28.300     10.608      0.091     12.000      8.839      0.358      3.000     -999.0     21.746     19.746     18.320     17.601     17.254     16.915              
1410   38.440250     4.716653      a   0.2337     -999.0     -999.0     -999.0     -999.0     22.143      1.121     19.240      0.038     17.925      0.031     17.406      0.028     17.069      0.043     16.287      0.102     15.548      0.101     14.679      0.101     14.221      0.026     41.400     13.945      0.040     26.900     12.000     -999.0      1.400      8.973     -999.0     -0.800     -999.0     -999.0     20.845     18.224     17.499     17.168     16.874              
1411   37.610474     5.198715      a   0.2339     -999.0     -999.0     -999.0     -999.0     21.573      0.939     19.456      0.045     18.083      0.023     17.524      0.023     17.141      0.063     16.428      0.106     15.898      0.141     15.018      0.108     14.460      0.028     38.200     14.213      0.046     23.800     12.339     -999.0      1.000      8.179     -999.0      1.900     -999.0     -999.0     20.168     18.344     17.570     17.211     16.880              
1412   37.373241     2.860729      e   0.2340     -999.0     -999.0     21.747      0.423     20.115      0.133     19.013      0.025     17.995      0.015     17.537      0.015     17.221      0.039     16.671      0.131     15.621      0.103     14.713      0.105     14.155      0.026     41.400     13.395      0.032     34.200      9.780      0.046     23.800      6.941      0.077     14.100     -999.0     21.678     19.518     18.312     17.653     17.361     17.038           Sy2
1413   39.829346     2.763244      e   0.2342     -999.0     -999.0     20.520      0.214     19.898      0.180     18.817      0.031     18.029      0.021     17.848      0.030     17.740      0.085     17.022      0.188     15.801     -999.0     15.388      0.162     15.009      0.032     33.900     14.455      0.055     19.800     11.446      0.152      7.200      8.907     -999.0      1.000     -999.0     20.599     19.265     18.311     17.879     17.974     17.824           LN?
1414   38.487061     5.474328      a   0.2343     -999.0     -999.0     -999.0     -999.0     22.472      2.261     18.993      0.042     17.720      0.024     17.193      0.026     16.861      0.062     16.433      0.120     15.858      0.139     15.016      0.123     14.297      0.028     39.000     14.003      0.043     25.300     12.620      0.530      2.000      8.717     -999.0      1.200     -999.0     -999.0     21.238     18.019     17.295     16.957     16.654              
1415   39.203209     3.089140      e   0.2343     -999.0     -999.0     20.948      0.366     20.771      0.610     18.540      0.028     17.546      0.015     17.089      0.020     17.034      0.066     15.819     -999.0     16.036      0.192     15.394      0.184     14.229      0.027     39.700     13.835      0.039     28.100     10.662      0.085     12.700      8.615      0.310      3.500     -999.0     20.933     19.760     17.792     17.234     17.009     16.924              
1416   39.058697     2.807986      a   0.2344     -999.0     -999.0     -999.0     -999.0     20.457      0.214     19.331      0.036     17.990      0.019     17.479      0.019     17.282      0.041     16.528      0.117     15.841      0.153     14.973      0.105     14.517      0.029     37.900     14.218      0.044     24.500     12.472     -999.0      0.400      8.495     -999.0      1.400     -999.0     -999.0     19.518     18.396     17.641     17.294     17.145              
1417   37.466824     5.205411      a   0.2346     -999.0     -999.0     -999.0     -999.0     21.123      1.148     19.037      0.050     17.627      0.050     17.088      0.025     16.854      0.078     16.279      0.108     15.575      0.127     14.911      0.113     14.268      0.028     39.000     13.960      0.038     28.400     12.500     -999.0      0.400      9.108     -999.0     -1.100     -999.0     -999.0     19.636     17.892     17.155     16.814     16.653              
1418   37.329002     5.080841      a   0.2348     -999.0     -999.0     -999.0     -999.0     21.400      0.821     19.388      0.041     17.880      0.026     17.368      0.024     17.057      0.055     16.334      0.095     15.607      0.115     15.019      0.116     14.289      0.028     39.200     14.045      0.040     27.000     12.749     -999.0      0.200      8.959     -999.0      0.500     -999.0     -999.0     19.771     18.144     17.354     17.048     16.829              
1419   38.983898     3.767761      e   0.2349     -999.0     -999.0     22.414      0.485     20.021      0.260     19.224      0.045     18.082      0.028     17.478      0.026     17.071      0.075     16.765      0.161     15.762      0.135     14.902      0.113     14.342      0.028     39.100     13.954      0.043     25.200     11.291      0.155      7.000      8.966      0.387      2.800     -999.0     22.234     19.495     18.371     17.547     17.112     16.737              
1420   38.890263     2.681678      a   0.2353     -999.0     -999.0     -999.0     -999.0     20.701      0.276     19.395      0.049     18.002      0.028     17.406      0.029     17.019      0.041     16.152      0.099     15.486      0.123     14.970      0.125     14.060      0.027     39.900     13.752      0.037     29.700     12.349      0.492      2.200      9.225     -999.0     -0.600     -999.0     -999.0     19.849     18.414     17.543     17.110     16.761              
1421   38.774712     4.937115      e   0.2356     20.769      0.331     20.899      0.230     19.327      0.151     18.651      0.030     17.641      0.018     17.160      0.021     17.052      0.069     16.546      0.130     15.980      0.166     15.134      0.130     14.321      0.028     39.400     13.936      0.040     27.100     10.624      0.082     13.200      8.467     -999.0      1.700     20.765     20.902     18.745     17.864     17.252     16.949     16.874              
1422   37.393223     5.171871      a   0.2358     -999.0     -999.0     -999.0     -999.0     23.588      6.102     19.384      0.054     17.991      0.032     17.444      0.026     17.039      0.070     16.435      0.102     15.897      0.147     15.101      0.152     14.572      0.030     35.900     14.268      0.046     23.500     12.597     -999.0      0.600      9.070     -999.0     -0.400     -999.0     -999.0     22.109     18.229     17.465     17.123     16.779              
1423   38.932156     3.038459      e   0.2363     -999.0     -999.0     20.781      0.246     19.340      0.162     18.866      0.036     17.999      0.022     17.621      0.030     17.419      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.024      0.033     32.700     14.635      0.058     18.700     11.462      0.158      6.900      8.900     -999.0      0.600     -999.0     20.836     19.063     18.309     17.740     17.504     17.310              
1424   38.470879     5.453504      e   0.2368     21.865      0.401     20.318      0.189     19.568      0.107     18.809      0.025     18.087      0.022     17.636      0.025     17.584      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.932      0.033     33.400     14.541      0.058     18.700     10.844      0.129      8.400      8.434     -999.0      1.700     21.829     20.413     19.181     18.279     17.776     17.501     17.399              
1425   38.657764     3.499219      e   0.2372     21.925      0.486     20.604      0.153     19.782      0.195     18.814      0.030     17.808      0.021     17.382      0.023     17.134      0.070     16.915      0.158     16.264      0.201     15.240      0.147     14.554      0.029     37.400     14.217      0.048     22.800     11.627      0.192      5.700      8.621     -999.0      1.800     21.888     20.658     19.203     18.101     17.490     17.236     16.998              
1426   39.768562     2.913422      a   0.2372     -999.0     -999.0     -999.0     -999.0     20.054      0.179     19.401      0.048     18.020      0.033     17.506      0.033     17.206      0.067     16.266      0.116     15.321     -999.0     15.021      0.161     14.523      0.028     38.900     14.226      0.047     22.900     12.421     -999.0      0.900      8.672     -999.0      1.700     -999.0     -999.0     19.350     18.473     17.604     17.247     16.991              
1427   38.856007     1.886922      a   0.2375     -999.0     -999.0     22.401      0.535     20.337      0.223     19.072      0.029     17.772      0.014     17.262      0.016     17.041      0.037     16.320      0.098     15.624      0.098     14.881      0.103     14.353      0.028     38.500     14.052      0.041     26.700     12.299     -999.0      1.000      9.224     -999.0     -0.300     -999.0     22.152     19.341     18.159     17.431     17.086     16.903              
1428   37.308666     4.411496      a   0.2378     -999.0     -999.0     -999.0     -999.0     20.873      0.449     19.352      0.038     18.074      0.021     17.614      0.022     17.375      0.077     16.627      0.126     15.663      0.124     14.970      0.108     14.591      0.030     36.800     14.251      0.044     24.400     11.898     -999.0      2.000      9.033     -999.0     -1.700     -999.0     -999.0     19.647     18.396     17.704     17.438     17.240              
1429   38.014435     2.191817      a   0.2380     -999.0     -999.0     -999.0     -999.0     20.780      0.492     19.235      0.040     17.781      0.020     17.249      0.019     17.095      0.062     16.435      0.116     15.565      0.099     15.269      0.157     14.377      0.029     38.000     14.053      0.039     27.900     12.776     -999.0      0.000      8.555     -999.0      1.500     -999.0     -999.0     19.417     18.192     17.410     17.045     16.947              
1430   38.853893     3.007936      e   0.2392     -999.0     -999.0     21.470      0.358     20.367      0.325     19.055      0.035     18.009      0.022     17.579      0.024     17.364      0.070     16.872      0.191     16.375      0.191     15.386      0.170     14.757      0.031     34.700     14.418      0.050     21.600     11.565      0.181      6.000      8.753     -999.0      1.100     -999.0     21.445     19.537     18.308     17.705     17.466     17.252              
1431   38.340157     2.188053      e   0.2396     -999.0     -999.0     -999.0     -999.0     22.083      1.210     19.465      0.075     18.066      0.065     17.497      0.055     17.371      0.078     16.683      0.121     16.001      0.173     15.098      0.134     14.347      0.028     39.000     14.047      0.040     26.900     12.661      0.460      2.400      8.943     -999.0      0.700     -999.0     -999.0     20.774     18.459     17.712     17.312     17.237              
1432   38.939213     2.754929      e   0.2397     -999.0     -999.0     21.690      0.406     19.954      0.162     19.050      0.031     18.045      0.018     17.588      0.019     17.212      0.043     17.160      0.217     16.047      0.154     15.456      0.171     14.528      0.029     37.200     14.105      0.047     23.000     10.891      0.100     10.800      9.006      0.485      2.200     -999.0     21.636     19.490     18.373     17.686     17.376     17.002              
1433   37.819195     2.704823      a   0.2398     -999.0     -999.0     -999.0     -999.0     20.499      0.315     19.645      0.058     18.090      0.022     17.478      0.027     17.321      0.063     16.828      0.157     15.841      0.132     15.162      0.128     14.549      0.029     37.000     14.295      0.044     24.600     12.422     -999.0      0.700      9.226     -999.0     -0.500     -999.0     -999.0     19.079     18.550     17.658     17.217     17.115              
1434   37.949509     2.834816      a   0.2401     -999.0     -999.0     22.319      0.503     22.011      1.289     18.911      0.036     17.665      0.016     17.166      0.016     16.902      0.041     16.634      0.147     15.754      0.133     14.951      0.116     14.252      0.028     39.400     13.950      0.039     28.100     11.819      0.234      4.600      8.597     -999.0      1.600     -999.0     22.061     20.827     17.987     17.302     16.986     16.750              
1435   38.510563     2.900275      a   0.2403     -999.0     -999.0     -999.0     -999.0     21.402      1.314     18.554      0.032     17.091      0.040     16.612      0.032     16.368      0.029     15.813      0.097     15.070      0.088     14.488      0.087     13.759      0.026     41.800     13.460      0.032     33.800     12.226      0.375      2.900      9.154     -999.0     -0.600     -999.0     -999.0     20.039     17.508     16.707     16.405     16.219              
1436   37.728737     2.788778      a   0.2406     -999.0     -999.0     -999.0     -999.0     20.394      0.144     18.355      0.011     16.893      0.005     16.382      0.004     16.041      0.010     15.892      0.125     15.253      0.152     14.429      0.106     13.240      0.024     45.500     12.994      0.028     38.200     11.802     -999.0      2.000      9.184     -999.0     -1.100     -999.0     -999.0     19.001     17.288     16.495     16.157     15.872              
1437   38.722984     5.044479      a   0.2418     -999.0     -999.0     -999.0     -999.0     21.250      0.449     19.483      0.047     17.837      0.020     17.310      0.022     16.948      0.052     16.269      0.097     15.412      0.106     14.661      0.104     14.182      0.027     40.200     13.895      0.042     25.700     11.944     -999.0      1.700      8.991     -999.0     -0.400     -999.0     -999.0     19.701     18.295     17.338     16.998     16.703              
1438   37.559181     2.299823      a   0.2424     -999.0     -999.0     -999.0     -999.0     21.304      0.396     19.482      0.036     18.071      0.029     17.544      0.027     17.283      0.047     16.254      0.092     15.533      0.112     14.806      0.110     14.312      0.028     38.600     13.977      0.039     27.900     12.046     -999.0      1.000      8.960     -999.0      0.800     -999.0     -999.0     19.948     18.445     17.699     17.344     17.138              
1439   36.568764     1.972734      a   0.2425     -999.0     -999.0     22.577      0.500     20.524      0.362     18.883      0.036     17.494      0.017     16.947      0.016     16.596      0.041     16.177      0.116     15.219      0.141     14.788      0.129     13.995      0.026     42.200     13.738      0.035     30.900     12.052     -999.0      1.300      8.994     -999.0      0.300     -999.0     22.203     19.253     17.869     17.075     16.700     16.388              
1440   36.955677     2.243576      a   0.2425     -999.0     -999.0     -999.0     -999.0     20.557      0.673     19.226      0.072     17.817      0.035     17.237      0.034     16.881      0.096     16.275      0.115     15.568      0.137     14.884      0.123     14.367      0.028     38.900     14.074      0.039     27.800     12.726      0.494      2.200      9.316     -999.0     -0.400     -999.0     -999.0     19.438     18.190     17.354     16.945     16.632              
1441   38.052216     2.317618      e   0.2432     20.962      0.183     20.172      0.125     19.609      0.128     18.722      0.023     17.955      0.014     17.717      0.023     17.656      0.084     17.005      0.170     15.470     -999.0     14.865     -999.0     14.926      0.035     31.300     14.373      0.048     22.700     10.774      0.095     11.400      8.683      0.356      3.000     20.968     20.270     19.101     18.220     17.803     17.798     17.728              
1442   37.630455     3.110182      a   0.2433     -999.0     -999.0     -999.0     -999.0     24.885      6.764     19.373      0.354     17.804      0.203     17.337      0.165     17.068      0.149     16.474      0.142     14.861     -999.0     14.448     -999.0     14.143      0.028     39.100     13.886      0.039     28.200     12.643      0.511      2.100      8.704     -999.0      1.100     -999.0     -999.0     23.308     18.121     17.170     16.908     16.701              
1443   37.739006     2.842203      a   0.2434     -999.0     -999.0     -999.0     -999.0     21.251      0.392     19.236      0.035     17.849      0.023     17.325      0.022     17.072      0.037     16.265      0.115     15.609      0.121     14.764      0.115     14.014      0.026     41.200     13.714      0.034     32.000     12.419     -999.0      0.700      9.028      0.423      2.600     -999.0     -999.0     19.900     18.201     17.472     17.125     16.927              
1444   37.791691     5.896987      a   0.2434     -999.0     -999.0     -999.0     -999.0     24.571      4.852     19.554      0.043     18.065      0.020     17.603      0.022     17.247      0.064     16.621      0.157     15.609      0.151     14.988      0.122     14.407      0.029     37.900     14.142      0.044     24.500     12.552      0.448      2.400      9.306     -999.0     -0.300     -999.0     -999.0     23.053     18.405     17.627     17.351     17.067              
1445   38.382320     1.910805      a   0.2434     -999.0     -999.0     -999.0     -999.0     21.563      1.064     19.345      0.062     17.885      0.032     17.472      0.036     17.214      0.078     16.809      0.143     16.199      0.176     15.543      0.193     14.699      0.029     37.200     14.479      0.048     22.700     12.830     -999.0     -0.200      8.806     -999.0      1.300     -999.0     -999.0     20.270     18.353     17.537     17.295     17.087              
1446   37.646805     1.960210      e   0.2438     21.350      0.267     20.499      0.155     19.826      0.175     18.942      0.048     18.000      0.041     17.586      0.038     17.213      0.058     16.879      0.169     16.228      0.206     15.375      0.175     14.416      0.027     39.800     14.030      0.042     26.000     10.691      0.088     12.300      8.309      0.219      5.000     21.340     20.580     19.395     18.312     17.656     17.385     17.011              
1447   38.082485     2.349507      a   0.2443     -999.0     -999.0     -999.0     -999.0     20.952      0.293     19.418      0.030     18.019      0.015     17.349      0.013     16.962      0.030     15.965      0.078     15.344      0.092     14.883      0.110     14.356      0.028     38.600     14.142      0.041     26.400     12.891     -999.0     -1.500      9.294     -999.0     -0.400     -999.0     -999.0     19.911     18.381     17.482     16.989     16.645            OL
1448   38.888599     1.775246      a   0.2444     -999.0     -999.0     -999.0     -999.0     20.799      0.487     19.452      0.049     18.053      0.029     17.556      0.031     17.222      0.064     16.950      0.172     15.887      0.137     15.473      0.180     14.710      0.031     34.700     14.388      0.052     20.900     12.373     -999.0      0.800      8.988     -999.0      0.600     -999.0     -999.0     19.616     18.449     17.679     17.350     17.064              
1449   36.951588     2.310390      a   0.2446     -999.0     -999.0     -999.0     -999.0     24.683      4.278     19.452      0.028     18.055      0.015     17.524      0.014     17.204      0.041     16.144      0.104     15.494      0.104     14.863      0.094     14.239      0.027     40.900     13.965      0.038     28.800     12.307      0.344      3.200      8.767     -999.0      1.100     -999.0     -999.0     23.268     18.371     17.649     17.293     17.031              
1450   37.388466     1.417945      a   0.2449     -999.0     -999.0     24.046      0.389     21.420      0.492     19.307      0.029     17.861      0.016     17.364      0.015     16.992      0.033     16.501      0.108     15.287      0.091     14.681      0.088     14.228      0.026     41.100     13.918      0.038     28.700     12.582     -999.0      0.600      9.285     -999.0     -0.600     -999.0     23.304     20.044     18.254     17.471     17.145     16.825              
1451   38.413219     1.852993      a   0.2449     -999.0     -999.0     -999.0     -999.0     18.396      0.311     19.213      0.211     17.211      0.026     17.250      0.172     16.523      0.127     16.533      0.125     15.628      0.103     14.899      0.110     14.271      0.028     38.300     14.068      0.040     27.300     12.141     -999.0      1.800      9.045     -999.0     -0.600     -999.0     -999.0     17.002     18.159     16.846     17.053     16.382              
1452   37.634106     1.546599      e   0.2452     20.533      0.194     20.226      0.139     20.479      0.350     18.896      0.035     18.014      0.023     17.712      0.026     17.306      0.063     16.954      0.158     16.035     -999.0     15.520      0.168     15.045      0.033     32.700     14.689      0.054     20.100     11.466      0.173      6.300      9.215     -999.0     -0.100     20.720     20.325     19.738     18.285     17.766     17.653     17.228              
1453   38.341122     1.923339      a   0.2454     -999.0     -999.0     -999.0     -999.0     20.307      0.206     19.416      0.039     17.921      0.018     17.401      0.016     17.065      0.037     16.431      0.108     15.550      0.102     15.200      0.136     14.302      0.027     39.900     13.977      0.037     29.100     12.338     -999.0      1.000      9.387     -999.0     -1.700     -999.0     -999.0     19.163     18.379     17.520     17.165     16.879              
1454   35.998856     2.088913      e   0.2457     -999.0     -999.0     -999.0     -999.0     20.551      0.283     19.040      0.028     17.895      0.018     17.431      0.016     17.069      0.046     16.183      0.105     15.706      0.168     14.780      0.112     14.248      0.028     39.000     13.789      0.037     29.600     11.009      0.122      8.900      9.211      0.539      2.000     -999.0     -999.0     19.590     18.208     17.516     17.225     16.880              
1455   37.715527     2.796010      a   0.2459     -999.0     -999.0     -999.0     -999.0     19.678      0.464     19.588      0.251     17.611      0.033     17.348      0.085     17.221      0.164     16.691      0.147     16.002      0.152     15.493      0.173     14.722      0.032     34.300     14.458      0.053     20.500     12.272     -999.0      1.000      8.939     -999.0      0.400     -999.0     -999.0     18.388     18.597     17.251     17.169     17.093              
1456   37.460289     1.171591      a   0.2460     -999.0     -999.0     -999.0     -999.0     21.333      0.423     19.478      0.039     18.098      0.018     17.625      0.018     17.321      0.039     16.460      0.135     15.696      0.131     15.316      0.158     14.623      0.030     36.600     14.282      0.046     23.400     12.741     -999.0      0.300      9.165     -999.0     -0.400     -999.0     -999.0     20.040     18.485     17.745     17.445     17.191              
1457   37.828297     1.462395      a   0.2461     -999.0     -999.0     -999.0     -999.0     21.967      0.945     19.201      0.031     17.842      0.018     17.350      0.016     16.929      0.035     16.175      0.092     15.521      0.125     14.802      0.114     14.272      0.026     41.100     14.006      0.039     27.500     12.183     -999.0      1.600      8.883     -999.0      0.100     -999.0     -999.0     20.713     18.211     17.434     17.115     16.732              
1458   38.292896     1.813392      a   0.2464     -999.0     -999.0     -999.0     -999.0     19.957      0.212     19.047      0.037     17.604      0.021     17.078      0.020     16.780      0.046     16.223      0.103     15.579      0.108     14.993      0.120     14.132      0.026     41.100     13.907      0.040     27.100     12.275      0.339      3.200      8.932     -999.0     -1.000     -999.0     -999.0     18.941     18.036     17.210     16.847     16.599              
1459   37.481339     1.076766      e   0.2466     22.368      0.097     22.520      0.255     33.949      0.044     17.989      0.024     16.585      0.016     16.055      0.012     15.732      0.024     15.845      0.110     15.025      0.102     14.256      0.089     13.432      0.029     37.600     13.139      0.032     34.300     12.489      0.437      2.500      8.872     -999.0     -1.000     -999.0     21.867     34.106     18.219     16.925     16.618     16.270              
1460   37.822971     5.423626      a   0.2469     -999.0     -999.0     -999.0     -999.0     20.853      0.563     18.945      0.054     17.488      0.017     16.926      0.018     16.582      0.043     16.086      0.088     15.314      0.096     14.762      0.101     13.914      0.026     41.200     13.580      0.034     31.800     12.183     -999.0      0.800      9.096      0.529      2.100     -999.0     -999.0     19.345     17.781     16.996     16.625     16.347              
1461   37.421230     3.718015      e   0.2494     -999.0     -999.0     -999.0     -999.0     20.447      0.515     18.388      0.038     17.253      0.025     16.803      0.024     16.510      0.057     16.504      0.138     15.836      0.150     15.100      0.157     14.080      0.027     39.600     13.738      0.035     30.900     11.044      0.111      9.800      9.021      0.442      2.500     -999.0     -999.0     19.340     17.531     16.898     16.632     16.367              
1462   35.972950     4.410093      a   0.2494     -999.0     -999.0     -999.0     -999.0     18.882      0.323     19.567      0.199     17.891      0.071     17.495      0.108     17.704      0.288     16.741      0.172     15.969      0.192     15.257      0.164     14.508      0.032     34.300     14.200      0.046     23.700     12.692     -999.0      0.100      8.971     -999.0     -1.800     -999.0     -999.0     18.069     18.590     17.500     17.272     17.544              
1463   37.000134     4.120017      a   0.2511     -999.0     -999.0     -999.0     -999.0     20.239      0.609     18.919      0.065     17.457      0.028     16.938      0.023     16.550      0.062     16.511      0.125     16.037      0.199     14.825      0.109     14.218      0.027     40.600     13.901      0.038     28.200     12.434     -999.0      0.600      9.124     -999.0     -0.900     -999.0     -999.0     18.805     17.811     17.009     16.672     16.343              
1464   37.686546     4.853369      a   0.2512     -999.0     -999.0     -999.0     -999.0     21.073      1.379     19.053      0.063     17.933      0.023     17.466      0.034     17.224      0.088     16.916      0.181     16.005      0.149     15.411      0.156     14.560      0.030     36.800     14.202      0.044     24.500     11.577      0.187      5.800      8.638     -999.0      1.100     -999.0     -999.0     19.994     18.162     17.548     17.264     17.066              
1465   37.284946     2.860321      a   0.2523     -999.0     -999.0     -999.0     -999.0     23.537      3.495     19.300      0.043     17.895      0.022     17.539      0.048     17.140      0.048     16.194      0.086     15.581      0.140     14.797      0.093     14.267      0.027     40.400     13.947      0.040     27.500     12.192     -999.0      1.100      9.161     -999.0     -0.200     -999.0     -999.0     22.185     18.270     17.521     17.346     17.007              
1466   36.861897     4.087492      a   0.2525     -999.0     -999.0     -999.0     -999.0     21.941      0.824     19.492      0.040     18.035      0.024     17.474      0.023     17.212      0.051     16.235      0.113     15.551      0.147     15.031      0.135     14.344      0.028     38.700     14.017      0.041     26.600     11.946     -999.0      1.800      8.811     -999.0      0.800     -999.0     -999.0     20.399     18.335     17.595     17.222     17.030              
1467   38.225788     1.272689      e   0.2528     22.577      0.126     21.413      0.067     20.392      0.151     19.073      0.021     18.053      0.018     17.638      0.019     17.395      0.041     16.731      0.142     15.761      0.103     14.890      0.110     14.242      0.027     40.200     13.407      0.031     35.600     10.237      0.063     17.300      8.065      0.185      5.900     22.546     21.399     19.632     18.346     17.767     17.508     17.299           LN?
1468   36.190624     3.788682      e   0.2548     20.565      0.273     20.506      0.121     20.206      0.316     18.717      0.034     17.859      0.021     17.448      0.025     17.177      0.067     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.744      0.031     34.900     14.266      0.043     25.400     11.120      0.129      8.400      9.207      0.489      2.200     20.704     20.577     19.502     18.034     17.528     17.252     17.020              
1469   35.993202     4.030413      a   0.2555     -999.0     -999.0     -999.0     -999.0     21.118      0.394     19.114      0.028     17.638      0.017     17.162      0.018     16.836      0.034     16.019      0.102     15.263      0.136     14.518      0.099     13.971      0.026     41.000     13.666      0.035     31.000     12.169     -999.0      1.600      8.925     -999.0      0.600     -999.0     -999.0     19.612     17.982     17.213     16.927     16.672              
1470   36.093418     3.739569      a   0.2560     -999.0     -999.0     -999.0     -999.0     22.562      1.575     19.500      0.041     18.016      0.019     17.488      0.021     17.163      0.039     16.625      0.152     15.753      0.146     15.078      0.151     14.422      0.029     38.000     14.199      0.048     22.600     12.618      0.497      2.200      8.435     -999.0      1.500     -999.0     -999.0     21.009     18.340     17.580     17.239     16.984              
1471   35.825092     4.629429      a   0.2570     -999.0     -999.0     -999.0     -999.0     19.850      0.238     18.751      0.034     17.279      0.016     16.735      0.016     16.369      0.038     15.987      0.105     15.278      0.125     14.300      0.087     13.754      0.025     42.800     13.439      0.031     35.400     11.955     -999.0      1.700      8.495     -999.0      1.100     -999.0     -999.0     18.700     17.655     16.824     16.455     16.147              
1472   35.789021     3.304062      a   0.2572     -999.0     -999.0     -999.0     -999.0     24.591     11.767     18.587      0.064     17.090      0.056     16.508      0.080     16.121      0.077     15.827      0.129     15.026      0.121     14.250      0.088     13.584      0.025     43.500     13.320      0.031     35.100     12.265     -999.0      1.100      9.063     -999.0     -1.000     -999.0     -999.0     22.990     17.381     16.590     16.193     15.868              
1473   36.040600     3.350795      a   0.2572     -999.0     -999.0     -999.0     -999.0     20.942      0.606     18.901      0.037     17.403      0.017     16.832      0.015     16.493      0.045     16.023      0.102     15.341      0.127     14.588      0.105     13.826      0.025     44.000     13.553      0.031     34.600     12.555      0.456      2.400      8.786     -999.0      1.200     -999.0     -999.0     19.417     17.745     16.939     16.549     16.270              
1474   36.296272     3.382359      a   0.2575     -999.0     -999.0     -999.0     -999.0     26.812      3.899     18.865      0.055     17.456      0.019     16.877      0.019     16.670      0.091     16.054      0.109     15.404      0.121     14.888      0.129     14.082      0.026     42.100     13.852      0.034     31.700     12.284     -999.0      0.700      9.076     -999.0     -0.300     -999.0     -999.0     24.708     17.285     16.566     16.269     16.175              
1475   38.426765     2.086886      a   0.2576     22.160      0.432     -999.0     -999.0     20.783      0.552     19.264      0.049     17.805      0.037     17.280      0.026     17.040      0.074     16.651      0.133     15.839      0.113     15.191      0.148     14.482      0.029     38.000     14.207      0.044     24.500     12.350     -999.0      1.400      9.287     -999.0      0.000     22.166     -999.0     19.336     18.174     17.422     17.074     16.894              
1476   37.190681     5.676997      a   0.2585     -999.0     -999.0     -999.0     -999.0     20.840      0.567     19.483      0.056     17.826      0.021     17.278      0.022     17.142      0.070     16.423      0.120     15.654      0.125     15.229      0.155     14.191      0.028     39.300     13.838      0.037     29.700     12.365     -999.0      1.100      8.734     -999.0      0.700     -999.0     -999.0     19.099     18.199     17.315     16.976     16.928              
1477   36.294289     2.955101      a   0.2588     -999.0     -999.0     22.669      0.582     21.087      0.609     19.115      0.039     17.647      0.020     17.071      0.019     16.827      0.053     16.586      0.148     15.806      0.180     14.859      0.121     14.114      0.027     39.600     13.800      0.036     29.900     12.481      0.378      2.900      9.169     -999.0     -0.300     -999.0     22.292     19.539     17.958     17.209     16.817     16.639              
1478   38.302956     1.793526      a   0.2591     -999.0     -999.0     -999.0     -999.0     20.749      0.315     19.200      0.032     17.752      0.019     17.232      0.022     16.826      0.036     16.181      0.105     15.464      0.124     14.746      0.092     14.121      0.026     41.200     13.863      0.036     30.000     12.743      0.518      2.100      8.883     -999.0      0.600     -999.0     -999.0     19.471     18.130     17.315     16.966     16.614              
1479   36.448952     3.204761      a   0.2593     -999.0     -999.0     -999.0     -999.0     20.663      0.398     19.361      0.047     17.940      0.031     17.361      0.030     17.017      0.062     16.310      0.135     15.437      0.158     14.766      0.108     14.209      0.027     40.100     13.917      0.038     28.700     11.483      0.160      6.800      8.922      0.397      2.700     -999.0     -999.0     19.599     18.259     17.458     17.055     16.774              
1480   36.978565     3.323398      a   0.2593     -999.0     -999.0     -999.0     -999.0     29.645      0.355     19.678      0.150     18.035      0.032     18.476      0.113     17.935      0.245     16.618      0.120     15.641      0.116     14.950      0.112     14.522      0.028     39.100     14.357      0.044     24.600     12.760     -999.0     -0.300      9.180     -999.0      0.000     -999.0     -999.0     27.549     18.104     17.153     17.873     17.445              
1481   37.307972     2.293960      a   0.2595     -999.0     -999.0     -999.0     -999.0     23.859      9.505     19.578      0.105     17.915      0.052     17.300      0.055     17.492      0.159     16.718      0.144     15.741      0.143     15.219      0.138     14.501      0.029     37.600     14.162      0.041     26.700     12.695     -999.0      0.400      9.104     -999.0     -0.600     -999.0     -999.0     22.293     18.426     17.501     17.071     17.331              
1482   36.798981     2.529629      a   0.2608     -999.0     -999.0     22.769      0.610     21.546      1.211     18.960      0.046     17.412      0.018     16.840      0.021     16.806      0.072     16.343      0.144     15.524      0.194     14.639      0.121     13.947      0.027     40.100     13.661      0.032     33.500     12.027     -999.0      1.800      9.027     -999.0      0.400     -999.0     22.288     19.969     17.802     16.995     16.610     16.644              
1483   37.205826     2.863188      a   0.2630     -999.0     -999.0     -999.0     -999.0     28.197      0.878     18.921      0.037     17.478      0.021     16.913      0.022     16.709      0.044     16.164      0.086     15.363      0.089     14.483      0.095     13.972      0.026     41.600     13.675      0.033     33.200     12.855     -999.0     -0.200      9.229     -999.0     -0.700     -999.0     -999.0     26.076     17.329     16.590     16.305     16.216              
1484   39.214947     1.903668      e   0.2638     -999.0     -999.0     21.370      0.349     19.481      0.169     18.687      0.034     17.357      0.017     16.853      0.015     16.499      0.041     16.156      0.102     15.722      0.139     14.758      0.107     13.920      0.025     43.300     13.536      0.033     33.400     11.630      0.172      6.300      8.887      0.385      2.800     -999.0     21.237     18.768     17.731     16.944     16.598     16.302              
1485   39.061615     1.826558      a   0.2642     -999.0     -999.0     -999.0     -999.0     23.345      3.102     19.275      0.034     17.772      0.015     17.207      0.015     16.927      0.037     16.289      0.101     15.427      0.127     14.874      0.106     14.105      0.027     40.900     13.752      0.035     30.700     12.374     -999.0      0.900      8.898     -999.0      0.800     -999.0     -999.0     21.766     18.113     17.344     16.964     16.746              
1486   37.127712     2.812104      a   0.2651     -999.0     -999.0     -999.0     -999.0     20.201      0.482     19.127      0.076     17.586      0.027     17.117      0.030     16.917      0.098     16.614      0.132     15.986      0.167     15.227      0.142     14.445      0.028     38.500     14.135      0.044     24.800     12.422      0.427      2.500      9.189     -999.0     -0.800     -999.0     -999.0     18.695     18.002     17.177     16.896     16.768              
1487   36.533836     2.000285      a   0.2659     -999.0     -999.0     -999.0     -999.0     20.707      0.405     19.330      0.048     17.789      0.025     17.251      0.023     16.990      0.058     16.139      0.103     15.875      0.212     14.887      0.126     14.256      0.028     39.500     13.907      0.038     28.500     12.776     -999.0     -0.200      9.206     -999.0     -1.100     -999.0     -999.0     19.111     18.166     17.373     17.022     16.828              
1488   38.395943     1.324149      a   0.2660     -999.0     -999.0     23.973      0.355     20.803      0.482     19.365      0.048     17.882      0.029     17.351      0.029     17.050      0.059     16.538      0.126     15.832      0.123     14.778      0.111     14.446      0.028     38.900     14.202      0.043     25.100     12.185     -999.0      1.800      8.757     -999.0      1.400     -999.0     23.228     19.375     18.245     17.478     17.129     16.892              
1489   37.196903     1.378720      a   0.2660     -999.0     -999.0     -999.0     -999.0     22.665      2.461     19.620      0.055     18.046      0.031     17.449      0.035     17.137      0.060     16.783      0.149     16.176      0.191     15.525      0.191     14.507      0.029     37.000     14.141      0.045     24.300     12.515     -999.0      0.600      9.066     -999.0     -0.200     -999.0     -999.0     21.020     18.404     17.564     17.155     16.909              
1490   37.157036     1.571134      a   0.2664     23.675      0.152     22.978      0.320     20.310      0.271     19.193      0.063     17.579      0.046     17.073      0.047     16.832      0.057     16.293      0.106     15.522      0.128     14.461      0.095     13.956      0.032     34.300     13.671      0.042     26.000     12.634     -999.0      0.100      8.625     -999.0     -0.500     23.807     22.476     18.950     18.049     17.160     16.841     16.669              
1491   37.616905     1.147164      a   0.2669     23.620      0.309     -999.0     -999.0     19.172      0.211     18.851      0.076     17.367      0.018     16.805      0.024     16.374      0.059     16.439      0.131     15.489      0.101     14.618      0.109     14.019      0.027     40.800     13.731      0.035     31.100     12.431      0.380      2.900      9.206     -999.0      0.000     24.205     -999.0     18.483     17.841     16.877     16.476     16.103              
1492   38.176201     2.656133      a   0.2675     -999.0     -999.0     -999.0     -999.0     19.237      0.166     19.599      0.110     17.853      0.032     17.326      0.031     17.016      0.076     16.597      0.129     16.010      0.135     15.010      0.117     14.472      0.028     38.500     14.138      0.041     26.400     12.751     -999.0     -0.800      9.125     -999.0      0.100     -999.0     -999.0     18.294     18.514     17.384     17.030     16.782              
1493   40.303246     3.630435      a   0.2680     -999.0     -999.0     -999.0     -999.0     22.554      4.436     19.360      0.110     17.625      0.064     16.925      0.058     16.825      0.085     16.786      0.173     15.662      0.156     14.901      0.126     14.197      0.030     36.000     13.921      0.041     26.500     12.191     -999.0      0.800      8.245     -999.0      1.800     -999.0     -999.0     20.865     18.115     17.125     16.619     16.587              
1494   38.648613     1.419842      a   0.2685     -999.0     -999.0     -999.0     -999.0     21.832      0.924     19.126      0.040     17.625      0.026     17.056      0.032     16.694      0.039     16.085      0.099     15.313      0.098     14.593      0.097     13.942      0.026     42.500     13.626      0.035     31.100     12.096     -999.0      1.500      9.001     -999.0      0.400     -999.0     -999.0     20.258     17.955     17.174     16.789     16.488              
1495   39.253147     1.384776      a   0.2698     -999.0     -999.0     -999.0     -999.0     22.319      2.551     19.040      0.056     17.620      0.022     17.058      0.022     16.651      0.042     16.596      0.131     15.701      0.161     14.825      0.119     14.124      0.026     41.900     13.812      0.036     29.800     12.201     -999.0      1.600      8.693     -999.0      1.300     -999.0     -999.0     20.909     17.928     17.142     16.755     16.412              
1496   39.691105     1.884994      a   0.2736     -999.0     -999.0     -999.0     -999.0     20.481      1.208     19.489      0.453     17.992      0.518     17.382      0.527     17.060      0.537     16.607      0.151     15.823      0.124     15.231      0.149     14.295      0.027     40.000     14.162      0.047     23.200     12.021     -999.0      1.900      8.987     -999.0      0.700     -999.0     -999.0     19.703     18.398     17.456     17.020     16.766              
1497   39.301239     3.876636      a   0.2746     -999.0     -999.0     -999.0     -999.0     19.750      0.250     19.366      0.071     17.597      0.031     17.023      0.029     16.821      0.075     16.102      0.107     15.367      0.109     14.554      0.110     13.860      0.026     41.800     13.538      0.036     30.100     12.092     -999.0      1.300      9.044     -999.0     -0.800     -999.0     -999.0     17.916     18.039     17.065     16.704     16.587              
1498   38.119171     1.486640      a   0.2764     -999.0     -999.0     22.815      0.252     19.610      0.226     18.716      0.047     17.148      0.031     16.556      0.068     16.218      0.106     16.059      0.121     15.382      0.125     14.739      0.116     13.727      0.027     40.900     13.449      0.032     34.200     12.570      0.479      2.300      8.944     -999.0      0.500     -999.0     22.208     18.608     17.553     16.607     16.196     15.925              
1499   36.486984     2.116252      e   0.2794     21.627      0.467     20.836      0.227     18.949      0.419     18.871      0.122     17.651      0.544     17.174      0.152     17.327      0.200     16.660      0.167     15.959      0.191     15.263      0.177     14.388      0.027     39.600     13.949      0.037     29.000     10.913      0.099     10.900      8.971      0.437      2.500     21.642     20.845     18.687     18.183     17.340     16.993     17.218              
1500   35.684620     2.254661      a   0.2799     -999.0     -999.0     -999.0     -999.0     20.168      0.337     19.606      0.066     17.954      0.025     17.453      0.025     17.310      0.093     16.526      0.135     15.885      0.171     15.117      0.150     14.392      0.028     39.200     14.153      0.042     25.700     11.989     -999.0      1.500      9.161     -999.0     -0.100     -999.0     -999.0     18.436     18.360     17.497     17.202     17.138              
1501   38.540047     4.716097      e   0.2824     -999.0     -999.0     21.198      0.328     19.823      0.201     19.086      0.040     18.033      0.025     17.645      0.028     17.331      0.083     17.261      0.205     16.192      0.177     15.522      0.177     14.736      0.030     36.700     14.355      0.053     20.600     11.314      0.161      6.800      8.587      0.321      3.400     -999.0     21.210     19.234     18.260     17.670     17.435     17.223              
1502   38.309647     4.822842      a   0.2859     -999.0     -999.0     -999.0     -999.0     18.297      0.162     19.270      0.179     16.918      0.020     16.374      0.030     16.458      0.104     16.846      0.166     15.732      0.136     15.105      0.148     14.191      0.029     37.300     13.933      0.044     24.600     12.660     -999.0     -0.200      8.306     -999.0      1.100     -999.0     -999.0     16.420     17.944     16.419     16.093     16.264              
1503   37.822697     5.518874      a   0.2868     -999.0     -999.0     -999.0     -999.0     25.686      6.412     19.530      0.083     18.063      0.070     17.405      0.063     17.142      0.107     16.569      0.132     15.784      0.131     15.087      0.149     14.239      0.033     33.400     14.002      0.047     23.000     12.091     -999.0      1.100      8.439     -999.0      0.900     -999.0     -999.0     23.717     18.102     17.441     17.002     16.828              
1504   36.756771     4.236676      e   0.2868     -999.0     -999.0     -999.0     -999.0     16.990      0.135     32.594      0.093     17.059      0.059     33.089      0.040     17.953      1.554     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     17.713      0.186      5.800     17.030     -999.0      1.000     12.848     -999.0     -0.800      9.237     -999.0     -1.000     -999.0     -999.0     17.118     32.814     17.456     33.615     18.825              
1505   38.170879     1.120791      a   0.2875     -999.0     -999.0     -999.0     -999.0     20.964      0.317     19.382      0.037     17.884      0.016     17.285      0.016     16.983      0.033     16.223      0.106     15.408      0.093     14.668      0.105     14.022      0.027     40.700     13.694      0.033     33.100     12.113     -999.0      1.700      9.278     -999.0     -0.700     -999.0     -999.0     19.542     18.180     17.413     17.006     16.773              
1506   38.185177     4.701636      a   0.2886     -999.0     -999.0     -999.0     -999.0     20.398      0.609     19.059      0.069     17.430      0.026     16.972      0.041     16.709      0.089     16.384      0.114     15.598      0.113     14.770      0.093     14.145      0.033     32.500     13.911      0.045     23.900     12.539     -999.0      0.000      8.452     -999.0      0.600     -999.0     -999.0     18.663     17.790     16.953     16.708     16.540              
1507   37.437794     4.454382      e   0.2897     -999.0     -999.0     -999.0     -999.0     29.447     35.103     26.532      5.482     17.610      2.389     16.361      1.497     20.947    517.703     16.943      0.151     15.934      0.164     15.207      0.138     13.829      0.027     40.200     13.551      0.034     31.600     10.657      0.082     13.200      8.428     -999.0      2.000     -999.0     -999.0     26.992     24.704     16.606     15.662     20.396              
1508   40.031826     3.881689      e   0.2921     -999.0     -999.0     20.894      0.277     19.522      0.164     18.943      0.036     17.993      0.026     17.604      0.030     17.168      0.082     16.891      0.162     16.121      0.147     15.610      0.189     14.550      0.030     36.800     14.106      0.046     23.700     10.458      0.077     14.200      9.004      0.456      2.400     -999.0     20.945     19.153     18.236     17.608     17.320     16.977              
1509   38.945210     4.177865      e   0.2939     -999.0     -999.0     20.960      0.181     20.732      0.409     19.138      0.032     18.019      0.022     17.703      0.026     17.517      0.096     16.680      0.153     16.309      0.204     15.260      0.156     14.498      0.033     33.000     14.074      0.047     23.300     10.623      0.091     11.900      8.351      0.239      4.600     -999.0     21.006     19.591     18.203     17.712     17.592     17.569              
1510   37.104305     5.594768      a   0.2946     -999.0     -999.0     -999.0     -999.0     20.279      0.337     19.373      0.050     17.851      0.021     17.264      0.023     17.091      0.064     16.530      0.132     15.377      0.116     14.842      0.115     14.210      0.028     38.500     13.930      0.040     26.900     12.182     -999.0      1.300      8.405     -999.0      1.900     -999.0     -999.0     18.842     18.063     17.318     16.953     16.881              
1511   36.032742     3.605984      a   0.2965     -999.0     -999.0     -999.0     -999.0     20.738      0.530     19.412      0.064     17.747      0.045     17.209      0.037     16.793      0.057     16.660      0.164     15.735      0.180     14.996      0.139     14.066      0.027     40.100     13.787      0.036     30.100     12.134     -999.0      1.300      9.181     -999.0     -0.100     -999.0     -999.0     19.036     18.076     17.211     16.883     16.551              
1512   37.193729     5.134143      a   0.2977     -999.0     -999.0     -999.0     -999.0     22.279      2.739     19.477      0.089     17.849      0.020     17.162      0.030     16.865      0.079     16.415      0.129     15.854      0.143     14.871      0.117     14.156      0.027     40.500     13.839      0.038     28.400     12.131     -999.0      1.500      9.198     -999.0     -2.500     -999.0     -999.0     20.184     17.934     17.163     16.719     16.532              
1513   38.865658     4.425182      e   0.2990     19.191      0.135     19.330      0.092     18.420      0.016     18.251      0.007     17.994      0.007     18.064      0.012     17.247      0.017     16.551      0.114     16.055      0.146     14.874      0.115     13.301      0.025     43.200     12.345      0.024     45.600      9.839      0.045     24.400      7.872      0.165      6.600     19.274     19.494     18.442     18.160     17.884     17.859     17.136           QSO
1514   38.252052     1.682612      a   0.2996     -999.0     -999.0     21.824      0.459     15.989      0.102     33.752      0.513     15.718      0.445     33.600      0.900     29.720      2.798     17.266      0.209     16.406      0.201     15.670      0.193     14.605      0.029     37.200     14.339      0.042     25.600     11.739      0.186      5.900      8.988     -999.0      0.100     -999.0     21.015     16.191     33.841     15.719     33.448     29.633              
1515   37.621761     2.427150      e   0.3070     20.710      0.171     20.292      0.112     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     17.138      0.198     16.290      0.192     15.485      0.186     14.687      0.030     35.800     14.267      0.048     22.800     10.735      0.084     13.000      8.299      0.260      4.200     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0            OL
1516   38.455021     2.490326      e   0.3212     16.876      0.029     16.626      0.018     16.057      0.005     15.991      0.002     16.023      0.002     16.120      0.002     15.575      0.005     15.526      0.059     14.875      0.052     13.975      0.050     12.115      0.023     46.400     11.041      0.020     54.300      8.624      0.022     48.500      6.411      0.051     21.400     16.956     16.796     16.286     16.171     16.183     16.108     15.638           QSO
1517   36.282394     3.102312      a   0.3580     -999.0     -999.0     -999.0     -999.0     21.395      0.697     19.636      0.056     17.877      0.020     17.247      0.019     16.927      0.051     16.323      0.133     15.399      0.127     14.601      0.098     13.868      0.026     42.100     13.654      0.033     32.700     12.297      0.350      3.100      8.716     -999.0      1.100     -999.0     -999.0     18.951     18.033     17.257     16.890     16.695              
1518   39.541950     1.571956      e   0.3924     -999.0     -999.0     17.589      0.043     17.036      0.007     16.913      0.003     17.014      0.003     17.088      0.004     16.699      0.009     15.825      0.071     15.055      0.060     14.074      0.050     12.565      0.023     46.900     11.435      0.022     50.100      8.971      0.031     35.600      6.938      0.072     15.000     -999.0     17.839     17.355     17.187     17.272     17.392     16.858           QSO
1519   38.945164     2.803993      e   0.5768     18.327      0.095     17.567      0.037     17.907      0.012     17.497      0.004     17.703      0.008     17.646      0.008     17.812      0.023     16.914      0.159     15.908      0.137     15.173      0.131     13.203      0.024     44.800     12.006      0.024     45.700      9.743      0.044     24.700      7.442      0.132      8.200     18.400     16.477     18.376     17.903     18.345     18.614     18.620           QSO
1520   38.645485     5.192992      e   0.6584     -999.0     -999.0     -999.0     -999.0     18.972      0.025     17.815      0.005     17.764      0.007     17.699      0.010     17.686      0.036     16.609      0.110     16.016      0.115     15.559      0.192     14.959      0.032     33.400     14.081      0.046     23.600     10.866      0.120      9.000      8.929      0.509      2.100     -999.0     -999.0     19.047     17.729     17.905     18.127     18.186           QSO
1521   38.576725     4.389649      e   0.6717     20.333      0.239     19.045      0.080     18.375      0.018     17.925      0.005     17.893      0.006     17.805      0.007     17.764      0.025     16.924      0.145     16.184      0.145     15.335      0.150     13.715      0.025     42.800     12.628      0.027     41.000      9.978      0.049     22.200      8.094      0.207      5.200     16.724     15.803     18.629     18.103     18.284     18.497     18.511           QSO
1522   37.684219     2.872249      e   0.9342     20.878      0.324     19.710      0.113     18.323      0.015     17.748      0.005     17.423      0.004     17.430      0.006     17.332      0.015     16.129      0.077     15.801      0.117     15.019      0.110     13.482      0.025     42.700     12.255      0.023     47.200      9.407      0.038     28.800      6.970      0.084     13.000     -999.0     -999.0     18.533     17.780     17.581     17.896     18.007           QSO
1523   36.855907     1.380685      e   0.9771     19.430      0.132     18.663      0.060     18.097      0.014     17.992      0.005     17.812      0.006     17.860      0.008     17.816      0.026     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.215      0.027     40.500     12.941      0.026     41.000     10.210      0.054     20.000      7.650      0.132      8.200     -999.0     -999.0     18.588     18.384     18.273     18.610     18.731           QSO
1524   36.639500     3.142866      e   1.0000     21.971      0.371     18.795      0.040     18.448      0.019     18.230      0.008     17.957      0.016     17.958      0.044     17.960      0.029     16.546      0.124     16.070     -999.0     15.404     -999.0     14.860      0.037     29.400     13.883      0.040     27.500     11.275      0.152      7.200      8.315     -999.0      1.900     -999.0     -999.0     18.803     18.460     18.281     18.546     18.772           QSO
1525   35.636074     3.378572      e   1.0194     -999.0     -999.0     17.415      0.020     17.012      0.008     16.832      0.003     16.618      0.009     16.628      0.013     16.592      0.022     15.314      0.049     15.252      0.094     14.666      0.088     13.487      0.024     45.200     12.409      0.024     45.800      9.703      0.040     26.900      7.318      0.107     10.200     -999.0     -999.0     17.396     17.096     16.970     17.233     17.428           QSO
1526   35.666813     3.651850      e   1.0786     19.821      0.131     18.556      0.029     18.742      0.021     18.473      0.061     18.128      0.200     18.108      0.470     18.211      0.040     16.647      0.144     15.371     -999.0     15.704      0.228     14.737      0.058     18.800     13.573      0.044     24.500     10.496      0.094     11.600      8.163      0.343      3.200     -999.0     -999.0     19.166     18.801     18.542     18.741     19.106           QSO
1527   37.735134     4.266764      e   1.5418     21.396      0.366     19.308      0.080     18.089      0.020     17.697      0.005     17.314      0.006     17.076      0.007     17.088      0.028     15.870      0.065     15.164      0.075     15.230      0.139     14.006      0.025     42.800     12.670      0.025     43.800      9.497      0.037     29.300      7.426      0.103     10.600     -999.0     -999.0     17.966     17.279     17.061     17.124     17.358           QSO
1528   40.092323     4.172376      e   1.5977     -999.0     -999.0     19.614      0.114     18.130      0.016     17.903      0.005     17.822      0.006     17.619      0.007     17.644      0.030     16.428      0.106     16.017      0.167     15.829      0.231     14.437      0.028     38.700     13.112      0.031     34.700     10.163      0.071     15.400      7.715      0.195      5.600     -999.0     -999.0     18.513     17.944     17.877     17.874     18.030           QSO


==> tab3.mrt.dat <==
Title: The LAMOST Complete Spectroscopic Survey of Pointing Area (LaCoSSPAr) at Southern Galactic Cap I. The Spectroscopic Redshift Catalog
Authors: Ming Yang, Hong Wu, Fan Yang, Man I Lam, Tian-Wen Cao, Chao-Jian Wu, Pin-Song Zhao, Tian-Meng Zhang, Zhi-Min Zhou, Xue-Bing Wu, Yan-Xia Zhang, Zheng-Yi Shao, Yi-Peng Jing, Shi-Yin Shen, Yi-Nan Zhu, Wei Du, Feng-Jie Lei, Min He, Jun-Jie Jin, Jian-Rong Shi, Wei Zhang, Jian-Ling Wang, Yu-Zhong Wu, Hao-Tong Zhang, A-Li Luo, Hai-Long Yuan, Zhong-Rui Bai, Xu Kong, Qiu-Sheng Gu, Yong Zhang, Yong-Hui Hou, Yong-Heng Zhao
Table: The Spectroscopic Redshift Catalog of LaCoSSPAr Field B
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---     ID           ID
   8- 16 F9.6   deg     RAdeg        Right Ascension (J2000.0)
  20- 29 F10.6  deg     DEdeg        Declination (J2000.0)
  33- 33 A1     ---     Type         Galaxy type ("a" for absorption; "e" for emission)
  37- 42 F6.4   ---     Redshift     Redshift
  46- 53 F8.3   mag     FUVmag       GALEX FUV magnitude
  57- 64 F8.3   mag   e_FUVmag       GALEX FUV magnitude error
  68- 75 F8.3   mag     NUVmag       GALEX NUV magnitude
  79- 86 F8.3   mag   e_NUVmag       GALEX NUV magnitude error
  90- 97 F8.3   mag     umag         SDSS u-band Petrosian magnitude
 101-108 F8.3   mag   e_umag         SDSS u-band Petrosian magnitude error
 112-119 F8.3   mag     gmag         SDSS g-band Petrosian magnitude
 123-130 F8.3   mag   e_gmag         SDSS g-band Petrosian magnitude error
 134-141 F8.3   mag     rmag         SDSS r-band Petrosian magnitude
 145-152 F8.3   mag   r_rmag         SDSS r-band Petrosian magnitude error
 156-163 F8.3   mag     imag         SDSS i-band Petrosian magnitude
 167-174 F8.3   mag   e_imag         SDSS i-band Petrosian magnitude error
 178-185 F8.3   mag     zmag         SDSS z-band Petrosian magnitude
 189-196 F8.3   mag   e_zmag         SDSS z-band Petrosian magnitude error
 200-207 F8.3   mag     Jmag         2MASS J-band magnitude
 211-218 F8.3   mag   e_Jmag         2MASS J-band magnitude error
 222-229 F8.3   mag     Hmag         2MASS H-band magnitude
 233-240 F8.3   mag   e_Hmag         2MASS H-band magnitude error
 244-251 F8.3   mag     Ksmag        2MASS Ks-band magnitude
 255-262 F8.3   mag   e_Ksmag        2MASS Ks-band magnitude error
 266-273 F8.3   mag     W1mag        ALLWISE W1-band magnitude
 277-284 F8.3   mag   e_W1mag        ALLWISE W1-band magnitude error
 288-295 F8.3   ---     W1snr        ALLWISE W1-band Signal-to-Noise Ratio
 299-306 F8.3   mag     W2mag        ALLWISE W2-band magnitude
 310-317 F8.3   mag   e_W2mag        ALLWISE W2-band magnitude error
 321-328 F8.3   ---     W2snr        ALLWISE W2-band Signal-to-Noise Ratio
 332-339 F8.3   mag     W3mag        ALLWISE W3-band magnitude
 343-350 F8.3   mag   e_W3mag        ALLWISE W3-band magnitude error
 354-361 F8.3   ---     W3snr        ALLWISE W3-band Signal-to-Noise Ratio
 365-372 F8.3   mag     W4mag        ALLWISE W4-band magnitude
 376-383 F8.3   mag   e_W4mag        ALLWISE W4-band magnitude error
 387-394 F8.3   ---     W4snr        ALLWISE W4-band Signal-to-Noise Ratio
 398-405 F8.3   mag     rest_FUVmag  GALEX FUV rest frame magnitude
 409-416 F8.3   mag     rest_NUVmag  GALEX NUV rest frame magnitude
 420-427 F8.3   mag     rest_umag    SDSS u-band rest frame magnitude
 431-438 F8.3   mag     rest_gmag    SDSS g-band rest frame magnitude
 442-449 F8.3   mag     rest_rmag    SDSS r-band rest frame magnitude
 453-460 F8.3   mag     rest_imag    SDSS i-band rest frame magnitude
 464-471 F8.3   mag     rest_zmag    SDSS z-band rest frame magnitude
 475-484 A10    ---     Comments     Comments for peculiar targets (1)
--------------------------------------------------------------------------------
Note (1): Galaxy type: 'a' for absorption line galaxy, 'e' for emission line galaxy.
Note (2): Candidates of peculiar targets: BL: broadline; HII: HII region; LN: LINER; OL: overlapped galaxies/star-galaxy; QSO: quasar; Sy1: Seyfert1; Sy2: Seyfert2; VFD: very faint dwarf galaxies. The "?" indicates the tentative identification.
--------------------------------------------------------------------------------
   1   19.140558    -1.703767      e   0.0060     -999.0     -999.0     18.148      0.058     18.837      0.210     17.394      0.054     16.932      0.035     16.919      0.049     16.989      0.118     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.370      0.044     24.800     15.091      0.087     12.500     12.191      0.481      2.300      8.535     -999.0      0.600     -999.0     18.142     18.508     17.170     16.767     16.800     16.905     HII/VFD?
   2   19.142012    -1.703741      e   0.0060     -999.0     -999.0     -999.0     -999.0     18.387      0.214     17.794      0.316     17.640      0.404     18.316      1.597     25.774      6.025     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.370      0.044     24.800     15.091      0.087     12.500     12.191      0.481      2.300      8.535     -999.0      0.600     -999.0     -999.0     18.089     17.586     17.479     18.211     25.697     HII/VFD?
   3   22.656858    -3.733585      e   0.0066     20.354      0.193     20.388      0.148     19.117      0.126     18.352      0.021     17.962      0.024     17.811      0.031     17.688      0.096     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.398      0.073     14.900     16.413      0.243      4.500     11.991     -999.0      1.300      8.837     -999.0      0.300     20.358     20.385     18.909     18.206     17.853     17.732     17.631         VFD?
   4   22.224884    -1.699854      e   0.0066     19.807      0.177     19.216      0.111     18.357      0.142     18.023      0.040     17.658      0.033     17.381      0.063     18.413      0.544     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.909      0.099     11.000     16.489      0.234      4.600     11.985     -999.0      1.700      9.136     -999.0     -1.300     19.810     19.211     18.169     17.887     17.557     17.306     18.361         VFD?
   5   22.801865    -0.610780      e   0.0155     20.793      0.166     20.489      0.133     18.386      0.114     17.747      0.031     17.037      0.086     16.757      0.027     16.420      0.067     16.539      0.124     15.937      0.182     15.699      0.234     14.832      0.031     34.800     14.753      0.059     18.300     11.618      0.194      5.600      9.052     -999.0      0.400     20.788     20.476     18.183     17.594     16.910     16.665     16.349             
   6   22.054026    -1.915505      a   0.0157     -999.0     -999.0     19.582      0.136     16.406      0.084     14.906      0.019     14.080      0.016     13.637      0.020     13.360      0.020     13.516      0.078     12.782      0.093     12.275      0.061     11.448      0.023     47.400     11.498      0.023     48.100     10.072      0.062     17.600      8.288     -999.0      1.200     -999.0     19.513     16.162     14.726     13.958     13.543     13.294             
   7   21.451067    -1.380913      a   0.0158     -999.0     -999.0     -999.0     -999.0     19.096      0.071     17.439      0.022     16.669      0.044     16.354      0.057     16.145      0.022     16.008      0.126     15.232      0.159     14.206     -999.0     14.365      0.049     22.000     14.416      0.064     16.800     12.375     -999.0      0.100      8.350     -999.0     -0.200     -999.0     -999.0     18.806     17.237     16.529     16.253     16.075             
   8   20.839167    -1.981755      e   0.0159     -999.0     -999.0     -999.0     -999.0     17.895      0.284     17.364      0.272     17.073      0.404     17.045      0.473     20.005      8.125     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     17.647     17.204     16.937     16.969     19.953          HII
   9   23.382633    -1.356139      e   0.0159     18.875      0.099     18.634      0.057     17.686      0.029     16.724      0.006     16.300      0.006     16.095      0.008     15.921      0.020     15.893      0.115     15.153      0.135     15.061      0.138     14.057      0.026     41.000     13.912      0.036     30.100     10.960      0.113      9.600      8.318      0.243      4.500     18.886     18.628     17.490     16.601     16.201     16.032     15.875             
  10   21.837534    -0.269117      e   0.0159     20.365      0.073     19.984      0.040     19.022      0.085     18.287      0.020     17.942      0.023     17.736      0.029     17.680      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.210      0.059     18.400     16.195      0.193      5.600     12.096     -999.0      1.600      9.076     -999.0      0.100     20.373     19.978     18.860     18.183     17.859     17.682     17.642             
  11   21.223896    -1.500685      a   0.0161     -999.0     -999.0     20.047      0.112     16.625      0.102     14.968      0.096     14.184      0.095     13.779      0.097     13.513      0.091     13.403      0.072     12.611      0.083     12.439      0.067     11.481      0.023     46.400     11.558      0.021     52.100     10.882      0.100     10.800      8.721     -999.0      1.100     -999.0     19.960     16.336     14.762     14.044     13.674     13.440             
  12   22.232679    -1.819356      e   0.0162     18.407      0.089     17.846      0.048     16.696      0.049     15.788      0.007     15.342      0.008     15.082      0.010     15.027      0.027     15.343     -999.0     15.677      0.268     14.250     -999.0     13.793      0.026     42.400     13.664      0.035     30.600     10.414      0.083     13.000      8.881      0.466      2.300     18.411     17.839     16.463     15.632     15.226     15.000     14.970             
  13   19.870119    -1.701184      e   0.0162     -999.0     -999.0     -999.0     -999.0     17.184      0.075     16.623      0.022     16.290      0.016     16.092      0.031     16.651      0.168     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.244      0.040     27.300     14.930      0.074     14.600     12.037     -999.0      0.900      8.270     -999.0      1.000     -999.0     -999.0     16.853     16.394     16.119     15.973     16.571             
  14   22.740574    -1.798750      e   0.0162     20.504      0.269     20.096      0.148     19.125      0.088     18.086      0.014     17.648      0.018     17.452      0.023     17.312      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.582      0.041     26.400     15.531      0.107     10.200     12.594      0.440      2.500      8.777     -999.0      1.100     20.512     20.089     18.881     17.931     17.526     17.374     17.256             
  15   23.160881    -1.648337      e   0.0163     18.845      0.095     -999.0     -999.0     17.864      0.047     16.936      0.008     16.697      0.008     16.561      0.015     16.373      0.041     16.435      0.139     16.008      0.202     14.895     -999.0     14.522      0.029     37.800     14.434      0.044     24.500     11.977      0.260      4.200      8.808     -999.0      0.900     18.859     -999.0     17.640     16.794     16.587     16.492     16.327             
  16   23.656382    -1.052233      e   0.0163     20.308      0.054     19.718      0.044     18.542      0.135     16.932      0.029     16.279      0.016     15.996      0.032     15.893      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.750      0.033     33.200     14.601      0.063     17.200     11.975      0.286      3.800      8.231     -999.0      1.300     20.310     19.704     18.299     16.778     16.167     15.920     15.840             
  17   21.713387    -1.745312      a   0.0164     -999.0     -999.0     21.777      0.151     19.094      0.126     17.890      0.017     17.251      0.016     16.969      0.019     16.778      0.055     16.714      0.147     15.526     -999.0     15.211     -999.0     15.211      0.036     30.100     15.156      0.083     13.000     12.358     -999.0      0.400      8.501     -999.0      1.200     -999.0     21.740     18.809     17.700     17.109     16.870     16.706             
  18   21.876671    -1.388775      a   0.0165     -999.0     -999.0     21.542      0.181     18.560      0.154     16.986      0.012     16.326      0.012     15.977      0.014     15.786      0.042     16.433      0.151     16.050      0.253     15.682      0.220     14.431      0.030     36.500     14.340      0.050     21.500     12.564     -999.0      0.300      9.120     -999.0     -0.800     -999.0     21.481     18.315     16.827     16.207     15.894     15.725             
  19   21.226761    -1.257850      a   0.0166     -999.0     -999.0     21.513      0.100     18.103      0.045     16.524      0.012     15.790      0.010     15.402      0.014     15.178      0.017     15.400      0.111     14.726      0.139     14.385      0.115     13.703      0.035     31.400     13.761      0.046     23.600     12.272     -999.0      0.600      8.548     -999.0     -0.400     -999.0     21.431     17.807     16.317     15.646     15.296     15.104             
  20   22.360792    -1.199767      e   0.0168     -999.0     -999.0     18.297      0.068     17.038      0.049     15.844      0.025     15.247      0.022     14.913      0.024     14.701      0.024     15.036      0.113     14.410      0.159     13.775      0.098     12.831      0.028     38.700     12.659      0.030     36.600      8.645      0.030     35.700      6.666      0.090     12.100     -999.0     18.287     16.846     15.713     15.154     14.846     14.654             
  21   23.177221    -1.100504      e   0.0168     19.746      0.101     19.698      0.076     18.553      0.052     17.577      0.011     17.119      0.011     16.889      0.013     16.754      0.041     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.202      0.035     31.100     15.043      0.072     15.100     12.598     -999.0      0.200      8.881      0.410      2.600     19.758     19.691     18.357     17.452     17.020     16.826     16.708             
  22   21.968737    -0.504256      e   0.0168     -999.0     -999.0     20.986      0.072     19.290      0.128     18.020      0.016     17.365      0.015     17.148      0.018     16.964      0.053     17.215      0.214     15.989      0.188     14.866     -999.0     15.114      0.033     33.000     15.257      0.088     12.300     11.965      0.277      3.900      9.171      0.509      2.100     -999.0     20.969     19.060     17.880     17.259     17.080     16.916             
  23   20.657192    -1.476184      e   0.0169     21.761      0.111     20.972      0.052     19.157      0.139     17.723      0.015     17.092      0.015     16.769      0.018     16.622      0.047     16.492      0.146     15.935      0.215     15.443      0.199     14.637      0.030     35.700     14.619      0.056     19.300     11.764      0.248      4.400      8.726     -999.0      0.500     21.755     20.950     18.824     17.497     16.927     16.652     16.539             
  24   20.795458    -2.250332      e   0.0169     -999.0     -999.0     21.299      0.357     20.788      0.964     18.102      0.026     17.547      0.031     17.292      0.038     17.122      0.140     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.464      0.041     26.800     15.239      0.089     12.200     11.932      0.314      3.500      8.942     -999.0      0.400     -999.0     21.280     20.427     17.880     17.372     17.179     17.039             
  25   21.869320    -1.522956      e   0.0169     22.092      0.204     20.647      0.079     18.155      0.125     16.628      0.018     15.804      0.011     15.426      0.019     15.060      0.027     14.923     -999.0     15.396      0.083     13.732     -999.0     13.365      0.025     42.700     13.298      0.032     34.300     10.037      0.065     16.800      8.562      0.398      2.700     22.092     20.600     17.897     16.459     15.679     15.336     14.993             
  26   20.636877    -1.991195      e   0.0169     20.493      0.051     20.196      0.035     20.173      0.486     18.498      0.037     18.056      0.031     17.824      0.051     17.544      0.168     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.641      0.045     24.000     15.333      0.098     11.000     12.116      0.370      2.900      9.199     -999.0     -0.600     20.517     20.190     19.865     18.306     17.903     17.725     17.471             
  27   21.926262    -1.215612      a   0.0171     -999.0     -999.0     22.404      0.556     19.453      0.257     18.458      0.068     17.709      0.029     17.332      0.045     17.844      0.254     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.073      0.058     18.700     16.614      0.309      3.500     12.338     -999.0      0.800      8.688     -999.0      0.600     -999.0     22.361     19.239     18.299     17.605     17.253     17.792             
  28   23.038803    -3.976733      e   0.0171     18.665      0.089     18.269      0.049     17.785      0.092     16.020      0.007     15.490      0.006     15.226      0.007     15.125      0.022     15.980      0.151     14.378     -999.0     14.877      0.164     13.821      0.029     37.100     13.764      0.041     26.700     10.375      0.087     12.500      8.570      0.438      2.500     18.682     18.261     17.518     15.854     15.362     15.144     15.066             
  29   22.142216    -1.892985      e   0.0171     19.747      0.170     19.341      0.096     17.954      0.057     16.930      0.011     16.388      0.012     16.087      0.016     15.892      0.031     16.233      0.154     14.758     -999.0     14.500     -999.0     14.642      0.037     29.200     14.643      0.064     16.900     11.099      0.131      8.300      8.605     -999.0     -0.100     19.749     19.332     17.712     16.766     16.263     15.999     15.828             
  30   20.552008    -2.451402      a   0.0173     -999.0     -999.0     21.452      0.290     18.358      0.075     16.874      0.014     16.123      0.014     15.778      0.011     15.553      0.020     15.487      0.089     14.963      0.116     14.696      0.133     13.811      0.026     41.200     13.822      0.041     26.200     11.805     -999.0      1.700      8.560     -999.0      0.700     -999.0     21.385     18.083     16.677     15.989     15.679     15.485             
  31   20.587811    -0.486228      a   0.0173     22.242      0.170     22.057      0.156     19.145      0.169     17.710      0.018     17.029      0.016     16.641      0.017     16.565      0.057     16.888      0.177     15.574     -999.0     15.122     -999.0     14.970      0.036     30.100     14.830      0.068     16.000     12.031     -999.0      0.800      9.041     -999.0     -0.200     22.234     22.002     18.840     17.492     16.877     16.527     16.485             
  32   21.898193    -0.988709      a   0.0173     -999.0     -999.0     21.152      0.162     18.413      0.070     16.937      0.009     16.224      0.008     15.867      0.008     15.685      0.023     15.667      0.092     14.950      0.140     14.849      0.129     13.968      0.027     40.900     13.958      0.041     26.700     11.970     -999.0      1.700      9.038     -999.0     -0.700     -999.0     21.100     18.196     16.789     16.121     15.792     15.632             
  33   22.596077    -4.166727      e   0.0173     19.229      0.127     18.874      0.084     18.446      0.155     17.413      0.022     17.214      0.027     17.028      0.038     17.089      0.146     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.108      0.054     20.100     16.052      0.162      6.700     12.291     -999.0      0.900      9.163     -999.0     -0.600     19.248     18.866     18.196     17.253     17.101     16.952     17.043             
  34   21.432127    -1.454780      a   0.0174     -999.0     -999.0     -999.0     -999.0     19.558      1.156     20.157      3.113     17.354      1.616     23.650    378.554     17.342      1.025     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.330     19.984     17.192     23.534     17.251          HII
  35   21.414192     0.130349      e   0.0174     18.444      0.058     18.215      0.042     18.043      0.103     16.608      0.018     16.268      0.017     16.116      0.019     16.092      0.076     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.164      0.037     29.500     14.950      0.076     14.300     11.915      0.265      4.100      8.500     -999.0      0.900     18.468     18.209     17.804     16.475     16.155     16.058     16.050             
  36   21.745203    -1.113193      a   0.0174     -999.0     -999.0     22.465      0.245     20.234      0.173     18.521      0.020     17.880      0.016     17.504      0.018     17.265      0.047     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.590      0.042     25.800     15.521      0.105     10.300     12.507     -999.0      0.300      8.563     -999.0      1.300     -999.0     22.425     19.988     18.367     17.761     17.423     17.204             
  37   20.528467    -1.560539      e   0.0174     19.691      0.036     19.266      0.020     18.897      0.215     17.812      0.033     17.378      0.031     17.204      0.046     17.096      0.134     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.729      0.047     23.000     15.533      0.110      9.900     12.305      0.436      2.500      8.623     -999.0      1.200     19.709     19.258     18.610     17.631     17.235     17.114     17.032             
  38   22.167507    -2.666507      a   0.0174     -999.0     -999.0     22.678      0.460     19.269      0.123     17.976      0.015     17.330      0.015     16.982      0.019     16.819      0.051     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.186      0.036     30.000     15.172      0.092     11.800     12.194     -999.0      1.100      8.571     -999.0      1.300     -999.0     22.610     19.009     17.800     17.201     16.890     16.753             
  39   21.126305    -0.888757      e   0.0175     20.950      0.212     20.232      0.120     19.341      0.228     18.024      0.035     17.487      0.035     17.304      0.046     17.113      0.124     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.669      0.043     25.200     15.058      0.070     15.500     11.546      0.201      5.400      9.072      0.513      2.100     20.955     20.224     19.075     17.869     17.360     17.229     17.058             
  40   21.551134    -1.414811      a   0.0175     22.836      0.340     22.463      0.200     19.359      0.210     18.274      0.026     17.579      0.025     17.230      0.030     17.100      0.092     16.991      0.183     15.504     -999.0     15.500     -999.0     15.663      0.045     24.400     15.927      0.167      6.500     12.218     -999.0      1.000      9.021     -999.0     -0.800     22.830     22.413     19.095     18.083     17.443     17.130     17.029             
  41   20.691704    -0.426464      e   0.0175     20.531      0.077     19.449      0.030     18.986      0.282     16.246      0.010     15.416      0.006     15.771      0.024     15.257      0.035     15.745      0.158     15.175      0.213     14.655      0.153     13.524      0.034     31.600     13.501      0.042     26.100     10.740      0.121      9.000      8.214     -999.0      1.400     20.537     19.423     18.676     16.054     15.270     15.677     15.191             
  42   21.413015    -1.316675      a   0.0176     -999.0     -999.0     21.622      0.131     18.153      0.208     17.373      0.085     16.451      0.103     16.154      0.035     16.093      0.116     16.186      0.114     15.422      0.153     15.242      0.176     14.491      0.030     36.600     14.469      0.050     21.600     12.596      0.517      2.100      9.221     -999.0      0.100     -999.0     21.560     17.903     17.171     16.312     16.049     16.020             
  43   21.536877    -1.292172      a   0.0176     -999.0     -999.0     22.049      0.205     18.836      0.172     17.553      0.017     16.826      0.015     16.530      0.019     16.413      0.064     16.902      0.198     16.026      0.248     15.018     -999.0     14.818      0.032     34.000     14.788      0.063     17.200     12.580     -999.0      0.300      9.260     -999.0     -0.200     -999.0     21.985     18.573     17.376     16.701     16.442     16.352             
  44   21.327400    -1.431121      a   0.0176     23.073      0.545     -999.0     -999.0     18.938      0.160     17.779      0.018     17.069      0.018     16.658      0.019     16.526      0.059     16.578      0.160     15.768      0.177     14.511     -999.0     14.883      0.034     32.200     14.769      0.059     18.300     12.685     -999.0     -0.700      8.669     -999.0      1.100     23.078     -999.0     18.655     17.574     16.924     16.548     16.447             
  45   22.866581    -0.934214      a   0.0176     -999.0     -999.0     22.016      0.357     18.852      0.096     17.397      0.012     16.715      0.010     16.384      0.011     16.252      0.035     16.223      0.130     15.672      0.166     15.206      0.168     14.507      0.029     37.600     14.498      0.049     22.200     12.872     -999.0     -0.800      9.238     -999.0      0.300     -999.0     21.949     18.620     17.241     16.605     16.307     16.198             
  46   22.318754    -1.841014      e   0.0176     21.724      0.437     21.033      0.242     18.260      0.083     17.089      0.011     16.472      0.010     16.135      0.013     15.964      0.035     16.280      0.145     15.786      0.193     15.267      0.164     14.357      0.028     38.200     14.227      0.045     24.200     11.972      0.320      3.400      9.063     -999.0     -0.300     21.718     20.993     18.022     16.928     16.353     16.050     15.903             
  47   20.721661    -1.283781      e   0.0177     21.217      0.097     20.420      0.054     19.254      0.166     17.944      0.017     17.516      0.021     17.433      0.029     17.406      0.103     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.828      0.047     23.200     15.697      0.119      9.100     12.616     -999.0     -1.100      8.833     -999.0      0.500     21.217     20.411     18.896     17.731     17.341     17.334     17.334             
  48   22.246817    -2.180980      e   0.0178     19.582      0.193     19.342      0.098     18.555      0.092     17.526      0.015     17.222      0.016     17.060      0.025     16.808      0.076     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.407      0.039     28.000     15.425      0.092     11.800     12.334     -999.0      0.900      9.067     -999.0     -0.100     19.597     19.335     18.302     17.368     17.095     16.983     16.752             
  49   21.711597    -1.511118      a   0.0178     23.314      0.344     21.324      0.102     17.757      0.069     16.297      0.010     15.557      0.011     15.151      0.012     14.950      0.019     15.354      0.115     14.629      0.154     14.306      0.109     13.564      0.030     35.900     13.613      0.038     28.400     12.531      0.530      2.100      8.432     -999.0      0.600     23.391     21.234     17.487     16.101     15.425     15.052     14.881             
  50   21.123531    -0.369520      e   0.0178     20.847      0.174     20.282      0.104     18.941      0.056     18.013      0.012     17.503      0.012     17.221      0.013     17.031      0.039     16.575      0.133     16.344      0.240     15.217     -999.0     14.916      0.033     32.800     14.809      0.065     16.800     11.655      0.226      4.800      8.997     -999.0      0.100     20.848     20.274     18.761     17.894     17.406     17.157     16.983             
  51   20.948427    -1.516883      a   0.0178     -999.0     -999.0     21.289      0.213     18.277      0.081     16.781      0.008     16.028      0.008     15.637      0.009     15.463      0.021     15.171      0.071     14.455      0.091     14.350      0.087     13.676      0.026     41.500     13.654      0.035     31.100     12.642     -999.0     -0.700      8.351     -999.0      1.800     -999.0     21.223     17.994     16.580     15.890     15.534     15.391             
  52   21.638763    -1.386895      a   0.0178     -999.0     -999.0     22.477      0.219     19.863      0.399     18.064      0.025     17.349      0.025     16.994      0.028     16.887      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.385      0.039     27.600     15.380      0.098     11.000     12.727     -999.0     -0.800      9.193     -999.0     -0.800     -999.0     22.416     19.593     17.881     17.221     16.903     16.823             
  53   21.218929    -1.240142      a   0.0179     -999.0     -999.0     22.409      0.550     18.921      0.059     17.150      0.007     16.311      0.005     15.891      0.005     15.595      0.012     15.150      0.071     14.383      0.090     14.029      0.078     13.440      0.025     43.700     13.421      0.032     33.600     12.248     -999.0      0.900      9.135     -999.0     -0.100     -999.0     22.301     18.620     16.939     16.164     15.781     15.516             
  54   21.222506    -1.566947      a   0.0179     -999.0     -999.0     21.658      0.134     18.637      0.108     17.378      0.014     16.732      0.014     16.439      0.016     16.264      0.045     16.737      0.162     16.208      0.260     14.903     -999.0     14.793      0.032     33.700     14.788      0.061     17.800     12.682     -999.0     -0.200      9.141     -999.0      0.000     -999.0     21.604     18.356     17.191     16.594     16.343     16.195             
  55   23.000467    -2.740829      e   0.0180     19.318      0.087     19.032      0.063     18.336      0.070     17.676      0.018     17.546      0.027     17.547      0.038     18.044      0.232     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.963      0.050     21.600     15.845      0.133      8.200     12.347      0.357      3.000      8.517     -999.0      1.800     19.334     19.022     18.136     17.555     17.430     17.497     18.007             
  56   21.342812    -0.644178      e   0.0180     22.833      0.396     21.253      0.134     18.923      0.079     17.668      0.012     16.947      0.010     16.619      0.011     16.458      0.032     16.220      0.121     15.933      0.187     15.376      0.192     14.598      0.030     35.900     14.533      0.052     20.900     11.914      0.261      4.200      8.544     -999.0      1.100     22.833     21.220     18.721     17.526     16.850     16.549     16.409             
  57   21.598913    -0.938771      a   0.0180     -999.0     -999.0     20.907      0.127     17.957      0.065     16.408      0.008     15.710      0.007     15.355      0.007     15.129      0.021     15.578      0.109     14.966      0.140     14.576      0.135     13.988      0.042     26.000     13.975      0.051     21.400     12.390     -999.0     -0.600      8.555     -999.0     -1.300     -999.0     20.842     17.730     16.263     15.602     15.281     15.074             
  58   21.777443    -1.122306      e   0.0180     21.143      0.132     -999.0     -999.0     17.722      0.069     16.355      0.011     15.689      0.009     15.339      0.010     15.221      0.028     16.031      0.132     15.419      0.178     14.850      0.135     13.905      0.025     42.800     13.800      0.036     30.500     11.042      0.122      8.900      8.169      0.223      4.900     21.136     -999.0     17.494     16.198     15.580     15.260     15.166             
  59   22.586884    -2.320398      e   0.0180     18.572      0.090     18.245      0.056     16.761      0.050     16.026      0.006     15.560      0.011     15.372      0.009     15.065      0.035     16.154      0.150     15.853      0.210     14.521     -999.0     14.191      0.031     35.000     14.081      0.047     23.300     10.703      0.091     12.000      8.418      0.387      2.800     18.574     18.237     16.527     15.870     15.422     15.287     14.997             
  60   22.524960    -1.473809      a   0.0181     -999.0     -999.0     22.848      0.308     19.567      0.259     18.749      0.040     18.043      0.039     17.751      0.047     17.442      0.130     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.161      0.054     19.900     15.965      0.146      7.500     12.420     -999.0      1.100      9.387     -999.0     -1.200     -999.0     22.799     19.376     18.608     17.931     17.674     17.384             
  61   22.185341    -1.674125      e   0.0181     20.840      0.279     20.667      0.214     18.798      0.111     18.045      0.021     17.538      0.023     17.270      0.030     17.460      0.120     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.590      0.042     26.100     15.761      0.141      7.700     12.291      0.433      2.500      8.716     -999.0      1.200     20.839     20.656     18.594     17.897     17.429     17.194     17.409             
  62   22.977613    -0.814674      e   0.0182     20.675      0.153     20.053      0.100     18.381      0.052     16.932      0.010     16.318      0.011     16.020      0.010     15.895      0.021     15.237     -999.0     14.501     -999.0     15.056      0.153     13.881      0.026     41.500     13.796      0.038     28.600     10.595      0.083     13.200      8.711      0.356      3.100     20.671     20.032     18.133     16.771     16.202     15.942     15.841             
  63   22.617016    -0.729909      e   0.0183     18.933      0.069     18.500      0.046     17.900      0.070     16.477      0.012     16.072      0.022     15.825      0.039     15.920      0.062     16.745      0.194     15.135     -999.0     14.484     -999.0     14.535      0.030     35.800     14.245      0.044     24.600     11.466      0.175      6.200      8.385     -999.0      1.900     18.948     18.494     17.666     16.361     15.965     15.779     15.884             
  64   21.448364    -1.179659      a   0.0183     -999.0     -999.0     21.765      0.129     18.887      0.122     17.334      0.015     16.608      0.011     16.341      0.016     16.164      0.041     16.842      0.185     16.001      0.189     14.712     -999.0     14.663      0.031     35.500     14.708      0.059     18.500     12.403     -999.0     -0.900      9.049     -999.0     -0.200     -999.0     21.701     18.636     17.169     16.493     16.261     16.109             
  65   21.339970     0.160467      e   0.0183     21.376      0.243     20.580      0.144     19.490      0.101     18.417      0.017     17.972      0.020     17.712      0.022     17.560      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.873      0.050     21.900     15.698      0.130      8.300     12.364     -999.0      0.800      9.029     -999.0     -0.100     21.376     20.573     19.271     18.281     17.864     17.641     17.508             
  66   21.844749    -0.865857      a   0.0184     -999.0     -999.0     22.159      0.230     19.190      0.141     17.748      0.021     17.052      0.018     16.729      0.017     16.488      0.051     16.748      0.144     15.245     -999.0     15.060     -999.0     14.942      0.034     32.100     14.964      0.068     16.000     12.144     -999.0      1.800      9.215     -999.0     -0.400     -999.0     22.097     18.963     17.605     16.945     16.657     16.435             
  67   21.101974    -2.482327      a   0.0184     -999.0     -999.0     21.436      0.100     19.861      0.132     17.721      0.026     16.919      0.026     16.813      0.045     16.528      0.044     15.369      0.113     14.745      0.129     14.363      0.114     13.332      0.031     35.500     13.277      0.036     30.200     12.347      0.500      2.200      9.133     -999.0     -0.900     -999.0     21.396     19.515     17.482     16.753     16.693     16.445             
  68   22.137295    -2.510823      e   0.0184     19.171      0.152     18.709      0.078     17.870      0.228     16.539      0.252     16.011      0.494     15.949      0.331     16.107      0.126     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.136      0.041     26.400     15.120      0.089     12.200     12.290      0.507      2.100      8.640     -999.0     -0.300     19.181     18.702     17.580     16.376     15.871     15.879     16.055             
  69   20.071636    -1.898817      e   0.0184     -999.0     -999.0     21.006      0.279     20.415      0.441     18.153      0.027     17.492      0.027     17.230      0.031     17.080      0.073     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.508      0.045     24.200     15.453      0.122      8.900     11.773     -999.0      1.700      8.883     -999.0     -0.100     -999.0     20.989     20.042     17.908     17.312     17.108     16.994             
  70   20.978367    -0.311460      e   0.0184     19.818      0.064     19.322      0.029     18.309      0.044     17.175      0.008     16.740      0.009     16.500      0.010     16.336      0.030     16.519      0.157     15.579      0.205     14.859     -999.0     14.504      0.030     36.800     14.475      0.052     20.800     11.466      0.171      6.300      8.918      0.440      2.500     19.824     19.314     18.103     17.052     16.640     16.439     16.290             
  71   22.944229    -2.667053      e   0.0185     18.163      0.079     17.908      0.046     18.354      0.276     17.093      0.072     16.627      0.044     16.397      0.036     16.632      0.142     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.236      0.038     28.800     15.030      0.072     15.100     12.549     -999.0      0.200      9.019     -999.0      0.500     18.195     17.896     18.108     16.938     16.511     16.323     16.582             
  72   21.197124    -1.525505      a   0.0185     -999.0     -999.0     21.186      0.085     18.147      0.098     16.398      0.009     15.671      0.007     15.355      0.008     15.164      0.022     15.343      0.100     14.712      0.133     14.556      0.132     13.476      0.026     41.400     13.511      0.033     33.200     12.315     -999.0      0.900      9.065     -999.0      0.100     -999.0     21.106     17.846     16.196     15.527     15.254     15.094             
  73   22.758734    -3.667230      e   0.0186     20.089      0.186     19.285      0.096     19.140      0.339     17.467      0.026     16.914      0.018     16.730      0.036     16.932      0.132     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.546      0.042     26.100     15.492      0.111      9.800     11.973     -999.0      1.600      8.587     -999.0      1.400     20.106     19.278     18.845     17.296     16.776     16.651     16.875             
  74   21.992729    -1.888488      e   0.0186     19.928      0.187     19.158      0.091     18.028      0.115     16.880      0.017     16.370      0.017     16.117      0.019     15.884      0.049     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.834      0.031     34.500     14.681      0.057     19.100     11.629      0.210      5.200      8.628     -999.0      1.700     19.929     19.150     17.775     16.722     16.242     16.035     15.822             
  75   22.329006    -3.003159      e   0.0186     -999.0     -999.0     -999.0     -999.0     18.044      0.119     17.032      0.025     16.687      0.032     16.651      0.044     16.851      0.143     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.548      0.045     24.000     15.526      0.120      9.000     11.993     -999.0      1.500      8.960     -999.0     -0.300     -999.0     -999.0     17.810     16.900     16.565     16.597     16.810             
  76   21.448732    -1.344554      a   0.0187     22.060      0.240     20.126      0.065     16.792      0.026     15.089      0.007     14.283      0.007     13.863      0.008     13.614      0.008     13.556      0.070     12.978      0.082     12.635      0.068     11.684      0.023     47.500     11.743      0.021     52.200     11.308      0.162      6.700      8.739     -999.0      0.900     22.119     20.028     16.506     14.878     14.144     13.758     13.542             
  77   22.859926    -0.454118      a   0.0187     23.143      0.214     21.133      0.075     17.981      0.050     16.379      0.009     15.630      0.008     15.263      0.009     15.013      0.012     14.901      0.076     14.328      0.082     14.019      0.101     13.368      0.033     32.800     13.410      0.042     25.900     12.555      0.535      2.000      8.578     -999.0     -0.900     23.196     21.052     17.714     16.195     15.504     15.171     14.949             
  78   19.735641    -1.053341      a   0.0188     -999.0     -999.0     22.713      0.383     19.857      0.213     18.354      0.029     17.625      0.022     17.304      0.025     16.981      0.066     17.022      0.200     16.450      0.269     15.782      0.258     15.671      0.049     22.300     15.370      0.114      9.500     12.301     -999.0     -0.800      8.129     -999.0      1.900     -999.0     22.651     19.588     18.189     17.497     17.218     16.915             
  79   21.045931    -2.659924      e   0.0189     21.827      0.151     20.647      0.064     18.625      0.100     17.517      0.013     16.879      0.013     16.542      0.015     16.376      0.049     16.735      0.173     15.359     -999.0     15.119     -999.0     14.768      0.032     34.100     14.745      0.064     16.900     11.745      0.270      4.000      8.463     -999.0      1.500     21.818     20.625     18.378     17.347     16.750     16.451     16.310             
  80   19.884928    -1.640488      a   0.0189     -999.0     -999.0     21.140      0.085     17.890      0.042     16.416      0.009     15.645      0.011     15.250      0.012     14.989      0.015     14.700      0.077     14.080      0.103     13.853      0.075     13.315      0.041     26.800     13.331      0.047     23.100     12.124     -999.0      0.100      8.208     -999.0     -0.400     -999.0     21.059     17.527     16.155     15.462     15.113     14.892             
  81   21.520842    -1.821345      e   0.0190     -999.0     -999.0     21.309      0.223     18.308      0.146     16.859      0.013     16.148      0.020     15.729      0.012     15.467      0.030     16.601      0.202     14.724     -999.0     14.488     -999.0     13.976      0.035     30.800     13.919      0.048     22.500     10.920      0.132      8.200      8.223     -999.0      1.100     -999.0     21.243     17.990     16.636     15.986     15.610     15.381             
  82   21.294048    -3.973869      e   0.0191     19.629      0.150     19.443      0.126     18.390      0.116     17.222      0.016     16.783      0.016     16.533      0.024     16.534      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.306      0.040     27.300     15.194      0.087     12.500     12.297     -999.0      0.500      8.461     -999.0      1.600     19.641     19.436     18.153     17.074     16.670     16.461     16.484             
  83   21.506889    -4.298933      e   0.0192     20.713      0.248     19.679      0.149     17.128      0.038     15.562      0.014     14.776      0.012     14.368      0.012     14.101      0.014     14.144      0.087     13.523      0.126     13.026      0.073     11.999      0.023     46.900     11.527      0.021     50.800      8.562      0.027     39.900      6.026      0.049     22.100     20.707     19.623     16.868     15.374     14.649     14.274     14.034             
  84   23.644871    -3.343487      e   0.0192     20.067      0.119     19.686      0.114     18.317      0.353     16.091      0.013     15.165      0.021     14.612      0.028     14.355      0.017     15.027      0.135     14.267      0.173     13.705      0.123     12.312      0.024     45.600     12.229      0.023     46.800      9.377      0.032     34.300      7.558      0.113      9.600     20.070     19.644     18.090     15.921     15.055     14.526     14.293             
  85   21.651440    -1.517714      e   0.0193     23.480      0.344     21.517      0.117     18.591      0.053     17.117      0.005     16.385      0.005     16.018      0.005     15.785      0.014     15.092      0.063     14.498      0.089     14.089      0.071     13.609      0.026     41.900     13.580      0.033     32.800     11.813      0.217      5.000      8.814      0.511      2.100     23.517     21.452     18.303     16.923     16.245     15.917     15.712             
  86   21.880804    -3.774140      e   0.0193     19.823      0.182     19.174      0.098     17.920      0.108     17.019      0.014     16.614      0.016     16.389      0.018     16.294      0.058     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.121      0.035     31.000     15.010      0.073     14.800     12.158      0.382      2.800      8.654     -999.0      1.000     19.824     19.167     17.661     16.849     16.481     16.302     16.231             
  87   22.444986    -1.953357      a   0.0194     -999.0     -999.0     22.628      0.284     19.665      0.175     18.369      0.020     17.667      0.020     17.348      0.023     17.103      0.063     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.427      0.039     28.000     15.415      0.104     10.400     12.301     -999.0      0.900      9.068     -999.0      0.300     -999.0     22.569     19.393     18.190     17.533     17.256     17.035             
  88   20.117474    -2.247006      e   0.0194     21.161      0.066     20.581      0.050     19.000      0.158     18.098      0.022     17.542      0.026     17.228      0.029     16.980      0.099     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.560      0.045     23.900     15.609      0.126      8.600     11.858     -999.0      1.300      8.972     -999.0      0.000     21.158     20.571     18.773     17.944     17.411     17.142     16.912             
  89   19.615686    -1.025396      e   0.0195     19.975      0.209     19.564      0.128     18.729      0.119     17.827      0.360     17.520      0.725     17.358      0.442     17.344      0.325     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.987     19.557     18.500     17.694     17.394     17.303     17.301             
  90   22.014662    -1.720287      e   0.0195     19.500      0.148     19.087      0.089     17.724      0.077     16.688      0.012     16.197      0.013     15.967      0.018     15.963      0.059     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.881      0.039     27.900     14.649      0.068     15.900     11.488      0.239      4.500      8.033     -999.0      1.300     19.503     19.078     17.479     16.530     16.075     15.889     15.909             
  91   21.958529    -1.756402      a   0.0195     -999.0     -999.0     -999.0     -999.0     20.281      0.493     17.867      0.024     17.111      0.019     16.801      0.023     16.594      0.062     16.939      0.206     15.642     -999.0     14.760     -999.0     14.706      0.031     35.600     14.611      0.055     19.700     12.316     -999.0      0.800      9.078     -999.0     -0.500     -999.0     -999.0     20.006     17.678     16.982     16.709     16.531             
  92   21.896833    -1.794584      a   0.0195     -999.0     -999.0     21.351      0.154     17.741      0.065     16.638      0.009     15.869      0.008     15.520      0.009     15.278      0.025     16.080      0.164     15.599      0.232     15.165      0.188     13.941      0.027     40.700     13.897      0.039     27.800     12.611     -999.0     -0.700      8.620     -999.0      1.000     -999.0     21.268     17.499     16.458     15.740     15.426     15.210             
  93   21.533096    -1.446528      a   0.0197     -999.0     -999.0     22.347      0.257     18.524      0.173     18.031      0.038     17.346      0.028     16.949      0.038     16.899      0.126     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.519      0.041     26.500     15.405      0.100     10.900     11.877     -999.0      1.900      8.705     -999.0      0.700     -999.0     22.286     18.285     17.843     17.199     16.842     16.821             
  94   21.525599    -3.845809      e   0.0197     -999.0     -999.0     -999.0     -999.0     17.080      0.081     16.399      0.330     15.860      0.178     15.822      0.316     16.319      0.130     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.111      0.049     22.400     14.912      0.092     11.800     12.113      0.434      2.500      8.321     -999.0      0.800     -999.0     -999.0     16.869     16.276     15.726     15.776     16.278             
  95   20.976818    -1.621094      e   0.0197     19.853      0.035     19.111      0.019     17.512      0.062     16.146      0.007     15.550      0.007     15.271      0.009     15.158      0.026     16.403      0.197     14.489     -999.0     14.578     -999.0     13.870      0.027     41.000     13.818      0.039     27.700     11.059      0.133      8.100      8.415     -999.0      1.800     19.848     19.093     17.213     15.954     15.405     15.175     15.090             
  96   21.188204    -1.566817      e   0.0197     18.553      0.024     18.173      0.014     17.273      0.049     16.458      0.009     16.181      0.030     15.954      0.022     15.719      0.048     16.717      0.175     15.129     -999.0     14.847     -999.0     14.517      0.030     36.100     14.276      0.047     23.200     10.483      0.097     11.200      8.312      0.270      4.000     18.564     18.166     17.018     16.297     16.038     15.871     15.655             
  97   21.933708    -1.929143      a   0.0198     -999.0     -999.0     21.869      0.312     19.023      0.099     17.535      0.010     16.738      0.009     16.370      0.010     16.048      0.024     15.927      0.101     15.346      0.151     14.958      0.139     14.228      0.028     38.600     14.227      0.047     23.000     11.853     -999.0      1.700      8.945     -999.0     -0.100     -999.0     21.802     18.736     17.346     16.598     16.271     15.974             
  98   21.737888    -0.893705      e   0.0198     19.624      0.061     19.376      0.041     18.778      0.098     17.741      0.018     17.325      0.019     17.162      0.024     17.064      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.583      0.040     26.900     15.463      0.098     11.100     12.553      0.441      2.500      8.953     -999.0      0.700     19.643     19.369     18.558     17.611     17.215     17.103     17.020             
  99   22.217625    -1.577006      e   0.0198     -999.0     -999.0     22.386      0.242     19.837      0.215     18.478      0.036     17.762      0.040     17.493      0.039     17.321      0.082     16.808      0.142     16.398      0.232     15.176     -999.0     15.425      0.039     27.500     15.288      0.092     11.800     12.338      0.374      2.900      8.536     -999.0      1.200     -999.0     22.340     19.596     18.317     17.650     17.416     17.269             
 100   21.523130    -3.843202      e   0.0198     -999.0     -999.0     -999.0     -999.0     27.878     29.773     17.521      1.451     16.733      0.644     16.754      1.096     17.342      2.233     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.224      0.037     29.100     15.048      0.081     13.400     12.165      0.379      2.900      8.339     -999.0      1.500     -999.0     -999.0     27.525     17.306     16.581     16.640     17.255             
 101   22.013115    -1.954118      e   0.0199     21.319      0.370     20.596      0.220     19.587      0.246     17.728      0.016     17.109      0.016     16.812      0.022     16.857      0.072     16.678      0.170     15.664      0.162     15.418      0.178     14.688      0.032     34.300     14.575      0.056     19.500     11.535      0.183      5.900      9.341     -999.0      0.000     21.323     20.579     19.302     17.550     16.976     16.727     16.797             
 102   22.653082    -2.008666      e   0.0200     21.373      0.326     21.378      0.391     20.448      0.435     18.547      0.029     17.963      0.034     17.797      0.047     18.661      0.395     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.448      0.045     24.100     15.297      0.083     13.100     12.606     -999.0      0.300      9.098     -999.0     -2.500     21.391     21.363     20.161     18.386     17.830     17.725     18.608             
 103   20.240953    -1.383275      e   0.0200     19.524      0.180     19.228      0.105     18.444      0.104     17.574      0.015     17.241      0.014     17.243      0.035     16.898      0.097     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.523      0.043     25.000     15.305      0.097     11.200     12.187     -999.0      0.800      9.127     -999.0     -0.400     19.540     19.221     18.175     17.413     17.088     17.173     16.842             
 104   20.055809    -2.338827      e   0.0201     21.501      0.111     20.716      0.060     19.639      0.196     18.199      0.017     17.655      0.020     17.428      0.024     17.289      0.090     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.447      0.043     25.200     15.201      0.102     10.600     11.777      0.283      3.800      8.921      0.542      2.000     21.503     20.705     19.332     18.016     17.506     17.340     17.222             
 105   22.085251    -2.546905      e   0.0201     18.298      0.091     17.888      0.045     17.063      0.025     16.146      0.018     15.736      0.022     15.547      0.024     15.381      0.024     15.194      0.082     14.551      0.081     14.494      0.105     13.602      0.037     29.500     13.476      0.044     24.900      9.942      0.067     16.200      7.449      0.213      5.100     18.310     17.882     16.813     15.986     15.602     15.469     15.322             
 106   19.464964    -1.956046      e   0.0201     16.716      0.013     16.260      0.008     16.321      0.051     14.881      0.006     14.283      0.004     14.044      0.008     14.324      0.031     16.632      0.182     14.619     -999.0     14.543     -999.0     13.838      0.030     35.900     13.837      0.041     26.500     10.882      0.130      8.400      8.195     -999.0      1.000     16.744     16.253     15.966     14.663     14.112     13.939     14.248             
 107   22.770639    -1.845078      a   0.0202     -999.0     -999.0     21.379      0.327     21.341      0.580     18.832      0.221     17.097      0.067     16.227      0.039     15.817      0.035     13.910      0.038     13.317      0.046     13.137      0.050     12.648      0.023     47.200     12.642      0.026     42.200     12.125      0.314      3.500      8.486     -999.0      1.000     -999.0     21.343     20.982     18.612     16.941     16.112     15.727           OL
 108   22.446266    -2.707376      e   0.0202     -999.0     -999.0     -999.0     -999.0     27.693      5.591     17.219      0.079     16.923      0.070     16.780      0.132     28.666      0.372     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     27.481     17.103     16.768     16.768     28.635          HII
 109   19.503374    -2.014165      e   0.0203     18.827      0.035     18.465      0.020     18.624      0.201     17.572      0.058     17.246      0.033     17.235      0.047     16.785      0.117     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.841      0.055     19.900     15.815      0.152      7.200     11.867     -999.0      1.900      8.674     -999.0      0.800     18.858     18.451     18.326     17.393     17.076     17.155     16.719             
 110   20.141165    -1.727292      e   0.0204     19.540      0.168     19.800      0.145     18.666      0.131     18.113      0.033     17.785      0.036     17.889      0.068     17.790      0.207     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.200      0.060     18.100     15.718      0.132      8.200     12.270     -999.0      0.800      8.670     -999.0      0.800     19.559     19.793     18.426     17.967     17.636     17.830     17.739             
 111   21.281548    -1.258813      e   0.0205     21.037      0.110     20.188      0.054     18.257      0.054     16.971      0.009     16.296      0.007     16.022      0.008     15.845      0.024     16.118      0.144     15.567      0.222     15.272      0.178     14.157      0.026     41.100     14.173      0.043     25.400     11.482      0.199      5.500      8.439     -999.0      1.300     21.028     20.162     17.959     16.774     16.150     15.924     15.776             
 112   21.972107    -1.931531      a   0.0205     -999.0     -999.0     22.299      0.487     18.879      0.064     17.214      0.011     16.426      0.010     16.043      0.010     15.817      0.016     15.178      0.071     14.654      0.104     14.455      0.091     13.727      0.025     42.800     13.716      0.035     30.900     12.022     -999.0      1.400      8.662     -999.0      1.400     -999.0     22.191     18.613     17.021     16.300     15.949     15.753             
 113   22.057468    -1.917680      e   0.0205     21.486      0.122     -999.0     -999.0     18.675      0.557     17.467      0.510     16.869      0.657     16.642      0.866     17.169      0.550     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     21.477     -999.0     18.403     17.318     16.729     16.583     17.122             
 114   21.469826    -1.411329      a   0.0207     21.804      0.168     20.857      0.089     19.674      0.282     17.425      0.033     16.715      0.039     16.435      0.051     16.231      0.064     16.035      0.119     15.585      0.166     15.207      0.183     14.505      0.036     30.400     14.544      0.061     17.900     11.978     -999.0      1.400      8.171     -999.0      0.900     21.801     20.825     19.366     17.217     16.570     16.334     16.162             
 115   22.856495    -1.950958      a   0.0208     -999.0     -999.0     -999.0     -999.0     19.251      0.130     18.022      0.017     17.318      0.016     16.985      0.019     16.876      0.055     16.802      0.158     15.313     -999.0     15.269     -999.0     15.119      0.034     32.300     15.010      0.071     15.300     12.290     -999.0      1.300      9.271     -999.0     -0.600     -999.0     -999.0     19.021     17.859     17.206     16.905     16.821             
 116   21.690559    -0.197770      e   0.0211     18.856      0.119     18.378      0.064     18.246      0.077     17.194      0.024     16.839      0.026     16.692      0.022     16.556      0.071     16.937      0.170     15.663     -999.0     15.021     -999.0     15.124      0.038     28.700     15.070      0.072     15.000     11.976     -999.0      1.800      8.409     -999.0      1.900     18.881     18.368     18.038     17.080     16.736     16.644     16.520             
 117   21.371387    -0.057318      e   0.0212     21.437      0.238     20.630      0.145     17.979      0.052     16.468      0.014     15.726      0.014     15.353      0.015     15.122      0.020     15.024      0.080     14.192      0.088     13.841      0.080     13.234      0.028     39.100     13.196      0.031     34.900     10.884      0.117      9.300      8.056      0.264      4.100     21.430     20.569     17.738     16.299     15.612     15.270     15.065             
 118   21.649666    -0.870649      e   0.0215     19.058      0.046     18.630      0.028     17.626      0.032     16.766      0.008     16.321      0.009     16.079      0.010     15.915      0.027     16.415      0.147     15.602      0.178     15.290      0.172     14.226      0.029     37.400     14.176      0.043     25.300     11.061      0.120      9.000      9.205      0.527      2.100     19.067     18.623     17.426     16.637     16.209     16.013     15.863             
 119   19.890314    -0.638662      e   0.0261     19.341      0.021     18.994      0.021     18.202      0.083     17.557      0.057     17.191      0.091     17.009      0.061     17.367      0.150     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.734      0.048     22.400     15.593      0.132      8.200     12.619     -999.0     -0.100      8.949     -999.0      0.200     19.359     18.986     17.971     17.417     17.098     16.948     17.337             
 120   20.820848    -0.906020      e   0.0262     19.655      0.113     18.886      0.057     17.027      0.043     15.528      0.022     14.795      0.022     14.405      0.021     14.151      0.020     14.317      0.097     13.424      0.107     12.877      0.070     11.797      0.023     48.100     11.622      0.021     51.400      7.990      0.019     56.000      5.524      0.042     25.700     19.644     18.849     16.674     15.282     14.622     14.283     14.063             
 121   19.983734    -1.217729      e   0.0262     20.944      0.045     20.343      0.040     18.914      0.095     17.738      0.030     17.129      0.026     16.785      0.026     16.531      0.039     16.534      0.169     15.769      0.225     15.454      0.177     14.260      0.028     39.200     14.056      0.047     23.300     10.556      0.093     11.600      8.804      0.487      2.200     20.941     20.328     18.690     17.591     17.012     16.710     16.473             
 122   19.763369    -2.495479      e   0.0267     20.089      0.125     19.657      0.075     18.849      0.047     18.067      0.010     17.683      0.012     17.523      0.015     17.299      0.045     16.856      0.176     16.475      0.249     15.631      0.193     15.311      0.039     27.800     15.201      0.101     10.700     11.457      0.218      5.000      7.953      0.247      4.400     20.104     19.650     18.550     17.875     17.497     17.432     17.221             
 123   20.146980    -4.189229      e   0.0267     21.688      0.375     22.070      0.395     19.591      0.084     18.597      0.018     18.028      0.018     17.740      0.021     17.517      0.047     16.976      0.202     16.038      0.191     15.655      0.227     15.175      0.038     28.800     14.940      0.066     16.500     10.322      0.074     14.700      7.307      0.115      9.400     21.684     22.034     19.356     18.437     17.894     17.659     17.454             
 124   19.561884    -3.447486      e   0.0267     18.545      0.084     18.238      0.054     17.611      0.042     16.494      0.008     16.091      0.009     15.896      0.010     15.854      0.032     16.408      0.181     14.763     -999.0     14.224     -999.0     14.109      0.028     39.300     13.904      0.040     27.200     10.301      0.075     14.600      8.269      0.314      3.500     18.568     18.231     17.324     16.328     15.944     15.828     15.800             
 125   19.894487    -2.108573      e   0.0268     20.262      0.227     20.036      0.145     18.753      0.076     17.913      0.012     17.407      0.014     17.176      0.016     16.967      0.056     16.703      0.152     16.146      0.243     15.345     -999.0     15.156      0.037     29.300     14.914      0.071     15.200     12.032      0.315      3.400      8.369     -999.0      1.400     20.270     20.028     18.524     17.760     17.267     17.100     16.905             
 126   19.590340    -2.982473      e   0.0269     18.938      0.069     18.207      0.036     16.782      0.046     15.631      0.008     15.081      0.009     14.732      0.010     14.627      0.021     15.668      0.172     14.857      0.200     14.418      0.164     12.507      0.024     45.300     12.345      0.025     44.300      8.450      0.024     45.900      6.408      0.064     16.800     18.933     18.194     16.453     15.407     14.916     14.619     14.547             
 127   20.601322    -0.841222      e   0.0279     20.114      0.059     19.529      0.032     18.355      0.088     16.988      0.020     16.365      0.032     16.093      0.037     15.839      0.052     16.577      0.181     15.717      0.209     15.062      0.158     14.297      0.039     27.500     14.087      0.055     19.700     10.329      0.085     12.700      8.081      0.385      2.800     20.117     19.515     17.985     16.757     16.176     15.983     15.753             
 128   20.643398    -0.877643      e   0.0283     19.537      0.047     19.296      0.038     18.444      0.131     17.550      0.027     17.059      0.017     17.093      0.042     16.625      0.095     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.818      0.048     22.600     15.583      0.120      9.100     12.670     -999.0     -1.000      9.047     -999.0     -1.600     19.557     19.290     18.095     17.347     16.858     17.015     16.554             
 129   19.228525    -2.692973      e   0.0284     19.079      0.038     18.586      0.017     17.707      0.033     16.736      0.006     16.382      0.007     16.120      0.009     16.008      0.026     16.253      0.144     15.734      0.196     15.420      0.185     14.213      0.029     37.700     14.069      0.046     23.800     10.261      0.078     13.900      7.218      0.119      9.100     19.092     18.580     17.381     16.532     16.199     16.022     15.928             
 130   21.236586     0.208345      e   0.0286     -999.0     -999.0     -999.0     -999.0     29.212      1.965     18.888      0.202     17.647      0.161     16.117      0.057     15.485      0.135     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     28.796     18.647     17.475     15.992     15.385             
 131   20.119562    -3.747638      e   0.0295     19.544      0.162     18.835      0.090     17.882      0.088     16.798      0.012     16.303      0.011     16.032      0.014     15.878      0.038     16.504      0.167     15.948      0.252     14.828     -999.0     14.684      0.043     25.000     14.511      0.066     16.500     11.231      0.228      4.800      8.039     -999.0      0.700     19.549     18.828     17.615     16.635     16.159     15.958     15.817             
 132   19.512476    -1.251193      e   0.0301     -999.0     -999.0     20.513      0.329     19.243      0.194     17.828      0.048     17.418      0.022     17.194      0.062     16.860      0.095     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.723      0.050     21.600     15.329      0.109     10.000     12.317     -999.0      0.300      8.538     -999.0      1.100     -999.0     20.500     18.867     17.621     17.212     17.106     16.777             
 133   23.738764    -2.065629      e   0.0303     19.964      0.200     19.825      0.129     19.132      0.078     18.129      0.011     17.811      0.014     17.609      0.017     17.465      0.064     17.039      0.171     16.109      0.153     15.266     -999.0     15.575      0.044     24.500     15.549      0.112      9.700     12.353     -999.0      1.000      9.248     -999.0     -0.400     19.992     19.819     18.839     17.959     17.634     17.542     17.400             
 134   21.799761    -1.914594      e   0.0339     18.945      0.075     18.686      0.042     18.438      0.101     17.593      0.018     17.487      0.032     17.508      0.057     17.814      0.200     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.979      0.058     18.700     15.496      0.116      9.400     12.028      0.300      3.600      8.839     -999.0      1.000     18.986     18.671     18.178     17.450     17.274     17.493     17.762             
 135   23.831293    -3.028401      e   0.0343     19.575      0.090     19.239      0.068     18.341      0.068     17.236      0.009     16.751      0.011     16.499      0.013     16.324      0.040     16.767      0.194     15.040     -999.0     14.658     -999.0     14.637      0.030     36.600     14.512      0.055     19.700     11.053      0.130      8.300      8.344      0.224      4.900     19.593     19.233     18.082     17.085     16.605     16.442     16.270             
 136   23.714909    -3.145726      e   0.0343     19.996      0.118     19.867      0.096     20.148      0.339     18.390      0.040     18.087      0.067     18.014      0.047     17.813      0.108     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.092      0.053     20.600     16.264      0.198      5.500     12.827     -999.0      0.000      8.646     -999.0      1.400     20.053     19.860     19.838     18.261     17.907     18.007     17.776             
 137   22.459902    -4.484030      e   0.0358     19.407      0.127     19.096      0.073     18.120      0.079     17.041      0.018     16.639      0.030     16.354      0.071     16.215      0.121     16.471      0.139     15.052     -999.0     15.221      0.163     14.454      0.028     38.100     14.255      0.046     23.600     10.810      0.099     10.900      8.249     -999.0      1.700     19.424     19.091     17.845     16.892     16.465     16.306     16.154             
 138   19.527523    -1.393509      e   0.0395     20.053      0.037     19.467      0.028     18.591      0.122     17.359      0.014     16.976      0.018     16.690      0.021     16.535      0.067     16.729      0.180     15.918     -999.0     15.506     -999.0     14.952      0.035     31.000     14.777      0.066     16.400     11.532      0.212      5.100      8.336     -999.0      1.700     20.065     19.462     18.239     17.169     16.760     16.635     16.461             
 139   21.152040    -4.282139      e   0.0396     20.229      0.254     19.428      0.095     18.849      0.147     17.873      0.025     17.546      0.027     17.341      0.036     17.069      0.092     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.912      0.059     18.600     15.517      0.122      8.900     11.921     -999.0      1.500      8.577     -999.0      0.200     20.244     19.423     18.585     17.730     17.363     17.309     17.012             
 140   20.214743    -3.874520      e   0.0398     19.045      0.111     18.851      0.099     18.885      0.216     17.289      0.019     16.984      0.017     16.947      0.030     17.209      0.128     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.419      0.043     25.100     15.206      0.100     10.900     12.204      0.463      2.300      8.773     -999.0      0.200     19.103     18.846     18.592     17.148     16.801     16.942     17.174             
 141   19.512121    -1.166524      e   0.0399     -999.0     -999.0     18.828      0.099     19.657      0.347     18.111      0.050     17.510      0.025     17.333      0.048     16.980      0.120     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.208      0.074     14.800     16.052      0.204      5.300     11.793     -999.0      1.200      8.740     -999.0     -1.100     -999.0     18.815     19.261     17.888     17.311     17.259     16.911             
 142   21.398754    -4.461904      e   0.0402     19.999      0.238     19.870      0.116     19.037      0.159     17.564      0.016     17.153      0.018     16.912      0.020     16.861      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.095      0.036     30.400     14.831      0.066     16.600     11.769      0.241      4.500      9.106     -999.0     -0.200     20.030     19.864     18.656     17.383     16.946     16.879     16.805             
 143   21.540234    -4.444233      a   0.0402     -999.0     -999.0     22.384      0.558     18.144      0.057     16.388      0.014     15.567      0.015     15.169      0.019     14.882      0.017     14.586      0.076     13.873      0.097     13.541      0.072     12.870      0.026     42.000     12.881      0.029     37.900     11.926     -999.0      1.900      8.781     -999.0     -0.100     -999.0     22.070     17.772     16.126     15.397     15.056     14.800             
 144   21.543125    -4.564648      e   0.0405     20.866      0.353     19.844      0.131     18.815      0.156     18.032      0.027     17.755      0.033     17.474      0.040     17.542      0.184     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.160      0.061     17.700     15.951      0.171      6.400     12.112     -999.0      1.100      8.947     -999.0     -1.300     20.859     19.841     18.545     17.874     17.555     17.429     17.473             
 145   21.204163    -4.274673      e   0.0406     20.243      0.268     20.002      0.149     18.847      0.063     18.166      0.014     17.810      0.015     17.609      0.019     17.578      0.061     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.604      0.045     24.200     15.551      0.116      9.400     11.767     -999.0      1.900      8.721     -999.0     -0.300     20.258     19.999     18.622     18.021     17.667     17.561     17.534             
 146   21.266100    -2.501850      e   0.0410     18.945      0.118     18.269      0.060     17.530      0.063     16.587      0.012     16.195      0.009     16.082      0.021     16.121      0.072     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.936      0.047     22.900     14.775      0.079     13.800     11.061      0.211      5.100      8.398     -999.0      0.300     18.959     18.265     17.164     16.369     16.011     16.008     16.066             
 147   23.502396    -2.825627      e   0.0428     19.702      0.096     19.430      0.082     18.753      0.135     17.717      0.022     17.463      0.026     17.292      0.035     17.160      0.112     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.714      0.043     25.100     15.551      0.109      9.900     12.549      0.424      2.600      9.021     -999.0     -0.800     19.735     19.426     18.477     17.584     17.277     17.303     17.127             
 148   21.800325    -1.178125      e   0.0429     20.855      0.190     20.077      0.097     18.838      0.044     17.506      0.009     16.849      0.007     16.487      0.007     16.271      0.017     15.612      0.074     14.886      0.093     14.714      0.115     13.990      0.026     42.000     13.949      0.040     27.000     11.223      0.157      6.900      8.526     -999.0      1.400     20.848     20.061     18.527     17.305     16.692     16.406     16.202             
 149   22.985945    -1.402119      e   0.0430     20.973      0.280     20.121      0.138     19.175      0.078     18.186      0.021     17.675      0.025     17.391      0.028     17.217      0.045     16.775      0.139     15.669     -999.0     15.144     -999.0     15.193      0.035     30.800     14.990      0.066     16.500     11.552      0.174      6.200      8.673     -999.0      1.400     20.973     20.118     18.934     18.021     17.534     17.331     17.165             
 150   21.666035    -1.422703      e   0.0431     20.394      0.167     19.975      0.092     19.273      0.249     18.325      0.035     17.845      0.039     17.696      0.057     17.986      0.265     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.180      0.059     18.400     16.203      0.181      6.000     12.257     -999.0      1.200      8.701     -999.0      1.000     20.420     19.972     18.980     18.148     17.705     17.638     17.945             
 151   20.762543    -0.323402      e   0.0433     -999.0     -999.0     -999.0     -999.0     19.249      0.281     18.043      0.189     17.759      0.229     17.560      0.248     17.751      0.307     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     18.924     17.893     17.539     17.580     17.708          HII
 152   22.264320    -1.682133      e   0.0433     20.271      0.213     19.627      0.134     19.682      0.499     17.421      0.017     17.046      0.028     16.813      0.034     16.962      0.172     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.136      0.036     29.800     14.864      0.064     17.000     11.939      0.282      3.800      8.457     -999.0      1.200     20.318     19.624     19.295     17.260     16.834     16.821     16.917             
 153   20.760330    -0.324096      e   0.0434     18.753      0.075     18.302      0.040     17.925      0.054     16.671      0.018     16.187      0.015     15.910      0.015     15.742      0.028     16.294      0.174     15.805      0.269     15.198      0.206     14.091      0.037     29.600     13.902      0.048     22.700     10.138      0.070     15.500      8.023     -999.0      1.700     18.791     18.300     17.597     16.492     16.010     15.861     15.683          HII
 154   20.761353    -0.326016      e   0.0434     -999.0     -999.0     -999.0     -999.0     19.473      0.479     17.922      0.229     17.519      0.284     17.050      0.207     17.381      0.326     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.490      0.045     24.300     14.258      0.060     18.000     10.302      0.080     13.600      8.027      0.300      3.600     -999.0     -999.0     19.074     17.750     17.304     17.048     17.332          HII
 155   23.355494    -3.255433      e   0.0436     19.888      0.107     19.241      0.079     18.726      0.092     17.663      0.045     17.246      0.037     17.047      0.045     17.089      0.079     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.046      0.033     33.000     15.017      0.069     15.800     11.823      0.217      5.000      9.001     -999.0      0.300     19.912     19.238     18.434     17.512     17.095     17.026     17.058             
 156   20.883862    -0.213393      e   0.0437     -999.0     -999.0     21.457      0.125     18.834      0.141     16.637      0.047     15.746      0.055     15.284      0.054     14.890      0.064     14.658      0.074     13.798      0.086     13.403      0.070     12.840      0.031     35.000     12.814      0.035     31.400     10.684      0.106     10.200      8.674     -999.0     -0.400     -999.0     21.272     18.500     16.382     15.592     15.167     14.802             
 157   19.814419    -0.926964      a   0.0437     -999.0     -999.0     -999.0     -999.0     20.572      0.185     18.766      0.019     18.018      0.014     17.663      0.015     17.430      0.041     16.708      0.141     16.026      0.185     15.558      0.190     15.353      0.040     27.400     15.359      0.104     10.400     12.131     -999.0      1.100      8.888     -999.0      0.500     -999.0     -999.0     20.217     18.538     17.858     17.577     17.362             
 158   19.734274    -0.973708      a   0.0439     -999.0     -999.0     21.619      0.432     19.360      0.073     17.589      0.008     16.762      0.006     16.368      0.006     16.111      0.015     15.368      0.070     14.733      0.080     14.364      0.087     13.842      0.027     40.400     13.797      0.038     28.800     11.760     -999.0      1.500      8.197     -999.0      1.800     -999.0     21.516     19.011     17.344     16.606     16.267     16.036             
 159   21.141453    -0.701060      e   0.0439     19.456      0.064     19.132      0.037     18.448      0.263     17.389      0.286     17.004      0.442     16.691      0.355     16.712      0.428     15.665      0.072     15.192      0.110     15.033      0.134     14.547      0.029     36.900     14.361      0.052     21.000     11.332      0.171      6.300      8.343     -999.0      1.400     19.487     19.130     18.172     17.243     16.825     16.681     16.670             
 160   19.554094    -1.073017      e   0.0439     -999.0     -999.0     20.249      0.213     18.114      0.056     16.493      0.014     15.655      0.014     15.215      0.011     14.925      0.021     15.040      0.105     14.537      0.154     14.085      0.095     13.167      0.030     36.500     13.135      0.037     29.600     11.038      0.192      5.700      8.138      0.388      2.800     -999.0     20.166     17.773     16.257     15.493     15.112     14.842             
 161   20.310863    -4.171092      a   0.0441     -999.0     -999.0     -999.0     -999.0     18.356      0.063     16.609      0.011     15.795      0.010     15.390      0.010     15.134      0.015     14.812      0.079     14.177      0.098     13.812      0.069     13.094      0.025     42.900     13.113      0.029     38.100     11.604      0.213      5.100      8.996     -999.0     -0.200     -999.0     -999.0     18.006     16.365     15.640     15.291     15.061             
 162   19.884296    -1.102210      e   0.0442     -999.0     -999.0     22.906      0.289     19.620      0.166     18.072      0.022     17.308      0.013     16.908      0.016     16.687      0.047     16.861      0.206     15.255     -999.0     14.859     -999.0     14.888      0.034     31.700     14.852      0.070     15.400     11.685      0.269      4.000      8.606     -999.0      0.800     -999.0     22.732     19.288     17.853     17.152     16.819     16.614             
 163   19.757736    -1.240884      a   0.0442     -999.0     -999.0     23.518      0.316     19.789      0.076     18.300      0.013     17.550      0.010     17.209      0.011     16.981      0.025     16.083      0.094     15.545      0.133     14.922      0.131     14.716      0.034     32.200     14.608      0.066     16.500     12.018     -999.0      0.800      8.856     -999.0      0.100     -999.0     23.300     19.422     18.048     17.379     17.107     16.907             
 164   21.969286    -1.525405      a   0.0443     -999.0     -999.0     22.795      0.264     19.057      0.077     17.370      0.008     16.534      0.007     16.114      0.007     15.876      0.015     15.067      0.065     14.416      0.080     14.144      0.083     13.561      0.025     42.600     13.569      0.032     33.500     12.527     -999.0      0.500      9.171     -999.0     -0.600     -999.0     22.538     18.723     17.132     16.385     16.015     15.803             
 165   23.209074    -0.938215      a   0.0445     -999.0     -999.0     21.846      0.141     19.051      0.083     17.640      0.011     16.941      0.009     16.652      0.010     16.452      0.030     15.837      0.087     15.377      0.110     14.959      0.121     14.441      0.029     37.500     14.415      0.048     22.400     12.165     -999.0      1.900      9.269     -999.0     -0.600     -999.0     21.738     18.729     17.426     16.792     16.573     16.393             
 166   23.547256    -3.490972      a   0.0445     -999.0     -999.0     21.968      0.383     18.903      0.072     17.391      0.010     16.580      0.010     16.201      0.009     15.956      0.019     15.397      0.080     14.651      0.073     14.323      0.079     13.758      0.026     42.300     13.731      0.035     30.900     12.338      0.363      3.000      8.973     -999.0      0.400     -999.0     21.815     18.599     17.170     16.445     16.112     15.892             
 167   19.668816    -1.065009      a   0.0445     -999.0     -999.0     21.343      0.475     17.997      0.030     16.393      0.008     15.647      0.007     15.309      0.007     15.039      0.010     14.483      0.060     13.948      0.066     13.583      0.063     13.148      0.030     35.800     13.107      0.037     29.500     11.908      0.397      2.700      8.201     -999.0     -1.200     -999.0     21.157     17.642     16.166     15.486     15.225     14.972             
 168   20.687407    -3.503243      e   0.0446     20.197      0.237     20.405      0.211     19.255      0.199     18.373      0.038     18.016      0.076     17.785      0.058     17.638      0.182     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.231     20.403     19.009     18.232     17.848     17.759     17.587             
 169   22.549534    -0.577190      e   0.0446     20.342      0.141     19.850      0.093     18.773      0.109     17.866      0.018     17.405      0.016     17.172      0.024     17.057      0.080     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.369      0.037     29.000     15.008      0.069     15.800     12.104     -999.0      1.000      9.153     -999.0     -0.400     20.350     19.848     18.535     17.712     17.276     17.122     17.017             
 170   19.844675    -3.605543      e   0.0446     18.946      0.106     18.371      0.058     16.909      0.025     15.773      0.005     15.230      0.005     14.903      0.005     14.725      0.013     15.275      0.126     14.378      0.136     14.168      0.110     13.624      0.048     22.400     13.496      0.055     19.700      9.997      0.089     12.200      7.657     -999.0      2.000     18.938     18.358     16.566     15.551     15.037     14.817     14.645             
 171   19.662954    -1.241136      a   0.0447     -999.0     -999.0     23.110      0.411     19.501      0.104     17.801      0.012     16.963      0.008     16.598      0.009     16.372      0.024     15.937      0.113     15.470      0.143     14.685      0.105     14.314      0.029     37.500     14.264      0.050     21.600     12.405     -999.0     -1.100      8.865     -999.0     -1.700     -999.0     22.867     19.110     17.518     16.788     16.481     16.290             
 172   22.840937    -0.595372      a   0.0448     22.891      0.186     -999.0     -999.0     17.944      0.058     16.289      0.005     15.403      0.004     14.985      0.004     14.726      0.011     14.479      0.064     13.815      0.065     13.560      0.075     12.727      0.024     45.900     12.741      0.027     40.900     12.427      0.430      2.500      8.959     -999.0      0.700     22.994     -999.0     17.593     16.027     15.246     14.872     14.645             
 173   19.788992    -0.926990      e   0.0449     -999.0     -999.0     23.449      0.304     19.709      0.118     18.144      0.019     17.349      0.013     16.969      0.014     16.700      0.029     16.088      0.100     15.437      0.136     15.195      0.143     14.404      0.031     34.700     14.284      0.050     21.900     12.117      0.416      2.600      8.909     -999.0     -0.400     -999.0     23.211     19.365     17.906     17.192     16.872     16.627             
 174   19.814960    -1.104316      a   0.0449     -999.0     -999.0     22.597      0.235     19.543      0.113     18.129      0.016     17.321      0.016     16.939      0.014     16.626      0.031     16.361      0.133     15.849      0.154     15.253      0.179     14.667      0.032     33.400     14.616      0.065     16.600     12.257     -999.0     -0.800      8.761     -999.0     -0.500     -999.0     22.454     19.231     17.898     17.169     16.837     16.549             
 175   23.703117    -1.021260      e   0.0449     19.465      0.103     19.234      0.073     18.668      0.107     17.420      0.016     16.979      0.017     16.703      0.019     16.633      0.066     16.925      0.175     16.320      0.213     15.751      0.275     15.015      0.034     31.600     14.802      0.069     15.700     11.639      0.234      4.600      8.473     -999.0      1.700     19.505     19.232     18.345     17.257     16.803     16.677     16.583             
 176   19.705496    -0.997193      a   0.0450     22.898      0.118     -999.0     -999.0     21.056      0.153     18.737      0.009     17.969      0.014     17.500      0.009     17.201      0.021     15.621      0.062     14.999      0.082     14.814      0.104     14.360      0.029     37.500     14.414      0.057     18.900     12.318     -999.0      0.300      8.508     -999.0      0.200     22.896     -999.0     20.663     18.508     17.775     17.403     17.106             
 177   23.427015    -3.301358      e   0.0451     -999.0     -999.0     21.016      0.225     18.811      0.095     17.299      0.011     16.436      0.009     15.973      0.009     15.613      0.021     15.316      0.092     14.548      0.105     14.086      0.081     13.567      0.045     24.200     13.387      0.049     22.100     10.054      0.070     15.500      8.391      0.466      2.300     -999.0     20.933     18.498     17.078     16.274     15.869     15.524             
 178   19.779057    -1.264799      a   0.0451     -999.0     -999.0     21.726      0.191     18.064      0.047     16.215      0.033     15.341      0.032     14.937      0.033     14.642      0.031     14.169      0.061     13.541      0.082     12.997      0.057     12.655      0.030     36.600     12.693      0.034     32.100     12.309     -999.0      0.000      8.032      0.400      2.700     -999.0     21.448     17.688     15.923     15.174     14.811     14.557             
 179   21.006763    -2.140867      e   0.0451     20.053      0.064     19.689      0.033     18.824      0.126     18.351      0.028     18.086      0.030     17.948      0.054     18.293      0.313     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.497      0.040     27.200     15.440      0.103     10.500     11.850      0.257      4.200      8.981      0.522      2.100     20.075     19.682     18.545     18.174     17.919     17.892     18.245             
 180   20.329836    -0.552529      e   0.0452     20.265      0.175     -999.0     -999.0     22.082      3.929     18.990      0.112     18.052      0.094     17.969      0.141     18.685      1.111     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.468      0.043     25.500     15.555      0.116      9.400     12.198     -999.0      0.500      8.577     -999.0      0.800     20.328     -999.0     21.687     18.731     17.875     17.871     18.610             
 181   22.302855    -3.887408      e   0.0452     19.671      0.170     19.056      0.074     17.440      0.058     16.230      0.006     15.536      0.006     15.173      0.006     14.897      0.015     14.830      0.065     14.220      0.075     13.798      0.074     12.985      0.024     45.200     12.860      0.025     42.600      9.478      0.034     32.100      7.265      0.111      9.800     19.657     19.031     17.128     16.010     15.373     15.077     14.819             
 182   23.410130    -3.181080      e   0.0453     22.392      0.354     21.341      0.369     19.161      0.119     17.557      0.024     16.769      0.023     16.358      0.026     16.047      0.029     15.639      0.088     14.800      0.105     14.317      0.091     13.478      0.025     43.500     13.257      0.030     36.500      9.419      0.035     30.800      7.418      0.120      9.000     22.372     21.258     18.818     17.334     16.606     16.267     15.968             
 183   21.657122    -2.080958      e   0.0453     20.487      0.050     19.813      0.035     19.446      0.233     18.185      0.026     17.843      0.024     17.575      0.040     17.516      0.154     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.833      0.049     22.300     15.797      0.140      7.700     12.117     -999.0      1.500      9.125     -999.0      0.200     20.516     19.811     19.074     17.996     17.619     17.555     17.453             
 184   19.806854    -1.169718      e   0.0454     21.605      0.058     21.219      0.066     20.279      0.325     18.569      0.036     17.991      0.031     17.628      0.037     17.749      0.135     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.815      0.053     20.500     15.392      0.109     10.000     12.199      0.453      2.400      8.948     -999.0     -0.200     21.622     21.204     19.896     18.367     17.807     17.579     17.689             
 185   19.733702    -1.359612      a   0.0454     -999.0     -999.0     23.059      0.227     19.174      0.091     17.511      0.017     16.670      0.020     16.271      0.019     15.953      0.022     15.312      0.075     14.612      0.080     14.289      0.086     13.846      0.028     39.100     13.822      0.038     28.800     12.254     -999.0      0.500      8.618     -999.0      0.400     -999.0     22.779     18.753     17.218     16.473     16.144     15.856             
 186   19.369816    -2.587421      e   0.0454     22.197      0.233     21.242      0.126     19.579      0.094     18.096      0.012     17.385      0.010     16.971      0.010     16.716      0.028     15.883      0.081     15.083      0.111     14.552      0.081     14.042      0.026     41.500     13.717      0.038     28.900      9.350      0.049     22.300      6.149      0.060     18.000     22.176     21.202     19.172     17.841     17.177     16.862     16.616             
 187   20.800140    -2.211629      e   0.0456     21.272      0.288     20.389      0.169     19.156      0.102     17.738      0.014     17.077      0.013     16.709      0.013     16.413      0.034     15.961      0.099     15.358      0.114     14.998      0.148     14.049      0.027     39.900     13.876      0.039     27.800     10.328      0.072     15.000      7.941      0.167      6.500     21.261     20.371     18.724     17.465     16.852     16.594     16.309             
 188   21.353802    -1.817930      e   0.0456     21.144      0.062     -999.0     -999.0     19.536      0.109     18.247      0.014     17.792      0.016     17.518      0.021     17.344      0.057     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.079      0.035     31.200     14.931      0.067     16.100     11.508      0.206      5.300      8.745     -999.0      0.700     21.151     -999.0     19.132     18.025     17.571     17.461     17.270             
 189   19.726974    -0.683208      a   0.0456     23.127      0.297     -999.0     -999.0     17.871      0.110     16.011      0.077     15.115      0.074     14.686      0.075     14.380      0.070     13.788      0.059     13.047      0.056     12.595      0.052     12.197      0.027     40.400     12.238      0.028     38.200     11.512      0.238      4.600      8.552     -999.0     -0.700     23.282     -999.0     17.524     15.743     14.962     14.570     14.299             
 190   20.888573    -2.455873      a   0.0456     23.566      0.365     21.460      0.099     18.103      0.048     16.384      0.016     15.468      0.016     15.041      0.016     14.731      0.017     14.133      0.063     13.455      0.080     12.888      0.058     12.421      0.023     47.500     12.404      0.024     45.300     10.934      0.109     10.000      8.429     -999.0      1.600     23.758     21.234     17.698     16.081     15.283     14.907     14.634             
 191   20.755360    -2.392239      a   0.0456     -999.0     -999.0     22.400      0.466     18.813      0.066     16.984      0.026     16.148      0.027     15.728      0.026     15.410      0.025     14.543      0.059     13.889      0.063     13.523      0.055     13.073      0.024     44.700     13.080      0.029     37.100     11.746     -999.0      1.700      8.942     -999.0     -1.000     -999.0     22.139     18.385     16.682     15.950     15.597     15.311             
 192   19.929869    -1.533910      e   0.0457     -999.0     -999.0     23.200      0.322     19.227      0.173     17.923      0.020     17.078      0.017     16.662      0.016     16.471      0.040     16.141      0.114     15.320      0.167     15.075      0.154     14.321      0.030     36.100     14.113      0.043     25.200     11.577      0.209      5.200      8.371     -999.0      1.600     -999.0     22.956     18.802     17.603     16.877     16.518     16.371             
 193   21.110491    -2.142090      e   0.0457     20.446      0.085     19.828      0.044     18.649      0.127     17.954      0.024     17.490      0.029     17.221      0.033     17.216      0.138     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.569      0.043     25.400     15.575      0.112      9.700     12.508      0.456      2.400      8.416     -999.0      1.700     20.445     19.827     18.355     17.738     17.305     17.131     17.143             
 194   20.020081    -0.751436      e   0.0459     -999.0     -999.0     19.563      0.124     18.980      0.091     17.721      0.014     17.362      0.014     17.162      0.018     16.992      0.054     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.974      0.036     30.600     14.753      0.067     16.100     11.610      0.210      5.200      8.593     -999.0      1.000     -999.0     19.562     18.655     17.571     17.182     17.165     16.955             
 195   20.796944    -2.244144      e   0.0459     19.355      0.126     18.962      0.076     17.531      0.749     16.406      0.629     15.818      0.637     15.475      0.628     15.292      0.608     15.796      0.102     15.055      0.131     14.667      0.119     13.676      0.026     41.000     13.609      0.033     32.700     10.486      0.084     13.000      8.346      0.289      3.800     19.353     18.949     17.163     16.147     15.607     15.372     15.205             
 196   19.833727    -2.991535      e   0.0459     18.959      0.071     18.561      0.042     18.540      0.110     17.460      0.023     17.258      0.025     17.040      0.031     16.825      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.223      0.040     27.300     15.083      0.083     13.100     11.416      0.185      5.900      7.991     -999.0      1.900     19.016     18.549     18.220     17.297     17.023     17.054     16.769             
 197   22.688875    -2.076450      e   0.0460     20.252      0.195     20.133      0.162     19.739      0.451     18.315      0.045     17.838      0.031     17.563      0.054     18.067      0.318     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.441      0.040     27.400     15.141      0.076     14.200     12.473      0.371      2.900      8.846     -999.0      1.200     20.305     20.132     19.384     18.146     17.653     17.550     18.022             
 198   19.665001    -1.037667      a   0.0460     -999.0     -999.0     22.652      0.214     19.380      0.087     17.971      0.013     17.209      0.011     16.867      0.011     16.551      0.027     16.333      0.124     15.646      0.153     15.293      0.182     14.606      0.031     34.800     14.517      0.060     18.100     12.414     -999.0     -0.600      8.409     -999.0      1.000     -999.0     22.489     19.065     17.744     17.061     16.772     16.481             
 199   19.352510    -1.065591      a   0.0460     -999.0     -999.0     -999.0     -999.0     18.271      0.079     16.550      0.114     15.588      0.098     15.070      0.084     14.740      0.068     14.471      0.072     13.735      0.089     13.283      0.059     12.821      0.032     33.500     12.825      0.037     29.300     11.250      0.225      4.800      8.248     -999.0     -0.900     -999.0     -999.0     17.902     16.281     15.405     14.945     14.639             
 200   20.638163    -1.999781      a   0.0461     23.348      0.240     21.707      0.090     18.788      0.082     17.248      0.009     16.399      0.008     15.981      0.008     15.678      0.019     15.199      0.078     14.599      0.102     14.130      0.088     13.548      0.024     44.700     13.539      0.035     31.200     11.983     -999.0      1.700      9.137     -999.0     -2.300     23.406     21.559     18.386     16.957     16.206     15.850     15.579             
 201   20.624113    -0.347805      e   0.0461     19.065      0.088     18.873      0.058     21.488      1.906     16.954      0.010     16.632      0.008     16.350      0.013     17.097      0.099     16.773      0.183     14.909     -999.0     14.719     -999.0     14.517      0.031     34.800     14.311      0.049     22.100     10.632      0.087     12.500      8.277     -999.0      1.500     19.085     18.872     20.978     16.715     16.353     16.336     17.024             
 202   19.808004    -0.940197      a   0.0461     23.849      0.215     22.473      0.217     20.327      0.266     18.762      0.027     17.934      0.019     17.639      0.024     17.278      0.057     17.022      0.196     15.800      0.162     15.355     -999.0     15.343      0.043     25.000     15.404      0.111      9.800     12.509     -999.0     -1.000      9.038     -999.0     -0.200     23.836     22.392     20.001     18.517     17.791     17.541     17.212             
 203   22.976130    -2.604849      e   0.0462     20.755      0.314     20.353      0.207     19.650      0.324     18.561      0.043     18.086      0.049     18.061      0.084     17.615      0.205     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.259      0.060     18.100     16.174      0.187      5.800     12.705     -999.0      0.100      9.047     -999.0      0.700     20.782     20.352     19.361     18.382     17.953     18.001     17.577             
 204   19.704094    -1.853135      e   0.0463     -999.0     -999.0     20.096      0.172     18.815      0.048     17.840      0.008     17.385      0.009     17.087      0.011     16.912      0.031     16.413      0.124     15.982      0.197     15.228      0.156     14.728      0.032     34.200     14.615      0.063     17.300     10.981      0.145      7.500      8.393     -999.0      0.900     -999.0     20.092     18.466     17.613     17.172     17.004     16.827             
 205   21.126135    -2.957688      e   0.0463     20.970      0.319     20.237      0.194     19.784      0.317     18.611      0.042     18.098      0.031     17.936      0.059     17.686      0.168     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.277      0.068     16.000     15.912      0.165      6.600     12.290     -999.0      0.900      8.941     -999.0     -0.100     20.994     20.236     19.501     18.436     17.964     17.882     17.646             
 206   19.826109    -2.992617      e   0.0465     18.947      0.072     18.832      0.052     18.107      0.084     17.566      0.020     17.317      0.024     17.213      0.036     17.783      0.235     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.818      0.053     20.500     15.475      0.121      9.000     12.198      0.400      2.700      8.644     -999.0      0.600     18.986     18.825     17.851     17.416     17.189     17.177     17.764             
 207   19.323652    -3.305801      e   0.0465     19.416      0.039     19.121      0.022     18.648      0.069     17.604      0.079     17.289      0.213     17.017      0.371     16.921      0.426     16.630      0.138     15.974      0.169     15.660      0.207     14.778      0.032     33.800     14.614      0.063     17.300     11.116      0.147      7.400      8.684     -999.0      0.500     19.459     19.118     18.343     17.449     17.073     17.021     16.863             
 208   19.669659    -1.009737      a   0.0466     23.679      0.212     22.429      0.170     19.028      0.075     17.510      0.011     16.678      0.009     16.296      0.009     16.003      0.019     15.546      0.083     14.980      0.106     14.591      0.109     13.898      0.027     40.800     13.880      0.042     25.600     12.444     -999.0     -0.900      8.817     -999.0     -0.700     23.749     22.229     18.695     17.264     16.527     16.194     15.929             
 209   20.898037    -2.654679      e   0.0467     20.037      0.144     19.670      0.098     18.416      0.063     17.370      0.010     16.825      0.009     16.521      0.011     16.307      0.035     16.413      0.160     15.775      0.215     14.859     -999.0     14.316      0.028     38.900     14.174      0.045     24.300     10.848      0.118      9.200      8.659      0.421      2.600     20.043     19.664     18.137     17.182     16.670     16.449     16.242             
 210   21.947153    -2.868968      e   0.0469     20.187      0.134     19.376      0.079     17.578      0.040     16.116      0.019     15.343      0.016     14.913      0.016     14.589      0.016     14.278      0.073     13.418      0.100     12.981      0.068     12.446      0.031     35.400     12.367      0.033     32.900      9.301      0.043     25.400      7.468      0.215      5.000     20.165     19.326     17.216     15.866     15.151     14.801     14.492             
 211   19.656296    -1.317066      e   0.0469     22.646      0.110     -999.0     -999.0     20.119      0.370     18.654      0.047     18.023      0.032     17.542      0.034     17.452      0.111     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.932      0.034     32.000     14.769      0.074     14.800     11.505      0.240      4.500      8.625     -999.0     -0.200     22.626     -999.0     19.668     18.407     17.777     17.446     17.341             
 212   19.598476    -1.057941      e   0.0469     -999.0     -999.0     20.707      0.255     19.983      0.256     18.466      0.034     17.895      0.022     17.646      0.035     17.510      0.108     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.805      0.054     20.100     15.861      0.163      6.700     12.123      0.477      2.300      8.466     -999.0     -1.000     -999.0     20.701     19.625     18.273     17.720     17.604     17.457             
 213   19.624985    -3.220831      e   0.0470     21.063      0.326     -999.0     -999.0     18.993      0.141     17.382      0.058     16.644      0.055     16.268      0.044     16.085      0.036     16.124      0.130     15.354      0.160     14.817      0.138     14.323      0.042     25.800     14.242      0.061     17.700     11.373      0.234      4.600      8.558     -999.0     -0.500     21.053     -999.0     18.583     17.128     16.457     16.180     16.010             
 214   21.636497    -3.490290      e   0.0471     20.016      0.207     19.602      0.114     19.478      0.475     17.889      0.107     17.602      0.116     17.367      0.134     17.274      0.150     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.420      0.040     27.100     15.276      0.086     12.600     11.566      0.209      5.200      8.668     -999.0      0.600     20.068     19.601     19.024     17.692     17.353     17.380     17.218             
 215   21.031906    -2.706352      e   0.0471     19.663      0.051     19.298      0.026     18.601      0.113     17.284      0.013     16.782      0.015     16.588      0.020     16.570      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.677      0.030     35.700     14.425      0.053     20.500     10.954      0.111      9.800      8.531     -999.0      1.700     19.693     19.297     18.253     17.096     16.604     16.553     16.521             
 216   23.318523    -3.597272      e   0.0471     -999.0     -999.0     20.385      0.143     18.607      0.102     17.226      0.036     16.407      0.033     15.919      0.040     15.664      0.036     15.262      0.088     14.483      0.113     13.749      0.081     13.168      0.033     32.500     12.990      0.039     27.600      9.557      0.052     20.800      7.615      0.214      5.100     -999.0     20.339     18.285     16.966     16.229     15.800     15.571             
 217   21.900709    -4.384580      a   0.0471     -999.0     -999.0     21.568      0.313     17.605      0.055     15.937      0.019     15.128      0.018     14.742      0.022     14.509      0.016     13.867     -999.0     13.670      0.110     13.064      0.070     12.393      0.023     47.100     12.418      0.024     44.600     12.042      0.311      3.500      8.680     -999.0      0.800     -999.0     21.272     17.220     15.672     14.959     14.640     14.434             
 218   19.787764    -0.764456      e   0.0472     21.507      0.413     20.773      0.244     18.988      0.137     17.180      0.013     16.354      0.009     15.984      0.010     15.755      0.027     15.679      0.101     15.012      0.093     14.705      0.120     13.782      0.027     40.900     13.635      0.039     28.000     10.550      0.098     11.100      8.590      0.469      2.300     21.486     20.699     18.620     16.918     16.193     15.881     15.682             
 219   21.730122    -3.152910      e   0.0472     21.646      0.264     21.098      0.200     19.643      0.157     18.310      0.017     17.699      0.015     17.405      0.020     17.133      0.056     16.794      0.179     16.248      0.219     15.028     -999.0     15.027      0.034     31.800     14.833      0.067     16.200     11.354      0.170      6.400      8.738     -999.0      0.900     21.638     21.077     19.250     18.054     17.504     17.307     17.053             
 220   19.655426    -0.990062      a   0.0472     23.003      0.123     -999.0     -999.0     18.834      0.049     16.866      0.016     15.957      0.015     15.566      0.015     15.265      0.016     14.395      0.052     13.743      0.057     13.276      0.051     12.990      0.035     31.200     12.985      0.040     27.000     12.155      0.527      2.100      8.214     -999.0      0.100     23.026     -999.0     18.490     16.597     15.809     15.453     15.189             
 221   20.892685     0.089354      e   0.0473     19.766      0.122     19.621      0.085     19.230      0.181     18.015      0.028     17.718      0.031     17.553      0.042     17.472      0.165     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.176      0.064     17.100     15.732      0.134      8.100     11.854     -999.0      1.700      8.772     -999.0      0.800     19.819     19.619     18.920     17.872     17.536     17.574     17.443             
 222   20.706490    -1.419100      e   0.0473     21.515      0.120     20.837      0.090     19.582      0.126     18.224      0.015     17.510      0.013     17.048      0.014     16.768      0.033     16.005      0.090     15.365      0.117     14.623      0.103     13.997      0.027     40.100     13.785      0.038     28.200     10.004      0.056     19.500      7.936      0.176      6.200     21.509     20.818     19.135     17.929     17.258     16.910     16.641             
 223   21.911665    -4.376015      e   0.0474     20.271      0.215     19.934      0.123     17.675      0.048     16.955      0.009     16.297      0.008     15.902      0.009     15.661      0.029     16.166      0.138     15.574      0.207     15.080      0.171     14.037      0.038     28.400     13.871      0.048     22.700     10.953      0.151      7.200      8.078     -999.0      1.400     20.249     19.904     17.424     16.740     16.113     15.794     15.566             
 224   22.090389    -3.427141      e   0.0475     19.250      0.076     18.929      0.060     18.442      0.182     17.026      0.016     16.577      0.012     16.287      0.021     16.389      0.083     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.002      0.034     31.800     14.971      0.070     15.600     11.485      0.198      5.500      9.042     -999.0      0.000     19.291     18.928     18.080     16.850     16.389     16.272     16.340             
 225   22.249706    -4.205722      e   0.0475     19.856      0.187     19.799      0.114     19.321      0.125     18.219      0.022     17.916      0.025     17.740      0.030     17.748      0.094     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.786      0.045     24.300     15.628      0.111      9.800     12.184     -999.0      0.900      9.185     -999.0      0.200     19.909     19.797     18.995     18.056     17.728     17.744     17.713             
 226   21.611351    -4.272795      e   0.0475     -999.0     -999.0     -999.0     -999.0     18.918      0.114     17.263      0.011     16.436      0.008     16.036      0.008     15.746      0.020     15.485      0.081     14.710      0.088     14.425      0.103     13.720      0.025     43.000     13.724      0.036     30.300     12.558      0.464      2.300      9.045     -999.0      0.000     -999.0     -999.0     18.529     16.989     16.257     15.921     15.658             
 227   21.812370    -3.302669      e   0.0475     -999.0     -999.0     21.033      0.266     17.320      0.039     15.483      0.010     14.594      0.010     14.152      0.010     13.849      0.012     13.908      0.080     13.130      0.088     12.707      0.063     11.844      0.024     45.800     11.879      0.023     47.600     10.427      0.066     16.400      8.623      0.338      3.200     -999.0     20.735     16.926     15.193     14.417     14.027     13.758             
 228   22.606718    -4.021675      e   0.0475     19.237      0.118     18.605      0.061     18.004      0.060     16.945      0.010     16.593      0.011     16.350      0.014     16.314      0.046     16.821      0.184     15.341     -999.0     14.938     -999.0     14.808      0.033     33.400     14.605      0.055     19.800     11.037      0.112      9.700      8.743      0.377      2.900     19.259     18.604     17.661     16.757     16.389     16.328     16.260             
 229   22.199068    -3.177641      e   0.0475     19.464      0.079     19.352      0.070     18.550      0.055     17.498      0.009     17.081      0.010     16.841      0.012     16.694      0.037     16.551      0.152     15.061     -999.0     15.427      0.177     14.642      0.030     36.600     14.449      0.051     21.200     10.916      0.116      9.400      8.998      0.536      2.000     19.500     19.351     18.275     17.342     16.927     16.813     16.651             
 230   21.244791    -3.177906      e   0.0476     19.442      0.151     19.005      0.090     17.686      0.060     16.297      0.008     15.642      0.007     15.303      0.007     15.095      0.020     15.786      0.154     15.317      0.243     15.106      0.204     13.701      0.032     34.300     13.586      0.041     26.500     10.187      0.075     14.500      8.555      0.463      2.300     19.442     18.986     17.366     16.097     15.489     15.236     15.034             
 231   21.271841    -3.172902      e   0.0476     20.298      0.218     19.910      0.148     18.918      0.136     18.131      0.054     17.814      0.072     17.684      0.052     17.443      0.140     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.566      0.043     25.500     15.363      0.102     10.600     12.562      0.541      2.000      8.677     -999.0      1.100     20.313     19.909     18.698     18.004     17.691     17.660     17.417             
 232   21.904751    -3.316020      e   0.0477     20.559      0.149     19.866      0.104     19.729      0.340     17.553      0.016     16.952      0.016     16.637      0.018     16.600      0.064     16.912      0.184     15.422     -999.0     14.680     -999.0     14.802      0.031     35.000     14.620      0.056     19.400     11.674      0.233      4.700      8.395     -999.0      1.400     20.599     19.859     19.325     17.336     16.761     16.585     16.537             
 233   19.814484    -1.025702      e   0.0477     20.899      0.041     20.321      0.041     19.059      0.092     17.920      0.015     17.253      0.012     16.930      0.014     16.737      0.043     16.735      0.173     16.058      0.214     14.929     -999.0     14.656      0.031     34.800     14.511      0.062     17.600     11.202      0.177      6.100      8.707      0.436      2.500     20.896     20.311     18.775     17.709     17.111     16.844     16.676             
 234   19.754517    -0.921787      a   0.0478     23.741      0.198     22.908      0.235     18.970      0.062     17.403      0.013     16.568      0.012     16.184      0.011     15.894      0.017     15.479      0.085     14.656      0.088     14.470      0.097     13.771      0.028     39.000     13.750      0.037     29.300     12.380      0.440      2.500      9.044     -999.0     -0.300     23.828     22.623     18.625     17.150     16.411     16.080     15.818             
 235   21.499229    -4.531816      e   0.0478     19.990      0.172     19.435      0.114     18.393      0.115     16.803      0.010     16.202      0.008     15.834      0.010     15.658      0.036     15.676     -999.0     15.940      0.255     14.366     -999.0     14.548      0.038     28.300     14.493      0.063     17.400     11.057      0.146      7.400      8.192     -999.0      1.300     19.997     19.419     17.991     16.583     15.997     15.766     15.575             
 236   21.885221    -3.305410      e   0.0478     21.047      0.184     20.343      0.130     24.407     16.651     18.646      0.085     17.909      0.049     17.712      0.064     17.557      0.243     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.193      0.057     19.200     16.052      0.157      6.900     12.670     -999.0     -0.100      9.085     -999.0      0.200     20.934     20.342     24.011     18.402     17.731     17.632     17.488             
 237   19.775331    -1.239469      e   0.0478     22.995      0.266     21.464      0.184     20.437      0.333     18.725      0.036     17.928      0.025     17.441      0.029     17.212      0.069     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.039      0.036     30.500     14.892      0.078     13.900     11.828     -999.0      1.600      8.695      0.445      2.400     22.973     21.438     20.013     18.464     17.719     17.330     17.108             
 238   21.904938    -4.668689      e   0.0478     -999.0     -999.0     22.488      0.728     18.805      0.158     17.327      0.014     16.509      0.011     16.067      0.011     15.825      0.035     16.113      0.129     15.560      0.174     14.933      0.159     14.341      0.045     24.200     14.324      0.065     16.600     11.659      0.294      3.700      8.397     -999.0     -0.400     -999.0     22.255     18.412     17.053     16.316     15.946     15.726             
 239   20.107838    -2.437658      e   0.0479     20.823      0.209     20.521      0.127     19.212      0.095     18.176      0.015     17.597      0.015     17.317      0.018     17.121      0.053     16.684      0.133     15.950      0.195     15.485      0.219     14.840      0.034     31.500     14.585      0.069     15.800     11.128      0.164      6.600      8.767      0.527      2.100     20.829     20.513     18.879     17.938     17.425     17.219     17.050             
 240   22.339050    -2.563113      e   0.0480     20.160      0.261     19.864      0.149     18.892      0.150     18.226      0.030     17.939      0.026     17.686      0.049     17.853      0.226     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.216      0.061     17.900     15.984      0.167      6.500     12.654     -999.0      0.000      9.198     -999.0     -0.800     20.181     19.863     18.624     18.059     17.752     17.655     17.797             
 241   21.793367    -4.403261      e   0.0480     21.066      0.316     20.234      0.146     18.759      0.120     17.334      0.012     16.766      0.012     16.433      0.013     16.306      0.049     16.614      0.170     16.157      0.250     14.660     -999.0     14.535      0.029     36.900     14.365      0.048     22.400     11.117      0.167      6.500      8.552     -999.0      1.300     21.049     20.211     18.365     17.112     16.567     16.369     16.232             
 242   22.025244    -2.083850      e   0.0480     21.137      0.383     20.118      0.227     19.394      0.256     18.346      0.033     18.019      0.028     17.765      0.053     17.585      0.190     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.246      0.065     16.800     16.358      0.237      4.600     12.334     -999.0     -0.400      8.995     -999.0     -0.100     21.138     20.118     19.069     18.166     17.810     17.743     17.522             
 243   21.263620    -4.396886      e   0.0481     18.225      0.098     17.709      0.036     16.791      0.026     15.767      0.004     15.341      0.004     15.033      0.005     14.927      0.018     15.749      0.152     15.013      0.160     14.480      0.117     12.985      0.023     46.600     12.765      0.026     42.200      8.546      0.028     39.400      6.438      0.057     19.200     18.239     17.709     16.487     15.588     15.149     14.990     14.858             
 244   21.083611    -3.850831      e   0.0481     19.940      0.190     18.866      0.100     17.178      0.098     15.781      0.043     15.007      0.037     14.557      0.033     14.229      0.036     14.319      0.086     13.642      0.128     12.987      0.074     11.805      0.023     47.900     11.728      0.022     49.000      8.274      0.024     44.600      6.568      0.072     15.100     19.916     18.826     16.846     15.545     14.820     14.450     14.133             
 245   22.755375    -2.997176      e   0.0482     20.252      0.156     19.775      0.099     19.421      0.194     17.543      0.010     17.034      0.011     16.697      0.012     16.568      0.039     16.504      0.142     15.864      0.176     15.520      0.219     14.438      0.029     37.400     14.322      0.048     22.400     10.744      0.099     11.000      8.896      0.457      2.400     20.293     19.771     19.003     17.341     16.818     16.661     16.495             
 246   21.776310    -4.552162      a   0.0482     -999.0     -999.0     -999.0     -999.0     19.010      0.063     17.034      0.019     16.164      0.018     15.764      0.017     15.467      0.019     14.649      0.053     14.006      0.058     13.554      0.061     13.143      0.024     44.400     13.089      0.029     36.900     12.621      0.509      2.100      9.094     -999.0      0.200     -999.0     -999.0     18.615     16.732     15.991     15.636     15.380             
 247   19.560522    -1.006113      e   0.0483     -999.0     -999.0     20.535      0.229     19.362      0.066     18.281      0.012     17.862      0.011     17.555      0.013     17.357      0.040     16.635      0.136     15.917      0.174     15.655     -999.0     15.133      0.037     29.100     14.906      0.074     14.700     11.353      0.191      5.700      8.229     -999.0      1.600     -999.0     20.532     19.073     18.121     17.675     17.523     17.291             
 248   21.292650    -4.607258      e   0.0483     -999.0     -999.0     -999.0     -999.0     19.154      0.187     17.836      0.165     17.034      0.166     16.543      0.139     16.186      0.112     15.632      0.083     14.630      0.091     14.258      0.079     13.602      0.025     43.100     13.456      0.033     32.500     10.697      0.104     10.400      8.600      0.400      2.700     -999.0     -999.0     18.801     17.571     16.813     16.414     16.069             
 249   20.427521    -4.201153      e   0.0484     20.665      0.260     21.257      0.304     18.507      0.063     16.933      0.016     16.109      0.015     15.693      0.014     15.420      0.016     14.866      0.069     14.283      0.082     13.846      0.074     13.235      0.028     38.400     13.178      0.034     31.800     11.039      0.164      6.600      8.598     -999.0     -0.100     20.651     21.120     18.155     16.681     15.948     15.590     15.342             
 250   19.752632    -1.211549      e   0.0485     -999.0     -999.0     21.536      0.360     19.783      0.077     18.526      0.014     18.046      0.013     17.731      0.014     17.530      0.040     16.659      0.154     16.069      0.205     15.170     -999.0     15.248      0.041     26.700     15.071      0.089     12.200     11.601      0.270      4.000      8.948     -999.0      0.000     -999.0     21.512     19.421     18.327     17.842     17.682     17.455             
 251   19.607077    -0.705382      e   0.0485     20.726      0.297     19.851      0.190     18.970      0.103     17.653      0.015     17.141      0.014     16.818      0.016     16.726      0.050     16.696      0.155     15.880     -999.0     15.727      0.219     14.856      0.034     31.600     14.651      0.062     17.500     10.844      0.135      8.000      8.529     -999.0      0.300     20.726     19.848     18.615     17.465     16.956     16.779     16.665             
 252   19.871544    -1.108398      e   0.0485     -999.0     -999.0     19.860      0.166     18.769      0.078     17.898      0.018     17.384      0.015     17.040      0.017     16.781      0.049     16.595      0.158     15.916      0.189     15.175      0.155     14.438      0.031     35.200     14.237      0.047     23.000     10.328      0.078     13.900      8.099     -999.0      1.600     -999.0     19.859     18.536     17.732     17.221     16.971     16.705             
 253   21.689177     0.070205      e   0.0485     19.189      0.083     18.844      0.054     18.102      0.056     17.038      0.027     16.599      0.026     16.289      0.025     16.114      0.036     15.817      0.087     15.258      0.117     14.711      0.104     14.000      0.027     40.900     13.873      0.037     29.700     10.435      0.069     15.700      8.463      0.278      3.900     19.218     18.844     17.826     16.882     16.420     16.260     16.052             
 254   21.083523    -4.117943      a   0.0485     -999.0     -999.0     21.824      0.419     18.914      0.051     17.354      0.006     16.601      0.005     16.231      0.005     15.978      0.013     15.233      0.068     14.638      0.076     14.317      0.088     13.738      0.027     40.500     13.711      0.036     30.500     12.324     -999.0      0.500      8.929     -999.0     -0.100     -999.0     21.678     18.573     17.128     16.446     16.149     15.910             
 255   22.018585    -4.215844      a   0.0485     -999.0     -999.0     21.482      0.348     18.907      0.057     17.255      0.014     16.489      0.013     16.146      0.012     15.883      0.016     15.089      0.064     14.541      0.063     14.179      0.077     13.671      0.025     43.100     13.604      0.033     32.800     12.431     -999.0      0.600      8.610     -999.0      0.900     -999.0     21.359     18.530     17.011     16.323     16.060     15.814             
 256   21.865980    -4.677405      a   0.0486     -999.0     -999.0     -999.0     -999.0     19.357      0.086     17.638      0.007     16.791      0.006     16.377      0.005     16.088      0.015     15.302      0.063     14.624      0.085     14.134      0.073     13.779      0.026     41.700     13.744      0.038     28.200     12.179     -999.0      0.800      8.872     -999.0     -0.800     -999.0     -999.0     18.948     17.349     16.602     16.254     15.994             
 257   21.959314    -4.094336      e   0.0486     20.910      0.274     20.166      0.139     19.246      0.066     18.205      0.012     17.767      0.014     17.450      0.016     17.306      0.041     16.600      0.131     15.546      0.121     14.996      0.129     14.243      0.028     39.400     13.904      0.038     28.300      9.906      0.053     20.400      7.721      0.177      6.100     20.914     20.166     18.942     18.025     17.573     17.406     17.236             
 258   21.453859    -0.356132      e   0.0486     20.363      0.083     19.878      0.050     19.026      0.047     18.183      0.011     17.840      0.012     17.598      0.014     17.446      0.044     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.273      0.037     29.200     15.068      0.078     13.900     11.245      0.134      8.100      8.860     -999.0      0.200     20.381     19.878     18.829     18.072     17.702     17.593     17.409             
 259   20.207396    -0.475180      e   0.0487     18.701      0.068     18.222      0.038     17.487      0.032     16.397      0.007     15.969      0.006     15.674      0.006     15.509      0.018     15.450      0.092     15.129      0.178     14.657      0.146     13.771      0.043     25.000     13.526      0.050     21.800      9.563      0.058     18.800      8.199      0.432      2.500     18.724     18.222     17.160     16.209     15.772     15.630     15.439             
 260   20.941122    -4.380172      e   0.0488     20.195      0.257     19.629      0.103     18.000      0.056     16.749      0.008     16.122      0.006     15.771      0.007     15.516      0.018     15.636      0.117     14.961      0.166     14.446      0.117     13.514      0.025     43.300     13.351      0.032     33.500      9.960      0.060     18.000      7.881      0.240      4.500     20.181     19.604     17.701     16.555     15.965     15.699     15.447             
 261   19.653347    -0.994848      e   0.0488     20.061      0.028     -999.0     -999.0     19.201      1.626     17.915      1.638     17.585      3.351     17.250      2.751     17.331      1.558     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.971      0.036     30.600     14.763      0.073     14.800     11.067      0.170      6.400      8.270     -999.0      1.600     20.100     -999.0     18.829     17.758     17.364     17.292     17.291             
 262   21.264585    -4.650430      e   0.0488     -999.0     -999.0     -999.0     -999.0     16.356      0.243     16.667      0.308     16.324      0.535     18.787      4.939     31.083      0.185     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.131     16.583     16.051     18.998     31.051          HII
 263   21.771820    -4.607329      e   0.0490     18.949      0.114     18.729      0.061     17.992      0.073     17.017      0.011     16.695      0.013     16.436      0.015     16.357      0.055     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.622      0.031     34.600     14.301      0.045     24.100     10.661      0.090     12.100      8.953      0.452      2.400     18.984     18.729     17.657     16.827     16.477     16.414     16.293             
 264   21.905821    -4.661222      a   0.0492     -999.0     -999.0     -999.0     -999.0     18.999      0.076     17.175      0.016     16.298      0.016     15.871      0.015     15.560      0.016     14.775      0.055     14.106      0.071     13.877      0.069     13.259      0.024     45.300     13.239      0.031     35.300     12.269     -999.0      0.900      8.965     -999.0     -0.700     -999.0     -999.0     18.590     16.879     16.113     15.747     15.467             
 265   19.559999    -0.882328      e   0.0493     -999.0     -999.0     18.818      0.081     17.837      0.029     16.800      0.006     16.393      0.006     16.123      0.007     16.010      0.021     15.910      0.116     15.338      0.155     15.224      0.161     13.914      0.028     38.700     13.674      0.037     29.300      9.751      0.052     20.800      8.334      0.315      3.400     -999.0     18.818     17.540     16.630     16.217     16.094     15.957             
 266   21.491594    -3.662940      e   0.0494     19.532      0.142     19.249      0.091     18.252      0.061     17.226      0.009     16.798      0.009     16.483      0.011     16.391      0.035     16.583      0.167     14.721     -999.0     14.629     -999.0     14.446      0.030     36.500     14.154      0.044     24.600     10.417      0.084     12.900      8.717      0.412      2.600     19.553     19.249     17.935     17.037     16.600     16.440     16.321             
 267   21.231453    -4.596936      e   0.0494     20.398      0.259     19.606      0.096     18.464      0.087     17.146      0.010     16.588      0.011     16.272      0.010     16.051      0.032     16.252      0.140     15.474      0.195     15.198      0.175     14.391      0.045     24.300     14.333      0.068     15.900     10.723      0.121      9.000      8.093      0.387      2.800     20.391     19.597     18.097     16.928     16.398     16.205     15.977             
 268   22.963461    -1.974729      e   0.0496     19.048      0.108     18.833      0.085     18.278      0.048     17.443      0.008     17.240      0.009     17.010      0.013     17.023      0.057     16.577      0.134     15.970      0.166     15.826      0.244     14.818      0.032     34.300     14.542      0.054     20.000     11.002      0.106     10.200      8.891     -999.0      0.700     19.093     18.828     18.014     17.306     17.037     17.043     16.982             
 269   21.893299    -4.652044      a   0.0497     -999.0     -999.0     22.015      0.415     17.864      0.064     16.104      0.006     15.214      0.005     14.794      0.005     14.503      0.010     14.190      0.062     13.512      0.092     13.142      0.060     12.574      0.030     36.000     12.608      0.033     32.600     11.804     -999.0      1.300      8.539     -999.0     -0.400     -999.0     21.645     17.459     15.806     15.032     14.667     14.410             
 270   23.847553    -2.595231      e   0.0498     19.930      0.191     19.200      0.091     18.158      0.044     17.042      0.007     16.436      0.007     16.103      0.008     15.906      0.022     15.669      0.102     15.140      0.140     14.840      0.125     13.698      0.025     43.300     13.573      0.033     33.300     10.249      0.059     18.500      8.620     -999.0      1.500     19.930     19.196     17.902     16.861     16.297     16.038     15.847             
 271   23.027475    -1.844692      e   0.0498     19.852      0.175     19.387      0.099     18.930      0.140     18.177      0.024     17.950      0.029     17.703      0.046     17.602      0.140     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.944      0.051     21.200     15.851      0.161      6.800     12.190     -999.0      1.300      9.120     -999.0     -0.700     19.889     19.380     18.689     18.045     17.756     17.714     17.549             
 272   21.462639    -3.752095      e   0.0498     21.884      0.411     20.893      0.245     18.326      0.129     17.839      0.020     17.194      0.014     16.756      0.018     16.496      0.042     16.328      0.117     15.522      0.153     14.872      0.126     13.965      0.026     42.000     13.746      0.035     30.800     10.234      0.061     17.900      8.278      0.227      4.800     21.871     20.860     18.097     17.640     17.007     16.654     16.397             
 273   22.269287    -0.251430      e   0.0498     19.542      0.097     19.223      0.064     18.460      0.068     17.475      0.014     17.190      0.016     16.977      0.021     16.975      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.284      0.037     29.600     15.050      0.075     14.400     12.121      0.296      3.700      8.555     -999.0      1.800     19.572     19.223     18.196     17.349     17.021     17.008     16.949             
 274   21.443789    -3.733869      e   0.0500     20.088      0.180     19.241      0.090     17.667      0.034     16.363      0.006     15.641      0.006     15.247      0.007     14.991      0.011     14.963      0.095     14.293      0.105     13.838      0.089     12.989      0.032     33.600     12.943      0.038     28.800      9.734      0.066     16.500      7.866      0.294      3.700     20.068     19.212     17.351     16.131     15.474     15.152     14.911             
 275   22.120592    -3.430588      e   0.0501     20.520      0.136     20.053      0.105     19.093      0.143     18.271      0.033     17.911      0.026     17.676      0.041     17.604      0.141     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.982      0.053     20.400     15.767      0.140      7.800     12.364     -999.0      0.800      8.670     -999.0      0.600     20.534     20.053     18.846     18.118     17.761     17.648     17.563             
 276   19.655685    -3.564582      e   0.0503     21.629      0.371     20.630      0.273     18.799      0.131     17.428      0.087     16.643      0.077     16.233      0.067     15.970      0.059     15.174      0.055     14.394      0.060     14.139      0.081     13.549      0.027     40.400     13.368      0.035     30.800     10.130      0.068     15.900      7.964      0.224      4.800     21.604     20.582     18.479     17.179     16.474     16.130     15.889             
 277   22.440460    -0.401971      e   0.0504     19.515      0.169     19.256      0.093     18.208      0.035     17.246      0.007     16.821      0.007     16.544      0.008     16.433      0.028     16.133      0.108     15.542      0.149     15.122      0.168     14.312      0.029     37.800     14.109      0.040     27.200     10.446      0.072     15.100      8.348      0.258      4.200     19.535     19.257     17.949     17.088     16.663     16.513     16.383             
 278   22.020201    -0.715667      e   0.0506     19.115      0.076     18.772      0.049     18.113      0.041     17.178      0.009     16.919      0.009     16.689      0.012     16.736      0.043     16.958      0.173     16.400      0.214     14.810     -999.0     14.897      0.033     32.700     14.765      0.060     18.200     11.113      0.123      8.900      8.366     -999.0      1.500     19.149     18.771     17.847     17.049     16.735     16.729     16.707             
 279   21.635395    -3.818828      e   0.0510     18.835      0.102     18.646      0.070     17.734      0.067     16.760      0.009     16.437      0.010     16.193      0.013     16.215      0.046     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.492      0.029     37.400     14.250      0.049     22.000     10.532      0.088     12.300      7.748      0.173      6.300     18.864     18.647     17.410     16.582     16.239     16.190     16.169             
 280   19.685587    -3.007454      e   0.0512     20.425      0.242     20.084      0.153     19.106      0.138     17.867      0.023     17.361      0.032     17.004      0.046     16.826      0.130     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.721      0.034     31.900     14.503      0.059     18.400     10.835      0.122      8.900      8.137     -999.0      2.000     20.444     20.082     18.715     17.642     17.132     16.942     16.734             
 281   19.435259    -2.940481      e   0.0515     19.577      0.044     19.208      0.024     18.864      0.050     18.044      0.012     17.962      0.016     17.776      0.020     17.890      0.073     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.008      0.062     17.500     15.786      0.146      7.500     11.972     -999.0      1.500      9.030     -999.0     -0.300     19.625     19.197     18.577     17.893     17.718     17.843     17.842             
 282   19.414347    -2.940894      e   0.0520     18.433      0.027     18.134      0.014     17.423      0.044     16.120      0.005     15.458      0.005     15.062      0.005     14.839      0.015     14.571      0.061     13.824      0.085     13.468      0.064     12.509      0.025     43.600     12.212      0.024     46.200      9.355      0.039     27.900      7.015      0.143      7.600     18.467     18.132     17.044     15.871     15.256     14.966     14.746          Sy1
 283   23.249590    -1.087087      e   0.0523     18.639      0.023     18.245      0.016     17.688      0.032     16.862      0.009     16.573      0.009     16.343      0.011     16.225      0.034     16.712      0.174     15.118     -999.0     14.899     -999.0     14.498      0.028     38.200     14.224      0.045     24.100     10.352      0.066     16.600      8.402      0.283      3.800     18.676     18.243     17.448     16.729     16.410     16.350     16.186             
 284   23.308580    -0.607435      e   0.0524     22.711      0.215     21.594      0.101     19.347      0.202     17.941      0.026     17.141      0.017     16.761      0.022     16.372      0.048     16.612      0.177     15.666      0.167     15.509      0.191     14.169      0.027     40.600     13.955      0.041     26.400     10.540      0.083     13.000      8.150      0.191      5.700     22.691     21.512     19.021     17.692     16.979     16.652     16.287             
 285   19.336533    -2.424276      e   0.0527     20.693      0.087     20.226      0.050     19.417      0.150     18.385      0.024     17.951      0.027     17.729      0.034     17.757      0.136     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.727      0.049     22.300     15.690      0.146      7.500     11.461     -999.0      2.000      8.752     -999.0      0.100     20.714     20.228     19.063     18.170     17.773     17.677     17.707             
 286   19.945467    -3.021449      e   0.0531     19.971      0.125     19.416      0.076     19.054      0.260     16.729      0.022     16.019      0.017     15.550      0.023     15.295      0.024     15.285      0.097     13.751     -999.0     13.383     -999.0     13.048      0.027     39.600     12.917      0.031     35.300      9.257      0.047     23.300      7.338      0.152      7.100     20.010     19.396     18.623     16.488     15.811     15.469     15.199             
 287   20.322800    -2.614701      e   0.0532     -999.0     -999.0     -999.0     -999.0     19.772      0.155     18.382      0.019     17.629      0.018     17.263      0.016     17.042      0.049     16.418      0.111     15.744      0.180     14.956     -999.0     14.932      0.034     31.700     14.795      0.067     16.100     11.848     -999.0      0.900      8.286     -999.0      1.500     -999.0     -999.0     19.404     18.120     17.458     17.163     16.964             
 288   23.242887    -1.610451      e   0.0533     19.343      0.122     18.908      0.071     18.619      0.125     17.108      0.019     16.461      0.016     16.197      0.019     15.905      0.038     15.598      0.090     14.917      0.110     14.603      0.136     13.828      0.034     32.400     13.701      0.042     26.100     10.762      0.124      8.800      8.397     -999.0      0.200     19.392     18.910     18.267     16.886     16.297     16.134     15.847             
 289   20.586765    -2.716282      a   0.0533     -999.0     -999.0     23.492      0.327     20.317      0.126     18.680      0.015     17.898      0.011     17.518      0.012     17.220      0.029     16.310      0.095     15.581      0.145     15.057      0.141     15.453      0.158      6.900     15.202      0.210      5.200     11.941     -999.0     -0.400      8.961     -999.0     -0.900     -999.0     23.292     19.904     18.399     17.708     17.411     17.132             
 290   21.353825    -3.547034      e   0.0534     20.703      0.296     20.028      0.140     18.880      0.045     17.786      0.009     17.198      0.009     16.867      0.010     16.659      0.024     15.779      0.069     15.080      0.084     15.116      0.143     14.255      0.029     37.900     14.017      0.041     26.500     10.129      0.064     16.900      7.360      0.117      9.300     20.700     20.025     18.581     17.573     17.032     16.791     16.589             
 291   21.052605    -3.270114      e   0.0535     19.838      0.169     19.583      0.133     17.705      0.058     16.350      0.007     15.625      0.006     15.249      0.007     15.021      0.019     15.566      0.119     14.992      0.165     14.276      0.118     13.372      0.029     36.900     13.300      0.035     30.600      9.910      0.061     17.800      8.455      0.386      2.800     19.824     19.535     17.364     16.112     15.460     15.159     14.946             
 292   19.213604    -1.397845      e   0.0536     -999.0     -999.0     21.074      0.340     18.732      0.080     17.040      0.027     16.160      0.022     15.687      0.018     15.361      0.017     14.799      0.070     13.933      0.075     13.331      0.057     12.873      0.036     30.200     12.620      0.038     28.300      9.013      0.043     25.400      6.357      0.110      9.900     -999.0     20.950     18.254     16.716     15.933     15.548     15.244             
 293   21.547344    -2.928064      e   0.0536     -999.0     -999.0     20.523      0.217     18.403      0.118     16.921      0.012     16.023      0.010     15.543      0.012     15.159      0.018     14.901      0.086     14.083      0.102     13.532      0.079     12.930      0.033     33.100     12.780      0.036     30.400      9.322      0.048     22.500      7.424      0.161      6.700     -999.0     20.437     17.974     16.599     15.796     15.389     15.033             
 294   21.987183    -2.880166      e   0.0537     -999.0     -999.0     20.381      0.185     19.631      0.203     18.492      0.027     18.017      0.029     17.764      0.037     17.797      0.146     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.752      0.048     22.500     15.534      0.108     10.000     12.478      0.467      2.300      9.114     -999.0     -0.700     -999.0     20.384     19.300     18.301     17.853     17.733     17.752             
 295   19.458580    -1.575801      e   0.0538     21.165      0.093     20.510      0.052     19.267      0.115     18.312      0.016     17.818      0.016     17.535      0.022     17.299      0.066     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.198      0.039     27.900     15.043      0.084     12.900     11.501      0.216      5.000      8.584     -999.0      1.000     21.159     20.509     18.932     18.079     17.632     17.449     17.223             
 296   23.407732    -2.199056      e   0.0538     19.480      0.174     19.210      0.098     17.987      0.060     16.881      0.008     16.329      0.012     15.964      0.010     15.765      0.033     15.738      0.120     15.124      0.146     14.518      0.104     13.619      0.037     29.700     13.318      0.039     27.500      9.140      0.042     25.700      7.051      0.154      7.100     19.491     19.206     17.713     16.706     16.159     15.915     15.693             
 297   23.675962    -2.748013      a   0.0538     -999.0     -999.0     21.566      0.461     18.296      1.282     16.628      0.689     15.739      0.637     15.282      0.713     14.987      0.666     14.394      0.058     13.623      0.069     13.250      0.053     12.698      0.025     44.200     12.650      0.024     44.600     11.272      0.144      7.600      8.706     -999.0      1.700     -999.0     21.334     17.955     16.375     15.583     15.181     14.906             
 298   21.018049    -3.259980      a   0.0538     -999.0     -999.0     21.704      0.571     17.524      0.051     15.947      0.007     15.049      0.006     14.624      0.006     14.342      0.012     14.301      0.072     13.675      0.098     13.100      0.061     12.357      0.023     47.400     12.332      0.025     44.300     10.204      0.071     15.300      8.284     -999.0      2.000     -999.0     21.339     17.155     15.668     14.885     14.510     14.258             
 299   21.355637    -3.873724      a   0.0538     -999.0     -999.0     21.351      0.334     19.116      0.099     17.450      0.009     16.632      0.008     16.257      0.008     15.949      0.016     15.295      0.073     14.704      0.093     14.459      0.097     13.817      0.026     42.400     13.748      0.036     30.300     12.632      0.514      2.100      9.013     -999.0     -1.000     -999.0     21.246     18.759     17.195     16.475     16.162     15.876             
 300   20.613733    -2.304039      a   0.0538     -999.0     -999.0     21.626      0.149     18.375      0.091     16.521      0.019     15.609      0.019     15.159      0.019     14.889      0.021     14.644      0.080     14.087      0.118     13.653      0.090     12.696      0.024     45.700     12.703      0.026     41.600     12.160      0.383      2.800      8.712     -999.0      0.400     -999.0     21.366     17.931     16.187     15.412     15.019     14.789             
 301   20.330936    -0.780625      e   0.0539     19.408      0.111     18.601      0.046     18.151      0.074     16.409      0.010     15.909      0.008     15.600      0.008     15.395      0.019     14.784     -999.0     15.116      0.175     13.773     -999.0     13.454      0.030     36.700     13.235      0.038     28.900      9.323      0.042     26.100      7.524      0.181      6.000     19.430     18.600     17.704     16.199     15.686     15.588     15.325             
 302   21.287409    -2.863769      e   0.0539     19.577      0.184     19.262      0.106     17.277      0.050     16.159      0.006     15.418      0.007     15.040      0.007     14.834      0.016     15.114      0.116     14.620      0.128     13.889      0.094     13.081      0.030     36.300     13.069      0.034     32.000     10.489      0.096     11.400      8.019     -999.0      1.400     19.557     19.220     16.991     15.925     15.264     14.948     14.763             
 303   23.301596    -2.432766      e   0.0539     -999.0     -999.0     -999.0     -999.0     18.210      0.108     17.386      0.018     16.966      0.017     16.785      0.028     16.832      0.116     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.326      0.037     29.500     15.115      0.081     13.400     11.890      0.242      4.500      8.931     -999.0      0.300     -999.0     -999.0     17.955     17.223     16.855     16.736     16.808             
 304   20.424959    -0.741689      e   0.0539     19.067      0.086     18.670      0.047     17.812      0.036     16.711      0.008     16.310      0.006     16.035      0.008     15.921      0.023     16.270      0.150     15.656      0.220     15.200      0.195     13.981      0.027     40.000     13.743      0.035     31.100      9.910      0.055     19.800      8.011      0.242      4.500     19.089     18.672     17.460     16.511     16.110     16.011     15.861             
 305   19.749176    -0.773725      e   0.0539     18.896      0.017     18.521      0.012     17.952      0.059     16.752      0.010     16.325      0.009     16.071      0.011     15.958      0.036     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.808      0.055     19.800     14.619      0.081     13.400     10.733      0.144      7.500      8.012      0.399      2.700     18.934     18.524     17.607     16.566     16.148     16.056     15.913             
 306   21.388271    -4.371652      a   0.0539     -999.0     -999.0     21.858      0.414     19.343      0.079     17.570      0.009     16.748      0.007     16.348      0.008     16.075      0.014     15.314      0.058     14.716      0.086     14.278      0.071     13.817      0.025     43.400     13.774      0.037     29.000     11.866     -999.0      1.800      9.112     -999.0     -2.700     -999.0     21.714     18.948     17.301     16.577     16.250     15.996             
 307   21.903759    -2.826237      a   0.0541     -999.0     -999.0     22.842      0.560     18.824      0.171     17.093      0.041     16.257      0.054     15.812      0.057     15.665      0.049     15.676      0.088     15.139      0.120     14.692      0.115     13.919      0.027     40.700     13.875      0.038     28.700     12.097     -999.0      1.700      8.725     -999.0      0.900     -999.0     22.487     18.393     16.793     16.071     15.701     15.583             
 308   22.114300    -2.646832      e   0.0541     20.426      0.255     19.755      0.116     19.169      0.067     18.113      0.010     17.666      0.013     17.367      0.014     17.208      0.043     16.694      0.149     16.147      0.195     15.601      0.196     15.004      0.035     30.800     14.859      0.068     15.900     11.332      0.155      7.000      8.753      0.396      2.700     20.449     19.758     18.852     17.921     17.479     17.329     17.143             
 309   19.847576    -3.409259      a   0.0541     -999.0     -999.0     22.733      0.537     18.875      0.059     17.015      0.036     16.102      0.036     15.702      0.031     15.371      0.034     14.638      0.061     13.914      0.083     13.510      0.058     13.203      0.033     32.600     13.206      0.041     26.700     12.183      0.490      2.200      7.965     -999.0     -0.400     -999.0     22.370     18.442     16.684     15.912     15.563     15.274             
 310   20.432867    -0.739282      a   0.0541     23.265      0.576     -999.0     -999.0     19.656      0.101     17.784      0.032     16.891      0.038     16.495      0.032     16.159      0.043     15.422      0.062     14.771      0.094     14.516      0.098     13.947      0.027     40.300     13.849      0.037     29.700     12.525     -999.0     -0.500      8.760     -999.0      0.500     23.254     -999.0     19.232     17.469     16.704     16.367     16.065             
 311   20.334799    -0.614310      e   0.0542     20.681      0.097     19.841      0.060     18.132      0.043     16.594      0.009     15.799      0.007     15.374      0.008     15.127      0.011     14.581      0.066     13.967      0.097     13.430      0.064     12.747      0.035     31.100     12.645      0.038     28.400      9.241      0.047     23.000      7.567      0.250      4.300     20.656     19.787     17.729     16.316     15.612     15.268     15.039             
 312   20.547485    -1.321560      e   0.0542     20.943      0.210     20.136      0.102     18.418      0.041     16.923      0.010     16.132      0.009     15.699      0.009     15.410      0.013     14.457      0.050     13.692      0.062     13.312      0.058     12.747      0.023     47.700     12.637      0.025     43.800      9.627      0.044     24.800      7.607      0.162      6.700     20.918     20.085     18.000     16.629     15.922     15.577     15.306             
 313   20.592661    -2.551973      a   0.0542     -999.0     -999.0     22.503      0.248     19.426      0.130     17.566      0.041     16.664      0.040     16.226      0.034     15.929      0.034     15.299      0.076     14.440      0.086     14.184      0.085     13.616      0.025     43.700     13.554      0.034     31.500     12.179      0.404      2.700      8.784     -999.0      0.000     -999.0     22.268     18.994     17.244     16.474     16.093     15.832             
 314   23.215393    -2.197994      a   0.0542     -999.0     -999.0     -999.0     -999.0     20.114      0.200     18.423      0.015     17.658      0.014     17.268      0.014     16.901      0.044     16.560      0.123     15.882      0.190     14.634     -999.0     14.910      0.033     33.100     14.757      0.058     18.600     12.616     -999.0     -0.400      8.875     -999.0      0.500     -999.0     -999.0     19.748     18.181     17.483     17.178     16.817             
 315   20.615061    -2.690171      e   0.0542     19.624      0.045     19.088      0.026     18.594      0.105     17.186      0.072     16.744      0.031     16.378      0.047     16.305      0.052     16.400      0.143     15.016     -999.0     15.395      0.195     14.478      0.038     28.400     14.269      0.057     19.000     10.889      0.159      6.800      7.877     -999.0      1.000     19.658     19.090     18.143     16.974     16.500     16.377     16.229             
 316   19.771580    -0.785389      e   0.0542     18.910      0.119     18.348      0.066     17.287      0.026     16.057      0.004     15.479      0.004     15.119      0.004     14.979      0.012     14.995      0.116     14.344      0.115     13.874      0.101     12.971      0.035     30.700     12.785      0.039     27.900      8.847      0.041     26.500      6.915      0.149      7.300     18.915     18.344     16.940     15.842     15.292     15.060     14.905             
 317   20.268761    -3.269712      e   0.0542     -999.0     -999.0     21.537      0.327     19.406      0.106     18.243      0.018     17.578      0.016     17.189      0.017     16.975      0.044     16.587      0.142     15.789      0.168     15.280      0.169     14.496      0.031     34.600     14.194      0.050     21.800     10.456      0.101     10.700      8.260      0.288      3.800     -999.0     21.489     19.088     18.009     17.396     17.098     16.890             
 318   20.274673    -0.483594      a   0.0543     -999.0     -999.0     21.842      0.141     18.598      0.072     16.860      0.059     16.069      0.090     15.676      0.121     15.372      0.035     14.788      0.064     14.153      0.089     13.823      0.076     13.243      0.029     37.800     13.226      0.034     31.700     12.256      0.494      2.200      8.295     -999.0      0.600     -999.0     21.615     18.156     16.579     15.868     15.572     15.277             
 319   20.611181    -2.304811      a   0.0544     -999.0     -999.0     -999.0     -999.0     21.093      4.309     17.545      2.782     16.647      2.623     16.157      1.947     16.088      2.700     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.436     17.139     16.361     15.957     15.922          OL?
 320   20.505690    -1.011021      e   0.0544     20.767      0.085     20.323      0.048     19.221      0.097     17.970      0.015     17.575      0.014     17.280      0.018     17.133      0.055     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.205      0.038     28.900     14.998      0.076     14.400     11.377      0.176      6.200      8.971     -999.0     -0.300     20.776     20.321     18.825     17.763     17.351     17.271     17.065             
 321   21.945911    -2.348733      e   0.0544     20.671      0.290     19.724      0.176     19.534      0.312     17.571      0.016     17.184      0.021     16.950      0.026     16.982      0.112     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.138      0.036     30.100     14.974      0.078     14.000     11.819      0.277      3.900      8.277     -999.0      1.500     20.699     19.725     19.053     17.358     16.931     16.987     16.925             
 322   21.666180    -2.890179      e   0.0544     20.205      0.212     20.192      0.152     19.113      0.078     18.238      0.014     17.799      0.016     17.509      0.018     17.464      0.061     16.973      0.159     16.044      0.181     15.565      0.208     15.363      0.038     28.600     15.268      0.087     12.400     11.939      0.295      3.700      8.650     -999.0      0.700     20.236     20.195     18.773     18.007     17.594     17.446     17.392             
 323   20.443079    -3.662447      a   0.0545     -999.0     -999.0     21.688      0.341     18.375      0.033     16.500      0.007     15.591      0.007     15.135      0.007     14.852      0.008     13.973      0.052     13.232      0.063     12.806      0.050     12.532      0.035     31.000     12.530      0.037     29.300     11.707      0.345      3.100      8.008     -999.0      0.500     -999.0     21.413     17.997     16.217     15.428     15.021     14.768             
 324   20.393587    -2.376422      e   0.0545     19.787      0.049     19.188      0.025     18.127      0.063     17.192      0.009     16.738      0.009     16.406      0.012     16.206      0.044     16.573      0.162     14.777     -999.0     14.707     -999.0     14.361      0.030     36.600     14.084      0.042     26.000     10.486      0.086     12.600      8.175      0.329      3.300     19.790     19.190     17.844     17.007     16.551     16.355     16.129             
 325   20.576710    -2.483461      e   0.0545     19.720      0.125     18.882      0.065     18.041      0.065     16.928      0.009     16.420      0.011     16.145      0.011     16.034      0.040     16.553      0.163     15.727      0.227     14.594     -999.0     14.526      0.049     22.100     14.455      0.077     14.200     11.303      0.230      4.700      8.378     -999.0     -0.100     19.723     18.884     17.699     16.710     16.246     16.088     15.977             
 326   20.597797    -2.308036      e   0.0545     22.910      0.286     21.815      0.148     19.934      0.319     18.460      0.030     17.868      0.038     17.640      0.046     17.560      0.126     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.658      0.048     22.700     15.441      0.107     10.100     11.804     -999.0      1.700      8.515     -999.0      0.700     22.883     21.768     19.512     18.213     17.662     17.586     17.492             
 327   21.025284    -2.741932      e   0.0546     20.151      0.065     19.386      0.028     17.847      0.052     16.403      0.005     15.730      0.006     15.354      0.006     15.164      0.018     15.012      0.092     14.549      0.142     14.063      0.094     13.243      0.036     30.200     13.129      0.041     26.600      9.874      0.071     15.300      8.142      0.365      3.000     20.131     19.354     17.463     16.166     15.546     15.280     15.087             
 328   19.561148    -3.549699      e   0.0547     18.658      0.028     18.243      0.016     17.472      0.037     16.442      0.009     15.998      0.009     15.700      0.009     15.653      0.026     15.665      0.102     14.976      0.144     14.761      0.123     14.106      0.048     22.600     13.979      0.061     17.700     10.177      0.096     11.300      8.330      0.469      2.300     18.684     18.246     17.158     16.252     15.813     15.676     15.597             
 329   20.476093    -2.791903      a   0.0547     -999.0     -999.0     22.668      0.301     20.297      0.243     18.152      0.014     17.304      0.010     16.919      0.011     16.673      0.032     15.965      0.090     15.273      0.135     14.918      0.127     14.459      0.030     36.600     14.436      0.057     19.200     12.386     -999.0      0.400      9.112     -999.0     -1.800     -999.0     22.493     19.896     17.865     17.133     16.812     16.594             
 330   23.472635    -2.152039      e   0.0547     20.466      0.267     20.310      0.216     20.228      0.495     18.345      0.031     17.805      0.024     18.905      0.170     17.104      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.228      0.035     30.600     15.352      0.087     12.500     11.961      0.250      4.400      9.306     -999.0      0.000     20.539     20.312     20.022     18.216     17.738     18.861     17.102             
 331   20.487421    -1.014326      e   0.0547     19.476      0.106     18.670      0.050     17.134      0.035     15.823      0.006     15.132      0.004     14.716      0.006     14.472      0.013     15.017      0.129     14.355      0.174     13.708      0.118     12.497      0.024     44.300     12.410      0.024     44.500      9.022      0.029     37.200      7.007      0.100     10.800     19.455     18.644     16.752     15.563     14.925     14.614     14.372             
 332   23.701195    -3.250991      e   0.0548     20.503      0.139     19.552      0.080     18.590      0.081     17.585      0.013     17.137      0.013     16.884      0.017     16.679      0.053     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.842      0.032     33.800     14.586      0.052     20.700     11.228      0.142      7.600      9.011     -999.0      0.400     20.495     19.554     18.341     17.430     17.007     16.851     16.640             
 333   20.500549    -2.700047      e   0.0548     19.716      0.118     19.234      0.071     18.287      0.045     17.357      0.009     16.941      0.009     16.650      0.010     16.526      0.034     16.456      0.137     15.958      0.225     14.494     -999.0     14.335      0.029     37.100     14.110      0.045     24.100      9.977      0.062     17.400      7.939      0.234      4.600     19.730     19.237     17.976     17.158     16.750     16.608     16.459             
 334   20.328657    -0.620699      a   0.0548     -999.0     -999.0     22.374      0.153     18.925      0.060     17.462      0.007     16.635      0.006     16.250      0.006     15.969      0.015     15.301      0.066     14.718      0.099     14.267      0.099     13.789      0.025     42.900     13.723      0.038     28.700     12.431      0.472      2.300      8.377     -999.0      1.200     -999.0     22.150     18.544     17.177     16.461     16.135     15.885             
 335   21.897375    -2.829752      a   0.0548     -999.0     -999.0     21.887      0.407     18.405      0.102     16.730      0.011     15.797      0.014     15.356      0.025     15.119      0.019     14.933      0.075     14.202      0.100     13.704      0.072     13.021      0.025     44.300     13.011      0.027     39.800     11.676      0.230      4.700      8.907     -999.0      0.000     -999.0     21.612     17.984     16.405     15.616     15.223     15.029             
 336   19.725029    -3.582062      a   0.0548     -999.0     -999.0     21.945      0.397     18.911      0.075     17.289      0.016     16.457      0.016     16.063      0.016     15.790      0.023     15.183      0.070     14.496      0.075     14.320      0.083     13.584      0.026     42.500     13.530      0.034     32.200     12.218     -999.0      0.800      8.419     -999.0      1.600     -999.0     21.755     18.508     17.004     16.280     15.955     15.707             
 337   23.734379    -1.649795      e   0.0548     -999.0     -999.0     19.351      0.095     17.412      0.163     16.218      0.052     15.510      0.041     15.110      0.037     14.840      0.031     14.883      0.083     14.247      0.110     13.826      0.085     13.302      0.031     35.500     13.249      0.037     29.100     10.638      0.093     11.700      8.044     -999.0      1.700     -999.0     19.309     17.122     15.999     15.343     15.025     14.759             
 338   20.809631    -2.718628      e   0.0549     19.526      0.043     19.055      0.024     17.976      0.059     16.765      0.008     16.191      0.008     15.833      0.008     15.649      0.027     16.176      0.179     14.529     -999.0     14.992      0.157     14.027      0.039     28.200     13.446      0.044     24.900      9.678      0.057     19.000      7.240      0.187      5.800     19.534     19.051     17.641     16.555     16.007     15.772     15.572             
 339   23.141579    -2.263960      e   0.0549     20.349      0.211     19.647      0.108     19.369      0.102     18.266      0.024     17.778      0.022     17.484      0.022     17.389      0.065     16.849      0.169     15.977      0.177     15.448      0.212     15.144      0.034     31.600     14.852      0.062     17.600     12.041      0.280      3.900      8.971     -999.0      0.400     20.386     19.649     19.081     18.093     17.622     17.459     17.343             
 340   20.637785    -1.489680      e   0.0549     22.429      0.163     22.040      0.105     20.109      0.216     18.603      0.025     17.905      0.023     17.491      0.028     17.133      0.055     16.904      0.177     15.987      0.196     15.468      0.188     14.767      0.031     35.000     14.688      0.061     17.800     11.049      0.120      9.100      8.751      0.350      3.100     22.409     21.980     19.656     18.317     17.665     17.376     17.015             
 341   20.667128    -2.325351      e   0.0550     20.730      0.080     20.186      0.042     19.237      0.083     18.394      0.014     18.053      0.018     17.750      0.021     17.584      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.405      0.040     27.000     15.249      0.091     12.000     11.661      0.226      4.800      8.340     -999.0      1.600     20.741     20.189     18.907     18.187     17.825     17.713     17.499             
 342   20.817080    -2.683440      e   0.0550     20.976      0.095     20.421      0.058     19.099      0.139     18.081      0.034     17.509      0.023     17.155      0.023     16.842      0.061     16.939      0.194     15.738      0.146     14.923     -999.0     14.621      0.031     35.000     14.410      0.051     21.400     11.482      0.180      6.000      8.746     -999.0      0.500     20.970     20.416     18.819     17.879     17.338     17.068     16.757             
 343   20.499249    -1.040099      e   0.0550     17.217      0.034     16.837      0.018     16.058      0.010     15.228      0.002     14.759      0.002     14.399      0.003     14.258      0.007     14.515      0.100     13.716      0.115     13.021      0.070     10.863      0.023     46.200      9.911      0.021     52.100      6.603      0.016     68.400      3.713      0.023     46.800     17.245     16.840     15.762     15.018     14.550     14.333     14.168          Sy1
 344   23.193480    -2.507085      e   0.0550     20.015      0.121     19.435      0.078     18.774      0.083     17.954      0.014     17.601      0.018     17.420      0.023     17.201      0.076     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.262      0.037     29.700     15.034      0.072     15.000     11.966      0.236      4.600      8.693     -999.0      0.900     20.038     19.436     18.514     17.789     17.469     17.382     17.170             
 345   20.896444    -1.817761      e   0.0551     20.348      0.043     19.843      0.029     19.104      0.066     17.920      0.013     17.445      0.012     17.126      0.015     16.965      0.036     16.327      0.112     15.707      0.151     15.327      0.158     14.668      0.030     35.600     14.501      0.055     19.700     10.537      0.086     12.600      8.304     -999.0      2.000     20.372     19.846     18.730     17.702     17.236     17.083     16.890             
 346   23.466545    -2.085400      a   0.0551     -999.0     -999.0     -999.0     -999.0     19.802      0.144     18.264      0.012     17.519      0.011     17.117      0.012     16.918      0.040     15.981      0.085     15.082      0.086     14.777      0.114     14.554      0.029     37.200     14.550      0.051     21.300     12.303     -999.0      1.400      8.838     -999.0      0.900     -999.0     -999.0     19.444     18.035     17.354     17.041     16.844             
 347   22.922344    -0.439606      e   0.0552     20.776      0.056     20.167      0.036     19.435      0.102     18.337      0.015     17.816      0.015     17.546      0.018     17.348      0.054     16.915      0.171     16.304      0.220     15.624      0.207     15.294      0.037     29.600     15.099      0.079     13.700     11.853      0.281      3.900      9.232     -999.0      0.000     20.794     20.171     19.128     18.133     17.664     17.485     17.296             
 348   20.541670    -2.172316      e   0.0553     21.047      0.094     20.465      0.050     19.550      0.133     18.131      0.013     17.571      0.014     17.229      0.015     17.052      0.053     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.920      0.035     31.200     14.737      0.063     17.400     11.350      0.189      5.700      9.086     -999.0     -0.500     21.058     20.460     19.082     17.856     17.332     17.156     16.959             
 349   20.589407    -2.088131      e   0.0553     20.707      0.218     19.836      0.112     18.282      0.098     17.030      0.012     16.414      0.012     15.997      0.014     15.910      0.041     15.381     -999.0     14.424     -999.0     15.060      0.179     13.914      0.031     34.500     13.753      0.040     26.900     10.036      0.069     15.700      7.787      0.245      4.400     20.684     19.815     17.854     16.760     16.179     15.911     15.808             
 350   20.348679    -0.600426      e   0.0556     20.580      0.075     20.126      0.049     18.903      0.112     18.333      0.027     17.894      0.022     17.755      0.039     17.498      0.112     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.793      0.054     20.200     15.556      0.119      9.200     12.477     -999.0     -0.500      8.997     -999.0     -0.800     20.583     20.130     18.648     18.152     17.765     17.690     17.459             
 351   23.779177    -1.167159      e   0.0556     19.785      0.168     19.482      0.099     18.708      0.086     17.715      0.017     17.329      0.019     17.136      0.023     17.128      0.090     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.142      0.039     27.600     15.016      0.080     13.600     11.654      0.237      4.600      8.799     -999.0      0.200     19.816     19.486     18.427     17.556     17.196     17.121     17.107             
 352   23.423248    -0.653849      e   0.0556     21.023      0.073     20.467      0.051     19.522      0.146     18.385      0.022     17.770      0.021     17.456      0.026     17.368      0.072     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.145      0.035     30.800     15.059      0.079     13.800     11.985      0.298      3.600      8.750     -999.0      0.600     21.033     20.467     19.230     18.181     17.626     17.396     17.317             
 353   20.660868    -2.601133      a   0.0559     -999.0     -999.0     22.500      0.234     19.456      0.098     17.777      0.013     16.979      0.012     16.602      0.011     16.347      0.023     15.565      0.075     15.091      0.098     14.581      0.098     14.110      0.027     40.300     14.045      0.044     24.900     12.163     -999.0      0.800      8.722     -999.0      0.600     -999.0     22.303     19.016     17.479     16.785     16.497     16.261             
 354   20.482782    -2.707675      e   0.0559     21.895      0.148     21.496      0.109     19.703      0.378     18.238      0.026     17.689      0.024     17.326      0.025     17.006      0.076     17.045      0.204     16.051      0.192     15.549      0.220     14.683      0.033     33.300     14.400      0.055     19.600     10.663      0.101     10.800      8.705     -999.0      0.700     21.878     21.456     19.327     18.013     17.480     17.255     16.914             
 355   20.922342    -1.397609      e   0.0562     19.684      0.039     19.185      0.021     18.737      0.177     17.033      0.025     16.458      0.022     16.145      0.029     16.123      0.059     16.628      0.179     15.859      0.279     14.505     -999.0     14.270      0.029     36.900     14.049      0.044     24.700     10.732      0.096     11.300      8.365     -999.0      1.700     19.723     19.185     18.227     16.768     16.213     16.111     16.044             
 356   20.971664    -1.311743      a   0.0565     22.035      0.204     21.816      0.161     18.255      0.072     16.571      0.016     15.633      0.015     15.190      0.015     14.879      0.017     14.487      0.068     13.836      0.087     13.484      0.069     12.908      0.033     33.200     12.912      0.037     29.200     11.605      0.262      4.100      8.348     -999.0      0.000     22.033     21.520     17.800     16.227     15.427     15.044     14.772             
 357   21.284136    -0.457237      e   0.0565     21.736      0.303     21.190      0.202     20.066      0.279     18.359      0.025     17.805      0.023     17.422      0.024     17.148      0.067     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.034      0.035     31.400     14.941      0.076     14.200     11.448      0.182      6.000      9.061     -999.0     -0.200     21.738     21.171     19.686     18.188     17.610     17.409     17.072             
 358   19.480186    -3.381235      e   0.0566     20.950      0.295     20.052      0.141     19.201      0.135     17.999      0.021     17.493      0.018     17.178      0.022     16.963      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.046      0.037     29.100     14.966      0.082     13.300     11.349      0.195      5.600      8.876     -999.0     -0.300     20.948     20.054     18.863     17.797     17.313     17.132     16.896             
 359   20.635675    -2.637227      e   0.0566     19.691      0.044     19.403      0.029     18.881      0.140     17.915      0.025     17.587      0.018     17.387      0.035     17.690      0.189     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.671      0.050     21.700     15.683      0.146      7.400     11.574      0.276      3.900      8.513     -999.0      0.900     19.738     19.405     18.542     17.726     17.417     17.377     17.662             
 360   20.924545    -1.399283      e   0.0566     -999.0     -999.0     -999.0     -999.0     20.587      0.607     18.306      0.073     17.667      0.076     17.238      0.070     17.030      0.092     16.855      0.157     15.707      0.179     15.548      0.203     14.380      0.030     35.900     14.154      0.047     23.100     10.546      0.082     13.200      8.935      0.492      2.200     -999.0     -999.0     20.078     18.015     17.424     17.153     16.927             
 361   22.666729    -0.069595      e   0.0566     21.471      0.282     21.218      0.194     19.475      0.167     18.130      0.023     17.357      0.016     16.929      0.019     16.654      0.047     16.205      0.114     14.810     -999.0     14.934      0.132     14.090      0.028     39.100     13.919      0.037     29.000     10.789      0.098     11.000      9.103      0.516      2.100     21.460     21.175     19.140     17.886     17.182     16.830     16.565             
 362   20.618679    -1.753805      e   0.0567     19.510      0.030     18.961      0.015     17.942      0.041     16.943      0.007     16.525      0.008     16.258      0.009     16.193      0.030     16.777      0.159     14.704     -999.0     14.402     -999.0     13.878      0.026     41.700     13.600      0.034     32.200      9.625      0.048     22.500      7.670      0.160      6.800     19.517     18.964     17.605     16.735     16.337     16.226     16.138             
 363   20.580746    -2.497847      e   0.0568     19.894      0.049     19.553      0.031     18.736      0.108     17.974      0.019     17.590      0.024     17.417      0.032     17.337      0.116     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.521      0.048     22.700     15.397      0.113      9.600     11.679      0.296      3.700      8.826     -999.0     -0.300     19.922     19.557     18.455     17.788     17.456     17.361     17.305             
 364   22.897156    -3.939099      a   0.0572     -999.0     -999.0     21.522      0.327     18.938      0.062     17.196      0.006     16.417      0.005     16.051      0.005     15.820      0.013     15.151      0.057     14.416      0.071     14.173      0.078     13.556      0.025     43.600     13.475      0.031     35.600     12.242     -999.0      1.100      8.391     -999.0      1.900     -999.0     21.372     18.510     16.909     16.230     15.957     15.741             
 365   20.912342    -0.755677      e   0.0573     21.566      0.290     21.335      0.304     19.984      0.190     18.480      0.037     17.831      0.027     17.407      0.025     17.132      0.039     16.708      0.153     15.532      0.138     15.074      0.163     14.506      0.030     36.100     14.295      0.049     22.100     10.673      0.101     10.800      8.802      0.428      2.500     21.572     21.310     19.540     18.231     17.601     17.332     17.027             
 366   22.150421    -1.019449      e   0.0573     20.558      0.059     19.785      0.030     18.976      0.052     17.887      0.009     17.372      0.009     17.009      0.009     16.911      0.030     16.212      0.094     15.500      0.126     15.169      0.148     14.402      0.028     38.700     14.223      0.045     24.100     10.009      0.058     18.800      7.932      0.194      5.600     20.564     19.789     18.708     17.726     17.206     16.990     16.850             
 367   22.258768    -2.604465      e   0.0576     -999.0     -999.0     -999.0     -999.0     19.856      0.122     18.364      0.012     17.423      0.009     17.008      0.009     16.688      0.027     15.964      0.092     15.056      0.094     14.768      0.110     13.910      0.026     41.800     13.650      0.034     32.100      9.785      0.047     23.100      7.409      0.153      7.100     -999.0     -999.0     19.446     18.045     17.241     16.876     16.592             
 368   22.463549    -4.176139      e   0.0579     21.749      0.450     20.999      0.234     18.746      0.143     17.550      0.020     16.829      0.015     16.401      0.015     16.208      0.037     15.871      0.098     15.077      0.105     14.332      0.098     13.730      0.038     28.200     13.460      0.044     24.400      9.571      0.059     18.500      8.293      0.444      2.400     21.721     20.935     18.384     17.291     16.631     16.307     16.114             
 369   19.461891    -3.203226      e   0.0582     19.905      0.051     19.384      0.031     18.196      0.069     16.606      0.008     15.888      0.008     15.521      0.007     15.271      0.017     15.414      0.097     14.545      0.135     14.179      0.081     13.538      0.036     30.500     13.474      0.045     24.300     11.361      0.262      4.100      8.242     -999.0     -0.200     19.905     19.360     17.789     16.349     15.703     15.445     15.194             
 370   21.512407    -4.518078      a   0.0587     -999.0     -999.0     21.951      0.644     19.031      0.097     17.107      0.024     16.231      0.021     15.779      0.024     15.518      0.023     14.907      0.056     14.198      0.075     13.818      0.066     13.259      0.024     45.700     13.180      0.030     35.800     11.859     -999.0      1.900      8.527     -999.0      0.800     -999.0     21.719     18.604     16.791     16.048     15.658     15.428             
 371   23.620537    -2.565734      a   0.0588     21.406      0.267     19.949      0.145     17.709      0.063     16.114      0.009     15.263      0.008     14.832      0.011     14.538      0.015     14.574      0.082     13.860      0.102     13.479      0.081     12.815      0.036     29.900     12.808      0.040     26.900     10.921      0.135      8.100      8.196     -999.0      1.200     21.401     19.841     17.322     15.836     15.087     14.726     14.450             
 372   20.756491    -0.687579      e   0.0593     21.634      0.155     21.094      0.096     20.069      0.307     18.391      0.028     17.776      0.021     17.305      0.025     17.145      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.570      0.030     36.500     14.286      0.047     22.900     10.581      0.086     12.600      8.238      0.234      4.600     21.641     21.078     19.585     18.150     17.527     17.253     17.035             
 373   19.830526    -1.407007      e   0.0593     -999.0     -999.0     19.509      0.124     18.982      0.167     17.637      0.016     17.282      0.022     16.986      0.026     17.125      0.105     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.337      0.041     26.700     15.071      0.080     13.600     11.540      0.242      4.500      8.202     -999.0      1.800     -999.0     19.515     18.492     17.393     17.016     17.021     17.062             
 374   19.830406    -1.390331      e   0.0593     -999.0     -999.0     21.200      0.312     19.627      0.180     18.581      0.030     17.917      0.028     17.502      0.033     17.555      0.116     16.804      0.153     16.302      0.247     15.351     -999.0     15.039      0.037     29.700     14.918      0.074     14.600     11.493      0.225      4.800      8.869     -999.0     -0.600     -999.0     21.186     19.244     18.285     17.694     17.399     17.459             
 375   23.554581    -1.970363      e   0.0594     21.306      0.321     21.611      0.306     18.902      0.159     17.726      0.015     16.991      0.017     16.526      0.015     16.284      0.055     16.082      0.131     15.173      0.165     14.816      0.121     13.940      0.042     26.100     13.682      0.049     22.100      9.928      0.068     16.100      8.339      0.425      2.600     21.281     21.508     18.586     17.488     16.791     16.428     16.179             
 376   21.903408    -3.746187      a   0.0596     -999.0     -999.0     -999.0     -999.0     17.205      0.173     16.078      0.010     15.329      0.006     14.971      0.008     14.727      0.023     14.560      0.056     13.875      0.076     13.570      0.065     12.884      0.024     46.200     12.831      0.026     42.400     12.456      0.457      2.400      8.952     -999.0     -0.300     -999.0     -999.0     16.836     15.801     15.158     14.866     14.649             
 377   22.015038    -4.464223      e   0.0601     -999.0     -999.0     21.269      0.403     20.392      0.239     18.494      0.020     17.792      0.016     17.356      0.015     17.139      0.046     16.667      0.141     15.701      0.134     15.159      0.140     14.587      0.030     36.200     14.308      0.046     23.500     10.720      0.096     11.400      8.547     -999.0      1.800     -999.0     21.246     19.926     18.233     17.570     17.285     17.040             
 378   23.259880    -2.332956      e   0.0601     -999.0     -999.0     -999.0     -999.0     18.575      0.060     17.634      0.011     17.458      0.016     17.211      0.017     17.143      0.061     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.157      0.034     32.200     15.004      0.067     16.100     11.462      0.167      6.500      8.888      0.407      2.700     -999.0     -999.0     18.309     17.504     17.259     17.316     17.119             
 379   23.236790    -2.018526      e   0.0602     -999.0     -999.0     -999.0     -999.0     19.284      0.216     17.949      0.021     17.587      0.020     17.287      0.033     17.198      0.124     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.595      0.041     26.500     15.511      0.108     10.100     12.158      0.316      3.400      9.176     -999.0      0.100     -999.0     -999.0     18.920     17.783     17.388     17.341     17.156             
 380   19.753204    -1.110882      e   0.0603     19.712      0.023     19.237      0.017     18.689      0.054     17.844      0.026     17.666      0.030     17.411      0.035     17.339      0.080     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.655      0.048     22.700     15.422      0.110      9.900     12.458      0.503      2.200      8.899     -999.0     -0.300     19.749     19.237     18.420     17.706     17.459     17.501     17.303             
 381   21.706837    -3.926926      e   0.0603     20.617      0.254     20.667      0.226     18.979      0.108     17.624      0.011     16.924      0.009     16.503      0.009     16.219      0.024     15.402     -999.0     14.521     -999.0     15.130      0.165     13.922      0.027     39.800     13.737      0.039     27.800     10.335      0.080     13.600      7.893      0.178      6.100     20.620     20.630     18.579     17.355     16.710     16.403     16.114             
 382   21.906807    -3.744053      e   0.0604     20.159      0.209     19.668      0.124     18.678      0.145     17.285      0.118     16.681      0.132     16.305      0.131     16.226      0.073     16.309      0.140     15.753      0.193     15.434      0.204     14.048      0.027     40.400     13.789      0.037     29.400     10.347      0.079     13.800      8.471      0.314      3.500     20.170     19.663     18.255     17.049     16.472     16.283     16.159             
 383   21.672085    -4.166910      a   0.0605     -999.0     -999.0     22.008      0.410     19.164      0.094     17.334      0.009     16.494      0.007     16.103      0.007     15.851      0.015     15.266      0.073     14.696      0.076     14.325      0.095     13.656      0.026     41.600     13.595      0.034     31.700     12.645     -999.0     -0.400      9.012     -999.0     -0.400     -999.0     21.801     18.733     17.030     16.312     15.998     15.769             
 384   23.164722    -3.981716      e   0.0605     -999.0     -999.0     21.223      0.252     19.682      0.181     18.287      0.025     17.589      0.018     17.206      0.019     17.033      0.049     16.514      0.129     15.721      0.148     15.277      0.181     14.537      0.030     36.000     14.404      0.050     21.800     11.612      0.209      5.200      8.930     -999.0     -0.200     -999.0     21.193     19.282     18.032     17.404     17.136     16.957             
 385   21.568394    -4.036141      a   0.0605     -999.0     -999.0     21.803      0.400     19.319      0.094     17.702      0.009     16.902      0.007     16.520      0.008     16.224      0.020     15.670      0.088     14.997      0.093     14.609      0.112     14.023      0.027     40.300     13.983      0.043     25.400     12.194      0.395      2.700      8.502     -999.0      1.700     -999.0     21.671     18.937     17.429     16.732     16.425     16.146             
 386   21.593990    -3.343204      a   0.0606     -999.0     -999.0     -999.0     -999.0     19.298      0.104     17.606      0.017     16.752      0.010     16.341      0.009     16.108      0.022     15.417      0.071     14.759      0.096     14.418      0.087     13.846      0.026     41.000     13.756      0.035     31.300     12.088     -999.0      1.400      8.810     -999.0     -0.400     -999.0     -999.0     18.851     17.292     16.559     16.229     16.019             
 387   20.685522    -1.193841      e   0.0606     22.618      0.250     21.501      0.122     19.445      0.131     17.447      0.056     16.517      0.042     16.014      0.036     15.679      0.034     15.350      0.095     14.485      0.112     13.923      0.076     13.651      0.043     25.100     13.495      0.049     22.300     10.821      0.142      7.600      7.917     -999.0      1.500     22.591     21.359     18.914     17.055     16.272     15.844     15.547             
 388   22.355339    -2.621200      a   0.0608     -999.0     -999.0     22.878      0.593     18.764      0.071     16.827      0.008     15.902      0.008     15.483      0.008     15.159      0.012     14.588      0.068     13.872      0.079     13.482      0.057     12.856      0.024     45.700     12.845      0.025     43.300     11.796      0.235      4.600      8.859     -999.0      0.700     -999.0     22.410     18.323     16.496     15.712     15.354     15.062             
 389   22.383751    -2.683552      e   0.0608     21.614      0.254     20.304      0.119     18.687      0.089     17.403      0.014     16.810      0.013     16.448      0.016     16.257      0.039     16.180      0.103     15.375      0.130     14.973      0.144     13.914      0.026     41.900     13.619      0.033     33.300      9.653      0.039     27.800      7.723      0.143      7.600     21.583     20.281     18.307     17.164     16.613     16.387     16.177             
 390   20.062805    -3.614462      a   0.0609     -999.0     -999.0     21.934      0.413     19.797      0.170     18.645      0.024     17.826      0.021     17.464      0.022     17.301      0.069     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.245      0.040     27.300     15.092      0.088     12.300     12.028     -999.0      0.900      9.047     -999.0     -0.700     -999.0     21.873     19.470     18.366     17.667     17.359     17.228             
 391   21.642208    -4.548031      e   0.0610     21.288      0.389     20.478      0.152     19.215      0.073     17.895      0.010     17.306      0.009     16.891      0.010     16.680      0.028     15.885      0.076     15.268      0.096     15.037      0.127     14.117      0.027     40.000     13.776      0.036     29.800      9.790      0.052     21.000      7.383      0.135      8.000     21.273     20.468     18.780     17.634     17.062     16.821     16.571             
 392   21.718004    -3.482212      a   0.0610     -999.0     -999.0     -999.0     -999.0     19.286      0.118     17.723      0.027     16.850      0.024     16.453      0.028     16.161      0.032     15.584      0.083     14.949      0.106     14.554      0.116     13.995      0.026     41.500     13.948      0.039     27.600     12.337      0.421      2.600      9.036     -999.0      0.000     -999.0     -999.0     18.869     17.400     16.661     16.326     16.069             
 393   21.372208     0.255310      e   0.0611     20.188      0.132     19.880      0.090     18.938      0.072     17.770      0.013     17.318      0.012     16.984      0.015     17.092      0.066     16.400      0.135     16.316      0.207     15.493      0.201     14.664      0.030     35.700     14.496      0.051     21.500     10.691      0.087     12.500      8.975      0.512      2.100     20.212     19.885     18.595     17.587     17.127     17.003     17.041             
 394   21.518446    -2.852891      e   0.0611     20.287      0.248     20.214      0.182     18.858      0.120     18.213      0.024     17.707      0.027     17.332      0.030     17.273      0.103     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.645      0.044     24.500     15.507      0.118      9.200     12.183      0.400      2.700      8.745      0.369      2.900     20.301     20.219     18.565     17.970     17.489     17.250     17.175             
 395   21.749685    -3.786432      e   0.0611     19.788      0.165     19.088      0.087     17.817      0.059     16.757      0.008     16.219      0.006     15.865      0.008     15.697      0.024     15.989      0.144     15.219      0.188     14.816      0.151     13.610      0.025     43.300     13.439      0.033     32.900      9.668      0.046     23.700      7.742      0.166      6.500     19.776     19.087     17.471     16.525     16.020     15.802     15.615             
 396   22.063610    -2.746068      e   0.0611     21.592      0.434     20.932      0.240     19.542      0.159     18.341      0.019     17.848      0.016     17.518      0.025     17.336      0.084     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.296      0.038     28.800     15.185      0.081     13.400     11.755      0.228      4.800      8.342     -999.0      1.900     21.577     20.925     19.189     18.131     17.656     17.484     17.266             
 397   22.489601    -2.597171      e   0.0611     20.061      0.191     19.737      0.114     19.191      0.108     17.933      0.033     17.412      0.032     17.071      0.027     16.947      0.062     16.248      0.114     15.751      0.153     15.416      0.193     14.586      0.030     36.200     14.381      0.048     22.700     11.026      0.117      9.200      8.672      0.394      2.800     20.107     19.743     18.777     17.689     17.191     17.036     16.869             
 398   20.198219    -3.658321      a   0.0612     -999.0     -999.0     -999.0     -999.0     20.611      0.519     18.603      0.385     17.618      0.403     17.173      0.397     17.113      0.422     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.215     18.293     17.453     17.053     17.028             
 399   21.530020    -3.647855      e   0.0612     -999.0     -999.0     22.066      0.520     18.504      0.165     17.068      0.015     16.083      0.012     15.555      0.017     15.151      0.026     15.186     -999.0     15.606      0.203     13.773     -999.0     13.242      0.031     35.600     13.146      0.035     30.800     10.720      0.116      9.400      8.381     -999.0      0.700     -999.0     21.786     18.107     16.741     15.856     15.401     15.019             
 400   22.361870    -2.519938      e   0.0613     20.657      0.323     20.464      0.189     18.788      0.080     17.632      0.013     17.049      0.012     16.702      0.013     16.411      0.038     16.031      0.095     15.429      0.132     14.901      0.128     13.950      0.026     42.100     13.674      0.036     30.600      9.727      0.046     23.800      8.064      0.221      4.900     20.649     20.444     18.437     17.388     16.858     16.613     16.322             
 401   21.059408    -2.986629      e   0.0614     21.836      0.514     21.372      0.380     19.259      0.165     17.633      0.025     16.825      0.015     16.362      0.016     16.101      0.038     15.753      0.090     15.151      0.154     14.547      0.099     14.242      0.046     23.500     14.072      0.059     18.500     11.900      0.318      3.400      8.212     -999.0      0.200     21.807     21.274     18.826     17.362     16.622     16.269     16.000             
 402   21.938732    -3.248252      e   0.0614     20.913      0.169     20.314      0.113     19.550      0.114     18.396      0.016     18.006      0.019     17.778      0.024     17.608      0.073     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.464      0.040     27.500     15.362      0.094     11.600     12.003      0.287      3.800      8.915     -999.0      0.200     20.931     20.321     19.233     18.221     17.851     17.780     17.580             
 403   22.037895    -2.757735      e   0.0615     -999.0     -999.0     21.478      0.291     18.538      0.130     17.226      0.023     16.414      0.020     15.998      0.021     15.690      0.023     14.969      0.062     14.100      0.067     13.623      0.055     13.052      0.024     44.900     12.832      0.027     40.500     10.595      0.086     12.600      8.673      0.369      2.900     -999.0     21.326     18.186     16.939     16.226     15.881     15.594             
 404   21.626511    -2.823568      e   0.0616     -999.0     -999.0     20.821      0.230     19.084      0.163     18.086      0.022     17.493      0.028     17.154      0.026     16.925      0.076     16.714      0.142     15.211     -999.0     15.218      0.154     14.538      0.030     36.600     14.400      0.048     22.800     10.662      0.080     13.600      8.760      0.394      2.800     -999.0     20.805     18.724     17.812     17.287     17.051     16.833             
 405   23.749813    -2.822940      e   0.0616     20.125      0.136     19.981      0.119     18.518      0.086     17.297      0.012     16.582      0.010     16.239      0.011     15.987      0.032     15.288     -999.0     14.512     -999.0     15.087      0.156     14.393      0.045     24.400     14.331      0.063     17.300     11.385      0.174      6.200      8.414     -999.0      0.700     20.130     19.962     18.233     17.073     16.446     16.159     15.927             
 406   20.276297    -3.738331      e   0.0616     21.911      0.483     22.101      0.492     19.910      0.190     18.772      0.024     18.071      0.018     17.762      0.024     17.525      0.070     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.475      0.045     24.200     15.373      0.110      9.800     11.987      0.366      3.000      8.662     -999.0     -0.500     21.898     22.046     19.603     18.529     17.930     17.671     17.466             
 407   21.155472    -0.074646      e   0.0617     21.150      0.203     20.314      0.111     19.448      0.110     18.382      0.018     17.942      0.019     17.572      0.024     17.374      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.187      0.036     29.800     14.941      0.071     15.300     11.332      0.174      6.200      8.678     -999.0      1.000     21.150     20.320     19.156     18.212     17.742     17.566     17.296             
 408   21.645859    -2.873119      e   0.0617     -999.0     -999.0     -999.0     -999.0     19.385      0.189     18.019      0.020     17.195      0.018     16.713      0.019     16.539      0.054     16.292      0.110     15.443      0.140     14.997      0.132     13.886      0.030     36.500     13.598      0.041     26.400      9.900      0.048     22.600      7.973      0.192      5.700     -999.0     -999.0     18.921     17.685     16.956     16.580     16.418             
 409   22.018250    -2.379859      e   0.0617     20.867      0.309     20.361      0.169     18.798      0.045     17.471      0.005     16.836      0.005     16.434      0.005     16.226      0.017     15.276      0.052     14.517      0.055     14.030      0.059     13.062      0.023     47.100     12.166      0.023     47.800      8.704      0.025     43.100      5.671      0.037     29.400     20.852     20.336     18.389     17.213     16.619     16.359     16.129         Sy2?
 410   20.199770    -3.653527      a   0.0620     -999.0     -999.0     20.836      0.223     16.990      0.044     15.121      0.006     14.196      0.005     13.781      0.005     13.511      0.009     13.892      0.083     13.120      0.103     12.610      0.062     11.674      0.023     47.300     11.677      0.023     48.100     10.974      0.131      8.300      8.262     -999.0      1.700     -999.0     20.432     16.592     14.815     14.033     13.667     13.431             
 411   21.037355    -0.373861      e   0.0621     19.473      0.094     19.252      0.061     19.447      0.188     18.188      0.036     17.916      0.025     17.676      0.038     17.602      0.128     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.092      0.058     18.700     15.961      0.148      7.300     11.967     -999.0      1.900      8.612     -999.0      0.800     19.565     19.248     19.144     18.055     17.748     17.764     17.590             
 412   20.098072    -3.568959      e   0.0622     21.119      0.280     20.585      0.203     18.326      0.083     17.180      0.011     16.398      0.012     16.025      0.012     15.901      0.032     15.685      0.107     14.849      0.130     14.554      0.111     13.878      0.042     25.800     13.172      0.043     25.500      9.963      0.072     15.200      7.290      0.252      4.300     21.087     20.518     18.014     16.914     16.239     15.932     15.831         Sy2?
 413   20.735764    -4.544519      e   0.0622     20.542      0.256     19.523      0.093     18.223      0.085     16.778      0.009     16.139      0.008     15.709      0.009     15.524      0.028     15.352      0.076     14.724      0.104     14.240      0.081     13.502      0.025     42.900     13.318      0.032     33.700      9.651      0.054     20.200      7.845      0.270      4.000     20.518     19.505     17.835     16.566     15.940     15.667     15.437             
 414   20.656168    -1.484932      e   0.0622     21.046      0.074     20.384      0.034     19.244      0.103     18.039      0.012     17.529      0.012     17.162      0.015     17.056      0.048     16.621      0.131     15.811      0.202     15.349      0.183     14.666      0.030     35.700     14.485      0.053     20.500     10.483      0.078     13.900      9.072      0.511      2.100     21.041     20.384     18.810     17.777     17.287     17.116     16.964             
 415   20.871952    -1.983394      a   0.0622     -999.0     -999.0     22.975      0.296     20.028      0.172     18.276      0.028     17.437      0.026     17.048      0.026     16.739      0.032     15.965      0.091     15.325      0.112     14.918      0.122     14.515      0.031     34.800     14.386      0.050     21.700     12.630      0.529      2.100      9.025     -999.0     -1.200     -999.0     22.760     19.557     17.950     17.232     16.933     16.643             
 416   21.266693    -3.495711      e   0.0622     19.638      0.153     19.651      0.129     18.037      0.063     16.846      0.010     16.212      0.008     15.823      0.009     15.580      0.025     15.747      0.119     15.203      0.196     14.729      0.135     13.844      0.034     31.900     13.636      0.042     26.000     10.253      0.085     12.700      8.275     -999.0      1.000     19.643     19.630     17.727     16.629     16.035     15.754     15.498             
 417   20.795355    -1.019137      e   0.0623     -999.0     -999.0     22.579      0.247     19.556      0.125     18.198      0.016     17.361      0.013     16.953      0.013     16.649      0.040     16.153      0.102     15.308      0.106     14.917      0.133     14.167      0.029     37.800     13.913      0.039     28.100     10.660      0.079     13.700      8.522      0.332      3.300     -999.0     22.407     19.108     17.847     17.138     16.802     16.535             
 418   20.978317    -4.431859      a   0.0623     -999.0     -999.0     21.263      0.263     17.275      0.094     15.978      0.008     15.181      0.081     14.689      0.006     14.462      0.023     14.515      0.072     13.870      0.098     13.438      0.068     12.880      0.038     28.700     12.899      0.042     25.600     11.853      0.437      2.500      7.937     -999.0      0.500     -999.0     20.962     16.892     15.730     14.959     14.599     14.348             
 419   20.941656    -3.485549      e   0.0625     21.248      0.343     21.017      0.287     18.969      0.246     16.777      0.011     15.967      0.014     15.523      0.009     15.312      0.024     15.293      0.117     14.512      0.130     13.820      0.083     12.823      0.024     46.200     12.673      0.026     41.200      9.491      0.038     28.600      7.512      0.163      6.600     21.225     20.866     18.544     16.505     15.781     15.437     15.224             
 420   20.242138    -3.533981      e   0.0626     20.203      0.186     19.634      0.115     18.822      0.083     17.910      0.015     17.611      0.014     17.295      0.023     17.295      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.314      0.040     27.300     15.242      0.099     10.900     11.539      0.220      4.900      8.932     -999.0      0.200     20.220     19.641     18.549     17.763     17.412     17.355     17.244             
 421   21.736551    -1.789271      e   0.0628     -999.0     -999.0     18.935      0.111     17.620      0.033     16.623      0.005     16.173      0.005     15.825      0.007     15.672      0.021     15.770      0.115     15.077      0.148     14.613      0.132     13.374      0.023     46.400     13.120      0.029     37.600      8.914      0.028     38.200      6.670      0.079     13.700     -999.0     18.937     17.286     16.408     15.960     15.792     15.589             
 422   20.665865    -3.942706      a   0.0628     -999.0     -999.0     -999.0     -999.0     18.106      0.095     16.465      0.007     15.594      0.005     15.183      0.005     14.870      0.014     15.169      0.106     14.555      0.142     14.164      0.117     13.080      0.025     44.000     12.979      0.029     37.500     11.174      0.166      6.500      8.891      0.534      2.000     -999.0     -999.0     17.717     16.172     15.422     15.073     14.784             
 423   20.560133    -2.576756      e   0.0629     21.487      0.289     21.188      0.220     19.275      0.128     18.052      0.015     17.423      0.016     17.006      0.016     16.646      0.045     16.652      0.155     15.868      0.161     15.110      0.144     14.187      0.028     38.300     13.901      0.040     27.000     10.015      0.065     16.700      7.979      0.248      4.400     21.466     21.150     18.908     17.797     17.201     16.904     16.531             
 424   20.282135    -3.747693      e   0.0629     -999.0     -999.0     21.570      0.306     19.398      0.139     18.281      0.024     17.601      0.020     17.168      0.029     16.911      0.044     16.286      0.099     15.580      0.148     15.107      0.154     14.144      0.027     40.100     13.870      0.042     25.600      9.680      0.049     22.100      7.641      0.199      5.500     -999.0     21.518     19.100     18.047     17.410     17.083     16.816             
 425   20.597258    -1.465797      a   0.0630     22.858      0.336     -999.0     -999.0     18.250      0.081     16.603      0.084     15.718      0.052     15.289      0.044     15.008      0.037     14.715      0.068     14.050      0.094     13.710      0.073     12.989      0.024     45.200     12.926      0.028     38.900     11.986     -999.0      1.700      9.207     -999.0      0.000     22.953     -999.0     17.744     16.254     15.489     15.160     14.899             
 426   20.561617    -1.452381      e   0.0631     -999.0     -999.0     20.479      0.205     19.833      0.236     18.383      0.022     17.989      0.026     17.641      0.030     17.454      0.092     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.641      0.047     23.300     15.278      0.093     11.600     11.989     -999.0      1.600      9.036     -999.0     -0.300     -999.0     20.485     19.367     18.144     17.731     17.655     17.371             
 427   19.893583    -3.616719      e   0.0632     -999.0     -999.0     -999.0     -999.0     19.120      0.198     18.599      0.039     17.972      0.041     17.523      0.038     17.392      0.122     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.051      0.036     30.100     14.917      0.081     13.500     11.723      0.254      4.300      8.511     -999.0      1.300     -999.0     -999.0     18.861     18.352     17.749     17.419     17.276             
 428   21.364624    -1.748383      e   0.0632     19.833      0.034     -999.0     -999.0     18.282      0.076     16.999      0.015     16.325      0.018     15.988      0.014     15.884      0.036     15.675      0.092     15.011      0.141     14.552      0.114     14.190      0.048     22.700     14.033      0.059     18.300     11.043      0.208      5.200      8.002     -999.0      1.100     19.840     -999.0     17.862     16.712     16.117     15.908     15.805             
 429   20.211792    -3.636617      a   0.0632     -999.0     -999.0     22.414      0.510     19.585      0.084     17.748      0.011     16.887      0.010     16.492      0.011     16.214      0.019     15.422      0.064     14.726      0.091     14.371      0.083     13.844      0.027     40.500     13.801      0.038     28.200     11.808     -999.0      1.400      8.879     -999.0     -0.600     -999.0     22.198     19.178     17.456     16.720     16.394     16.138             
 430   21.095860    -1.726803      e   0.0632     23.032      0.203     22.399      0.158     19.055      0.406     29.606      0.757     17.247      0.039     15.827      0.034     27.848      0.640     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     23.048     22.234     18.639     29.295     17.022     15.692     27.724             
 431   20.679056    -1.732172      a   0.0633     23.329      0.274     22.524      0.178     18.604      0.097     16.868      0.008     15.922      0.006     15.474      0.006     15.187      0.016     14.913      0.076     14.169      0.088     13.754      0.071     12.975      0.023     46.600     12.939      0.028     38.600     12.111      0.345      3.200      9.056     -999.0     -0.300     23.444     22.122     18.136     16.514     15.715     15.331     15.080             
 432   20.305470    -1.858271      a   0.0633     23.884      0.455     22.007      0.138     18.859      0.081     17.290      0.009     16.430      0.007     16.021      0.007     15.736      0.018     15.326      0.077     14.667      0.098     14.088      0.086     13.531      0.024     44.600     13.469      0.034     31.700     11.926     -999.0      1.700      8.785     -999.0      0.500     24.058     21.783     18.438     16.977     16.243     15.904     15.644             
 433   20.238405    -3.786629      e   0.0633     21.435      0.359     21.029      0.249     18.468      0.104     16.885      0.008     16.047      0.006     15.633      0.006     15.382      0.018     15.493      0.113     14.692      0.144     14.196      0.106     13.738      0.047     23.300     13.628      0.056     19.300     11.342      0.276      3.900      7.676     -999.0      1.900     21.404     20.884     18.063     16.595     15.869     15.531     15.297             
 434   20.567869    -1.377279      a   0.0633     -999.0     -999.0     23.083      0.234     19.687      0.168     17.800      0.010     16.917      0.009     16.560      0.009     16.261      0.025     15.635      0.075     14.951      0.098     14.628      0.102     14.032      0.026     41.100     13.967      0.041     26.700     12.286     -999.0      1.100      8.952     -999.0      0.000     -999.0     22.764     19.213     17.442     16.712     16.423     16.165             
 435   19.306107    -2.005411      a   0.0633     -999.0     -999.0     20.910      0.316     18.384      0.030     16.763      0.007     16.043      0.007     15.699      0.007     15.449      0.010     14.514      0.059     13.846      0.072     13.541      0.050     13.017      0.024     45.900     12.939      0.030     36.800     11.595      0.258      4.200      8.363     -999.0      1.200     -999.0     20.778     17.936     16.485     15.847     15.631     15.374             
 436   19.443577    -3.540185      e   0.0633     21.591      0.123     20.647      0.058     18.931      0.064     17.590      0.008     16.816      0.007     16.370      0.007     16.104      0.019     15.415      0.078     14.593      0.102     14.130      0.073     13.365      0.025     43.200     13.094      0.028     38.300      9.183      0.036     29.900      7.286      0.113      9.600     21.560     20.605     18.563     17.320     16.616     16.267     16.003             
 437   19.687471    -1.289398      e   0.0634     21.262      0.437     20.345      0.234     18.751      0.128     18.300      0.031     17.816      0.038     17.647      0.050     17.561      0.154     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.625      0.046     23.800     15.495      0.122      8.900     12.075     -999.0      0.900      8.607     -999.0      0.700     21.232     20.351     18.484     18.089     17.645     17.584     17.500             
 438   19.405937    -3.516456      e   0.0634     19.040      0.033     18.688      0.020     18.065      0.050     17.324      0.012     17.059      0.015     16.867      0.019     16.913      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.996      0.036     30.100     14.921      0.074     14.700     11.427      0.183      5.900      8.499     -999.0      1.100     19.080     18.691     17.815     17.178     16.921     16.888     16.903             
 439   20.253166    -1.528899      e   0.0634     20.168      0.236     19.702      0.133     18.191      0.055     16.879      0.006     16.167      0.006     15.770      0.007     15.538      0.017     15.441      0.092     14.582      0.129     14.196      0.097     13.303      0.026     42.200     13.174      0.028     38.200      9.810      0.052     20.700      8.059      0.212      5.100     20.155     19.677     17.788     16.593     15.962     15.670     15.444             
 440   20.232870    -3.617994      e   0.0635     19.885      0.168     19.708      0.128     18.522      0.077     17.186      0.010     16.547      0.008     16.196      0.010     16.055      0.032     15.970      0.118     15.278      0.152     14.866      0.149     13.940      0.028     38.600     13.831      0.042     26.100     11.125      0.180      6.000      8.447     -999.0      1.100     19.903     19.699     18.166     16.958     16.381     16.146     15.995             
 441   19.504803    -2.160857      e   0.0635     20.823      0.083     20.312      0.049     19.355      0.159     18.070      0.019     17.615      0.019     17.313      0.032     17.375      0.109     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.344      0.042     25.900     15.207      0.104     10.400     11.530      0.227      4.800      8.664     -999.0      0.600     20.835     20.316     18.931     17.846     17.404     17.323     17.322             
 442   19.451700    -2.070834      e   0.0635     21.175      0.264     20.481      0.133     19.046      0.125     17.957      0.018     17.333      0.020     16.981      0.020     16.861      0.076     16.829      0.182     15.805      0.178     14.779     -999.0     14.582      0.031     34.600     14.455      0.054     20.200     10.555      0.093     11.600      8.450     -999.0      1.600     21.157     20.472     18.697     17.695     17.141     16.898     16.782             
 443   19.740112    -1.835746      a   0.0636     -999.0     -999.0     23.304      0.293     19.485      0.106     17.784      0.018     16.891      0.015     16.465      0.016     16.129      0.023     15.519      0.079     14.745      0.079     14.301      0.087     13.857      0.026     41.300     13.840      0.041     26.300     12.315     -999.0      0.000      8.993     -999.0      0.000     -999.0     22.938     18.998     17.430     16.670     16.325     16.018             
 444   23.015675    -1.864204      e   0.0637     19.676      0.152     19.463      0.099     18.254      0.123     17.292      0.039     16.780      0.061     16.566      0.050     16.418      0.093     16.705      0.177     15.137     -999.0     14.997     -999.0     14.599      0.029     37.400     14.357      0.048     22.600     11.152      0.130      8.300      8.452     -999.0      1.400     19.691     19.466     17.984     17.102     16.650     16.516     16.383             
 445   23.510004    -1.896236      e   0.0637     20.551      0.217     20.700      0.179     19.106      0.072     18.107      0.012     17.486      0.013     17.091      0.014     16.895      0.034     16.350      0.117     15.795      0.151     14.945      0.122     14.464      0.028     38.300     14.182      0.046     23.900     10.031      0.053     20.600      7.506      0.130      8.300     20.564     20.690     18.832     17.885     17.305     17.022     16.812             
 446   23.909399    -2.077070      e   0.0638     19.215      0.142     18.760      0.075     18.276      0.040     17.504      0.008     17.385      0.011     17.067      0.012     17.051      0.049     16.793      0.142     15.812      0.129     15.532      0.189     14.801      0.032     33.600     14.446      0.049     22.000     10.808      0.097     11.200      7.898      0.162      6.700     19.257     18.757     17.989     17.345     17.138     17.179     16.995             
 447   19.716940    -1.939934      a   0.0638     -999.0     -999.0     21.747      0.175     19.074      0.078     17.286      0.012     16.376      0.012     15.958      0.012     15.671      0.016     15.041      0.072     14.383      0.076     13.927      0.071     13.355      0.025     43.300     13.316      0.031     34.600     12.294      0.460      2.400      8.600     -999.0      0.400     -999.0     21.552     18.608     16.940     16.178     15.827     15.575             
 448   19.510263    -2.036599      e   0.0639     -999.0     -999.0     19.930      0.162     18.396      0.075     17.098      0.009     16.391      0.008     15.997      0.008     15.781      0.028     15.706      0.098     14.942      0.094     14.561      0.124     13.954      0.043     25.100     13.809      0.055     19.800     10.427      0.102     10.600      8.130      0.416      2.600     -999.0     19.904     17.994     16.811     16.186     15.896     15.686             
 449   20.617834    -1.410280      e   0.0640     19.868      0.040     19.325      0.023     19.216      0.176     17.948      0.022     17.492      0.020     17.238      0.030     17.329      0.108     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.137      0.036     30.500     14.852      0.068     16.000     11.184      0.159      6.800      8.864      0.476      2.300     19.928     19.331     18.758     17.686     17.263     17.218     17.267             
 450   24.000742    -2.080997      e   0.0641     19.489      0.162     18.981      0.086     18.181      0.062     17.099      0.008     16.766      0.010     16.473      0.012     16.441      0.048     16.591      0.173     16.136      0.216     15.497      0.215     14.474      0.031     35.400     14.360      0.049     22.200     10.707      0.091     11.900      8.403     -999.0      1.900     19.510     18.989     17.803     16.891     16.541     16.511     16.388             
 451   21.302507    -1.861729      a   0.0641     20.962      0.073     19.965      0.044     18.165      0.072     16.540      0.026     15.714      0.022     15.292      0.023     15.035      0.023     14.637      0.070     13.939      0.091     13.580      0.068     13.071      0.033     32.400     13.013      0.038     28.400     11.253      0.188      5.800      8.262     -999.0      0.500     20.929     19.891     17.688     16.211     15.501     15.178     14.937             
 452   19.169256    -2.024248      e   0.0642     -999.0     -999.0     19.667      0.136     18.606      0.071     17.270      0.009     16.644      0.008     16.259      0.009     16.049      0.029     15.877      0.108     15.208      0.142     14.757      0.115     13.762      0.028     38.600     13.509      0.036     29.800      9.831      0.051     21.500      7.963      0.256      4.200     -999.0     19.663     18.212     17.022     16.442     16.194     15.962             
 453   19.755152    -2.746233      a   0.0643     -999.0     -999.0     21.664      0.281     19.468      0.069     17.934      0.011     17.244      0.009     16.916      0.009     16.712      0.023     15.792      0.083     15.063      0.087     14.785      0.119     14.427      0.029     37.200     14.357      0.055     19.700     12.587      0.533      2.000      9.076     -999.0     -1.500     -999.0     21.576     19.004     17.634     17.031     16.836     16.630             
 454   20.600733    -3.986710      e   0.0646     20.036      0.179     19.439      0.106     18.701      0.136     16.736      0.009     16.115      0.008     15.749      0.009     15.554      0.025     15.948      0.151     15.242      0.191     14.661      0.145     13.718      0.038     28.500     13.432      0.044     24.900      9.340      0.052     20.900      7.023      0.162      6.700     20.056     19.424     18.263     16.502     15.917     15.725     15.485             
 455   21.353008    -2.079717      e   0.0649     20.648      0.158     20.369      0.100     18.998      0.106     17.901      0.013     17.374      0.015     17.025      0.016     16.692      0.050     16.779      0.150     16.112      0.214     15.023     -999.0     14.664      0.031     34.500     14.448      0.052     21.100     11.104      0.127      8.500      8.165     -999.0      1.900     20.649     20.366     18.644     17.656     17.168     16.938     16.596             
 456   20.584562    -4.020398      e   0.0651     19.831      0.163     19.147      0.102     18.266      0.086     17.259      0.019     16.721      0.021     16.475      0.030     16.506      0.074     16.880      0.212     15.019     -999.0     15.136     -999.0     14.486      0.032     34.100     14.276      0.048     22.800     11.182      0.194      5.600      8.305     -999.0      1.200     19.838     19.155     17.985     17.068     16.590     16.433     16.472             
 457   21.797558    -2.469042      a   0.0658     -999.0     -999.0     -999.0     -999.0     18.567      0.086     16.986      0.012     16.069      0.011     15.666      0.011     15.384      0.019     15.047      0.072     14.266      0.089     13.982      0.076     13.281      0.024     45.900     13.238      0.030     36.400     12.110     -999.0      1.000      9.015     -999.0     -1.000     -999.0     -999.0     18.052     16.592     15.842     15.510     15.274             
 458   22.736366    -2.967207      e   0.0660     21.593      0.244     21.103      0.177     18.590      0.065     17.046      0.010     16.185      0.010     15.738      0.011     15.437      0.015     14.860      0.065     14.167      0.081     13.865      0.062     13.101      0.023     46.400     12.997      0.027     39.500     10.349      0.070     15.500      8.866      0.391      2.800     21.561     20.962     18.170     16.733     15.983     15.618     15.333             
 459   21.674875    -1.850788      e   0.0661     20.556      0.052     20.188      0.034     19.462      0.226     18.420      0.035     18.009      0.029     17.650      0.048     17.777      0.186     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.908      0.051     21.200     15.766      0.135      8.100     12.227      0.340      3.200      8.379     -999.0      1.600     20.589     20.198     19.089     18.206     17.781     17.676     17.711             
 460   21.546059    -2.592298      e   0.0661     19.974      0.187     19.370      0.097     18.258      0.058     17.262      0.009     16.818      0.009     16.506      0.011     16.307      0.038     16.441      0.144     15.858      0.190     15.436      0.203     14.240      0.027     39.900     14.064      0.042     26.100     10.269      0.068     16.000      8.221      0.263      4.100     19.972     19.378     17.807     16.955     16.562     16.418     16.206             
 461   21.571495    -3.386439      e   0.0661     20.385      0.255     19.544      0.104     18.379      0.059     17.509      0.011     16.944      0.011     16.582      0.012     16.452      0.039     16.381      0.144     15.817      0.151     15.353      0.199     14.207      0.027     40.100     13.994      0.039     27.800     10.359      0.071     15.300      8.772      0.380      2.900     20.370     19.551     18.086     17.269     16.750     16.510     16.369             
 462   23.892218    -1.832007      a   0.0661     -999.0     -999.0     21.469      0.326     18.016      0.062     16.399      0.018     15.540      0.015     15.110      0.017     14.811      0.019     14.532      0.065     13.785      0.084     13.476      0.069     12.928      0.039     27.900     12.888      0.043     25.100     11.688     -999.0      1.500      8.516     -999.0     -1.400     -999.0     21.182     17.573     16.077     15.337     14.990     14.711             
 463   20.847975    -3.592580      a   0.0663     -999.0     -999.0     22.608      0.699     18.913      0.061     17.240      0.006     16.384      0.005     16.000      0.005     15.713      0.013     15.059      0.062     14.374      0.084     13.953      0.063     13.445      0.025     43.300     13.376      0.033     33.100     12.067      0.437      2.500      8.876     -999.0      0.100     -999.0     22.267     18.506     16.936     16.213     15.897     15.635             
 464   19.410707    -1.905710      e   0.0663     -999.0     -999.0     19.415      0.119     18.303      0.052     17.042      0.007     16.489      0.007     16.129      0.008     15.906      0.022     15.769      0.099     15.274      0.160     14.545      0.109     13.652      0.025     42.700     13.498      0.035     31.200      9.880      0.059     18.400      7.929      0.245      4.400     -999.0     19.414     17.855     16.756     16.250     16.054     15.806             
 465   21.591564    -3.395336      a   0.0663     -999.0     -999.0     -999.0     -999.0     18.840      0.083     17.263      0.013     16.331      0.011     15.898      0.013     15.591      0.016     14.923      0.064     14.137      0.076     13.811      0.063     13.198      0.025     44.300     13.104      0.028     38.900     11.582      0.198      5.500      8.311     -999.0      1.600     -999.0     -999.0     18.395     16.916     16.132     15.762     15.490             
 466   19.757908    -3.648754      e   0.0664     20.152      0.181     19.699      0.107     18.488      0.062     17.644      0.013     17.115      0.012     16.747      0.013     16.605      0.042     16.465      0.151     15.514      0.150     15.119      0.163     14.085      0.027     39.700     13.802      0.039     28.100      9.677      0.047     23.200      7.825      0.207      5.300     20.153     19.706     18.212     17.423     16.921     16.688     16.521             
 467   22.205009    -2.521985      e   0.0667     20.397      0.291     19.526      0.129     19.992      0.471     17.884      0.039     17.607      0.058     17.326      0.084     17.112      0.126     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.308      0.039     27.800     15.258      0.097     11.200     12.495      0.458      2.400      8.963      0.470      2.300     20.474     19.535     19.481     17.669     17.355     17.425     17.063             
 468   23.972149    -1.952161      a   0.0670     -999.0     -999.0     -999.0     -999.0     19.098      0.070     17.307      0.006     16.448      0.005     16.048      0.005     15.780      0.013     14.878      0.053     14.190      0.067     13.810      0.058     13.357      0.024     44.900     13.304      0.030     36.400     12.306      0.421      2.600      9.203     -999.0     -0.400     -999.0     -999.0     18.611     16.956     16.237     15.922     15.682             
 469   21.030058    -1.049507      a   0.0670     -999.0     -999.0     22.659      0.327     19.349      0.099     17.529      0.013     16.596      0.014     16.184      0.016     15.928      0.025     15.290      0.078     14.599      0.106     14.332      0.103     13.634      0.039     27.600     13.578      0.047     23.000     12.324     -999.0     -0.800      8.467     -999.0      0.100     -999.0     22.345     18.860     17.156     16.392     16.044     15.830             
 470   22.115156    -1.482330      a   0.0672     -999.0     -999.0     23.447      0.507     19.799      0.140     18.201      0.012     17.335      0.010     16.928      0.010     16.629      0.026     15.759      0.074     15.207      0.118     14.725      0.100     14.298      0.028     38.400     14.229      0.042     25.600     12.305     -999.0      0.900      9.250     -999.0     -1.300     -999.0     23.124     19.410     17.907     17.166     16.824     16.547             
 471   22.009485    -1.627065      e   0.0672     19.719      0.052     19.223      0.032     18.145      0.110     16.690      0.010     15.995      0.007     15.605      0.011     15.426      0.031     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.041      0.028     38.200     13.821      0.041     26.800     10.733      0.107     10.200      8.517     -999.0      0.500     19.724     19.213     17.744     16.432     15.810     15.541     15.350             
 472   21.852264    -1.248766      e   0.0673     -999.0     -999.0     -999.0     -999.0     19.433      0.085     18.255      0.054     17.735      0.064     17.366      0.064     17.300      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.082     18.038     17.533     17.371     17.239             
 473   22.433331    -1.352473      a   0.0674     23.013      0.394     21.791      0.190     18.607      0.094     16.842      0.007     15.947      0.006     15.532      0.007     15.262      0.016     14.941      0.069     14.287      0.104     13.869      0.075     13.210      0.029     37.200     13.188      0.035     31.400     12.566      0.479      2.300      8.799     -999.0     -0.500     23.086     21.514     18.212     16.547     15.786     15.432     15.184             
 474   22.450356    -1.407374      a   0.0674     -999.0     -999.0     23.109      0.309     20.638      0.258     18.285      0.016     17.392      0.012     16.967      0.012     16.665      0.024     15.712      0.072     15.191      0.097     14.730      0.119     14.284      0.029     37.900     14.279      0.046     23.900     11.967     -999.0      1.500      8.664     -999.0      1.200     -999.0     22.854     20.225     17.985     17.222     16.864     16.581             
 475   21.891891    -1.256241      e   0.0675     20.460      0.265     19.268      0.121     17.642      0.048     16.127      0.007     15.361      0.005     14.976      0.005     14.824      0.015     14.609      0.064     13.893      0.087     13.509      0.075     12.681      0.023     47.700     12.559      0.026     42.500     10.479      0.084     12.900      8.805      0.384      2.800     20.426     19.220     17.220     15.846     15.181     14.902     14.752             
 476   21.855572    -0.722549      e   0.0675     20.396      0.141     20.171      0.102     19.044      0.052     18.019      0.010     17.534      0.010     17.197      0.011     17.177      0.034     16.589      0.123     15.809      0.160     15.311     -999.0     14.867      0.032     33.800     14.678      0.064     16.900     10.877      0.100     10.800      8.690     -999.0      0.900     20.414     20.178     18.774     17.847     17.370     17.212     17.132             
 477   22.328827    -1.049539      e   0.0677     20.379      0.272     20.298      0.200     19.147      0.157     18.340      0.033     17.965      0.027     17.639      0.040     17.467      0.126     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.540      0.041     26.400     15.392      0.095     11.400     12.462      0.378      2.900      8.543     -999.0      1.300     20.405     20.308     18.941     18.203     17.806     17.646     17.409             
 478   22.263386    -1.454124      e   0.0678     19.222      0.038     18.631      0.019     17.967      0.040     16.854      0.016     16.527      0.015     16.196      0.016     16.116      0.026     15.636      0.071     15.097      0.102     14.469      0.089     13.571      0.026     41.400     13.189      0.028     39.100      8.925      0.027     40.600      5.884      0.041     26.300     19.246     18.641     17.644     16.691     16.320     16.265     16.062             
 479   22.755674    -1.711830      a   0.0679     -999.0     -999.0     23.704      0.580     19.925      0.127     18.327      0.012     17.495      0.010     17.107      0.011     16.784      0.026     15.729      0.069     14.955      0.083     14.845      0.136     14.419      0.028     39.100     14.374      0.049     22.300     12.125     -999.0      1.300      8.891      0.370      2.900     -999.0     23.360     19.509     18.014     17.308     16.993     16.695             
 480   22.260893    -1.457582      e   0.0679     20.993      0.315     19.992      0.148     19.471      0.148     18.355      0.020     18.006      0.030     17.667      0.028     17.884      0.139     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     21.001     20.002     19.120     18.186     17.795     17.762     17.844             
 481   20.298716    -1.954991      e   0.0680     20.558      0.047     19.948      0.031     18.710      0.096     17.413      0.020     16.835      0.014     16.394      0.024     16.198      0.036     15.957      0.098     15.082      0.127     14.883      0.131     14.239      0.050     21.800     14.007      0.062     17.600     10.482      0.115      9.500      7.977      0.380      2.900     20.549     19.942     18.294     17.165     16.592     16.348     16.090             
 482   22.410057    -0.512590      a   0.0680     22.546      0.297     20.611      0.102     19.191      0.070     17.503      0.008     16.714      0.007     16.379      0.007     16.108      0.016     15.378      0.067     14.796      0.092     14.285      0.080     13.784      0.025     42.600     13.733      0.034     32.400     12.458      0.413      2.600      8.689     -999.0      1.400     22.522     20.564     18.805     17.232     16.555     16.305     16.045             
 483   21.212351    -0.840964      e   0.0682     21.805      0.194     21.141      0.131     19.575      0.070     18.374      0.012     17.700      0.010     17.293      0.011     17.102      0.030     16.111      0.087     15.379      0.128     14.988      0.118     14.480      0.029     36.900     14.291      0.044     24.500     10.741      0.098     11.000      8.597     -999.0      1.500     21.780     21.122     19.245     18.130     17.512     17.224     17.017             
 484   20.555653    -2.160160      e   0.0684     -999.0     -999.0     19.904      0.159     18.497      0.078     17.356      0.010     16.655      0.009     16.286      0.010     16.067      0.033     16.124      0.134     15.464      0.170     15.093      0.169     13.999      0.028     39.300     13.835      0.040     27.100     11.432      0.233      4.700      8.941     -999.0      0.000     -999.0     19.893     18.085     17.033     16.438     16.162     15.967             
 485   20.589069    -2.208758      e   0.0684     19.769      0.048     19.222      0.025     18.336      0.080     16.861      0.008     16.309      0.007     15.945      0.009     15.716      0.028     16.106      0.147     15.467      0.220     14.877      0.153     13.966      0.040     27.200     13.813      0.051     21.400      9.941      0.071     15.300      8.044      0.320      3.400     19.782     19.222     17.847     16.572     16.060     15.889     15.617             
 486   21.724846    -0.039964      e   0.0686     19.705      0.054     19.217      0.026     18.651      0.060     17.473      0.009     17.047      0.010     16.777      0.011     16.810      0.044     16.376      0.124     15.720      0.156     15.349      0.178     14.364      0.028     39.400     14.173      0.040     26.800     10.457      0.071     15.400      8.607     -999.0      1.300     19.742     19.229     18.325     17.304     16.889     16.817     16.787             
 487   22.756086    -1.726659      e   0.0687     21.149      0.362     20.811      0.257     19.956      0.537     18.606      0.048     17.982      0.042     17.768      0.066     18.026      0.292     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.806      0.045     23.900     15.567      0.106     10.300     12.208     -999.0      0.900      9.251     -999.0     -0.400     21.177     20.814     19.614     18.370     17.824     17.709     17.977             
 488   22.608391    -3.098867      e   0.0689     20.058      0.108     19.608      0.077     18.780      0.075     17.910      0.013     17.518      0.016     17.247      0.019     17.181      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.182      0.036     30.100     15.212      0.085     12.700     11.380      0.188      5.800      8.918     -999.0      0.500     20.081     19.619     18.513     17.732     17.360     17.247     17.144             
 489   22.553638    -4.055980      e   0.0689     19.575      0.148     19.369      0.098     17.827      0.047     16.576      0.008     15.919      0.006     15.516      0.007     15.281      0.017     15.263      0.091     14.434      0.088     14.112      0.099     12.998      0.025     44.000     12.865      0.026     41.400      9.332      0.033     32.900      7.415      0.101     10.800     19.571     19.349     17.437     16.302     15.705     15.429     15.182             
 490   22.683876    -1.799657      e   0.0690     20.069      0.205     19.762      0.127     18.783      0.091     17.454      0.012     16.877      0.012     16.565      0.015     16.358      0.038     16.216      0.136     14.872     -999.0     14.625     -999.0     14.533      0.041     26.300     14.389      0.057     18.900     10.732      0.104     10.500      8.135     -999.0      1.600     20.091     19.764     18.406     17.211     16.698     16.518     16.298             
 491   22.613892    -3.108509      a   0.0691     22.517      0.396     21.465      0.311     18.517      0.051     16.684      0.015     15.792      0.016     15.366      0.032     15.067      0.033     14.392      0.054     13.769      0.059     13.348      0.068     12.741      0.023     46.600     12.698      0.025     43.600     11.648      0.203      5.300      8.987     -999.0      0.100     22.540     21.212     18.073     16.360     15.607     15.253     14.976             
 492   22.666704    -2.662812      e   0.0693     -999.0     -999.0     -999.0     -999.0     18.064      0.141     16.630      0.046     15.742      0.049     15.258      0.043     14.865      0.060     14.646      0.081     13.819      0.105     13.147      0.067     12.505      0.031     34.500     12.281      0.032     33.400      8.565      0.033     32.900      6.547      0.085     12.700     -999.0     -999.0     17.641     16.284     15.495     15.101     14.726           LN
 493   22.570778    -3.705556      a   0.0694     -999.0     -999.0     22.433      0.560     19.799      0.097     18.189      0.010     17.385      0.008     17.023      0.009     16.762      0.021     15.775      0.085     15.219      0.085     14.827      0.119     14.274      0.032     34.000     14.201      0.051     21.200     12.424     -999.0      0.300      8.029     -999.0      2.000     -999.0     22.271     19.381     17.884     17.206     16.928     16.687             
 494   20.288872    -4.236500      e   0.0696     21.999      0.441     21.634      0.406     19.564      0.176     17.834      0.015     17.081      0.011     16.666      0.012     16.377      0.028     15.986      0.112     15.385      0.159     14.992      0.144     13.855      0.027     41.000     13.677      0.036     30.500      9.969      0.058     18.700      8.078      0.279      3.900     21.969     21.529     19.131     17.555     16.880     16.586     16.284             
 495   19.680677    -3.012897      e   0.0697     20.576      0.082     20.223      0.050     18.807      0.118     17.764      0.018     17.120      0.016     16.823      0.019     16.711      0.063     16.757      0.184     15.078     -999.0     14.727     -999.0     14.826      0.034     32.000     14.600      0.061     17.700     11.788      0.268      4.100      8.896     -999.0      0.000     20.570     20.218     18.449     17.487     16.947     16.725     16.645             
 496   21.691883    -3.981398      e   0.0698     -999.0     -999.0     21.744      0.402     20.104      0.163     18.471      0.017     17.551      0.011     16.999      0.011     16.737      0.028     15.753      0.070     14.960      0.081     14.609      0.094     13.711      0.025     43.600     13.469      0.035     31.300      9.437      0.035     30.700      7.635      0.163      6.700     -999.0     21.673     19.578     18.127     17.295     16.862     16.599             
 497   23.243006    -0.910207      e   0.0698     21.752      0.112     21.102      0.104     19.638      0.323     18.550      0.041     17.899      0.037     17.541      0.043     17.625      0.171     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.860      0.033     33.100     14.701      0.060     18.100     11.405      0.175      6.200      8.379     -999.0      1.600     21.731     21.094     19.285     18.302     17.721     17.496     17.564             
 498   19.315414    -2.934965      e   0.0698     20.462      0.079     19.980      0.044     19.814      0.374     18.246      0.036     17.769      0.036     17.545      0.047     18.543      0.482     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     16.085      0.063     17.300     15.796      0.146      7.500     11.698     -999.0      1.900      8.720     -999.0      0.000     20.526     19.992     19.343     18.029     17.537     17.624     18.500             
 499   22.798149    -4.105219      a   0.0698     -999.0     -999.0     -999.0     -999.0     19.952      0.114     18.500      0.016     17.718      0.012     17.318      0.013     17.091      0.031     16.230      0.093     15.907      0.143     15.360      0.187     14.845      0.033     33.200     14.661      0.060     18.100     12.521     -999.0      0.100      9.141     -999.0     -0.800     -999.0     -999.0     19.503     18.183     17.514     17.215     17.001             
 500   21.865747    -4.643552      e   0.0707     20.058      0.204     19.463      0.108     18.967      0.108     17.751      0.017     17.249      0.024     16.916      0.028     16.899      0.056     16.607      0.134     14.972     -999.0     14.516     -999.0     14.323      0.028     38.600     14.051      0.042     25.700     10.513      0.083     13.100      8.239     -999.0      1.600     20.093     19.476     18.553     17.509     17.034     16.921     16.840             
 501   22.782892    -4.080393      e   0.0708     -999.0     -999.0     21.160      0.371     18.774      0.099     17.309      0.017     16.505      0.016     16.104      0.015     15.816      0.027     15.523      0.091     14.932      0.096     14.495      0.105     13.780      0.036     30.100     13.644      0.043     25.200     10.926      0.146      7.400      7.872     -999.0      1.600     -999.0     21.043     18.340     16.983     16.299     15.986     15.718             
 502   21.447088    -3.582802      e   0.0710     22.095      0.502     20.495      0.187     19.216      0.120     18.178      0.018     17.580      0.025     17.237      0.022     17.066      0.080     16.905      0.154     16.051      0.196     14.835     -999.0     14.834      0.032     33.400     14.730      0.063     17.300     11.080      0.146      7.400      8.516      0.331      3.300     22.059     20.497     18.890     17.924     17.393     17.164     16.990             
 503   20.721466    -2.382700      a   0.0715     -999.0     -999.0     -999.0     -999.0     19.709      0.160     18.091      0.017     17.238      0.012     16.814      0.011     16.497      0.035     16.039      0.100     15.404      0.133     14.746      0.126     14.296      0.029     37.500     14.270      0.047     23.000     11.987     -999.0      1.100      8.936     -999.0     -1.100     -999.0     -999.0     19.219     17.728     17.009     16.676     16.384             
 504   20.804377    -2.439801      e   0.0715     20.763      0.078     19.893      0.043     18.832      0.076     17.792      0.011     17.271      0.012     16.999      0.014     16.842      0.047     16.708      0.174     16.281      0.242     15.085     -999.0     14.532      0.030     36.100     14.299      0.051     21.400     10.664      0.110      9.900      8.718     -999.0      1.000     20.749     19.902     18.482     17.542     17.103     16.929     16.788             
 505   21.478071    -2.928899      e   0.0716     -999.0     -999.0     21.586      0.367     19.415      0.143     17.767      0.012     16.904      0.010     16.512      0.010     16.171      0.028     15.786      0.096     15.016      0.107     14.585      0.099     14.039      0.027     39.500     13.976      0.043     25.200     11.903      0.290      3.700      8.696     -999.0      0.600     -999.0     21.465     18.965     17.417     16.701     16.381     16.073             
 506   21.458572    -2.712652      e   0.0719     19.135      0.125     18.667      0.065     18.816      0.200     18.017      0.194     17.669      0.216     17.530      0.283     17.555      0.379     16.120      0.135     15.427      0.186     14.829      0.175     13.751      0.036     30.300     13.425      0.040     27.300      9.275      0.045     24.200      7.106      0.151      7.200     19.221     18.656     18.476     17.805     17.515     17.508     17.546             
 507   21.055056    -2.181074      e   0.0730     20.979      0.306     20.163      0.124     19.177      0.155     17.852      0.016     17.347      0.015     17.063      0.021     16.966      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.945      0.034     32.300     14.649      0.057     19.000     10.907      0.122      8.900      8.940      0.426      2.600     20.971     20.169     18.740     17.578     17.136     17.026     16.905             
 508   19.625990    -1.267844      e   0.0731     22.601      0.102     -999.0     -999.0     20.862      0.661     18.780      0.300     18.051      0.539     17.582      0.475     17.315      0.138     17.073      0.208     16.119      0.218     15.346      0.181     14.721      0.032     34.300     14.614      0.066     16.500     10.925      0.131      8.300      8.500     -999.0      0.400     22.596     -999.0     20.327     18.423     17.814     17.465     17.201             
 509   19.462791    -0.989368      e   0.0736     20.923      0.331     20.634      0.230     19.459      0.112     18.003      0.018     17.330      0.016     16.918      0.017     16.763      0.037     16.504      0.125     15.727      0.142     15.555      0.218     14.503      0.031     34.600     14.342      0.048     22.400     11.111      0.149      7.300      8.410     -999.0      0.700     20.934     20.623     19.023     17.744     17.129     16.880     16.685             
 510   21.595640    -0.164466      e   0.0741     19.592      0.059     18.643      0.034     18.217      0.057     17.062      0.009     16.532      0.009     16.222      0.012     16.039      0.033     16.436      0.185     15.688      0.152     14.288     -999.0     14.213      0.032     33.700     13.980      0.044     24.400     10.319      0.074     14.600      8.673      0.503      2.200     19.609     18.657     17.925     16.868     16.388     16.202     15.996             
 511   20.417433    -0.297518      e   0.0744     20.738      0.097     20.081      0.047     19.838      0.184     18.246      0.019     17.719      0.016     17.346      0.018     17.282      0.051     16.625      0.155     15.183     -999.0     15.140     -999.0     14.755      0.032     34.100     14.503      0.053     20.500     10.429      0.074     14.600      8.818      0.440      2.500     20.787     20.096     19.341     17.997     17.489     17.373     17.213             
 512   21.058521    -1.255558      e   0.0747     -999.0     -999.0     22.224      0.302     19.752      0.342     18.561      0.595     17.915      0.380     17.411      0.333     17.251      0.270     16.775      0.169     16.171      0.236     15.193      0.157     14.577      0.029     36.900     14.419      0.051     21.300     11.191      0.165      6.600      8.754     -999.0      0.100     -999.0     22.140     19.330     18.282     17.650     17.363     17.131             
 513   20.486200    -0.238177      e   0.0751     20.961      0.124     -999.0     -999.0     19.193      0.070     18.023      0.206     17.468      0.156     17.101      0.119     16.935      0.208     16.516      0.131     15.782      0.191     15.257      0.164     14.634      0.031     35.100     14.425      0.049     22.300     10.932      0.130      8.400      8.204     -999.0      1.700     20.954     -999.0     18.789     17.751     17.228     17.078     16.845             
 514   21.231684    -1.774000      e   0.0753     20.393      0.132     19.744      0.072     19.143      0.079     18.103      0.012     17.682      0.014     17.398      0.018     17.258      0.052     17.258      0.212     16.200      0.234     15.685      0.222     15.116      0.036     30.100     14.795      0.067     16.200     11.064      0.127      8.600      8.523      0.339      3.200     20.417     19.760     18.780     17.869     17.493     17.378     17.207             
 515   22.525055    -0.538891      e   0.0754     20.158      0.039     19.571      0.022     18.672      0.079     17.464      0.100     17.068      0.317     16.683      0.690     16.706      1.542     13.557      0.030     13.006      0.033     12.776      0.040     12.516      0.023     47.600     12.319      0.023     46.900      9.876      0.047     23.300      8.406      0.293      3.700     20.167     19.585     18.300     17.274     16.845     16.769     16.647             
 516   23.002506    -2.366785      e   0.0754     20.066      0.190     19.511      0.107     17.830      0.070     16.535      0.007     15.810      0.007     15.436      0.007     15.059      0.023     15.947      0.162     15.159      0.155     14.607      0.176     13.604      0.032     34.400     13.513      0.040     27.000     10.492      0.088     12.300      8.581      0.477      2.300     20.038     19.477     17.502     16.267     15.637     15.330     14.971             
 517   20.299313    -0.098152      a   0.0757     -999.0     -999.0     -999.0     -999.0     20.373      0.164     18.763      0.016     17.901      0.011     17.529      0.012     17.220      0.037     16.308      0.098     15.624      0.138     15.359      0.180     14.922      0.033     32.800     14.956      0.077     14.200     12.719     -999.0     -1.200      8.193     -999.0      1.800     -999.0     -999.0     19.972     18.443     17.732     17.422     17.145             
 518   22.530916    -0.513016      e   0.0757     19.476      0.092     19.350      0.069     18.414      0.065     17.305      0.009     16.793      0.009     16.447      0.010     16.306      0.033     15.990      0.100     15.321      0.129     15.040      0.170     14.101      0.026     42.000     13.886      0.040     27.400     10.448      0.074     14.700      8.990      0.461      2.400     19.514     19.363     18.089     17.091     16.611     16.432     16.243             
 519   21.229296    -1.798993      e   0.0759     21.332      0.132     20.729      0.060     18.932      0.056     17.769      0.010     17.039      0.009     16.585      0.008     16.332      0.019     15.483      0.073     14.713      0.079     14.415      0.091     13.488      0.025     44.000     13.161      0.029     37.600      9.081      0.031     35.500      7.232      0.099     11.000     21.299     20.695     18.541     17.451     16.795     16.473     16.209             
 520   23.518316    -1.187580      a   0.0760     -999.0     -999.0     22.454      0.352     19.854      0.081     18.130      0.031     17.368      0.033     17.028      0.035     16.789      0.042     15.984      0.099     15.270      0.118     14.838      0.125     14.481      0.028     38.200     14.433      0.050     21.900     12.101     -999.0      1.500      9.002     -999.0      0.100     -999.0     22.278     19.418     17.852     17.197     16.978     16.728             
 521   20.411341     0.024077      e   0.0765     21.769      0.353     21.133      0.223     19.067      0.106     17.705      0.014     16.940      0.011     16.533      0.011     16.252      0.034     16.559      0.176     15.872      0.247     15.220      0.187     14.187      0.028     39.000     14.032      0.043     25.200     11.121      0.149      7.300      8.994      0.520      2.100     21.731     21.060     18.710     17.431     16.762     16.442     16.167             
 522   23.594257    -3.068746      e   0.0767     21.164      0.193     20.628      0.169     18.928      0.075     17.564      0.012     16.824      0.012     16.445      0.013     16.203      0.023     15.646      0.082     14.909      0.104     14.543      0.090     13.888      0.025     43.800     13.751      0.035     31.000     10.944      0.115      9.400      9.057      0.499      2.200     21.135     20.586     18.572     17.294     16.656     16.371     16.133             
 523   20.421221    -0.342499      e   0.0768     20.972      0.062     20.454      0.035     19.264      0.109     17.977      0.016     17.416      0.014     17.046      0.016     16.911      0.053     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.933      0.034     32.100     14.752      0.063     17.200     11.718      0.258      4.200      8.522     -999.0      1.200     20.967     20.455     18.859     17.731     17.211     17.026     16.837             
 524   23.309818    -2.695358      e   0.0768     19.592      0.099     19.204      0.076     17.521      0.059     16.127      0.010     15.334      0.010     14.901      0.010     14.654      0.015     14.780      0.088     14.058      0.120     13.550      0.084     12.592      0.023     46.400     12.484      0.024     45.700      9.759      0.044     24.400      8.131      0.189      5.700     19.570     19.158     17.122     15.819     15.131     14.806     14.559             
 525   20.371124    -1.616001      e   0.0769     21.234      0.074     20.709      0.050     19.851      0.226     18.272      0.020     17.669      0.020     17.418      0.027     17.155      0.070     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.162      0.038     28.400     14.896      0.073     15.000     11.728      0.230      4.700      8.699     -999.0      0.600     21.250     20.710     19.464     18.001     17.489     17.356     17.098             
 526   20.812357    -0.330243      e   0.0769     19.427      0.051     18.782      0.023     17.987      0.058     16.761      0.030     16.214      0.023     15.853      0.025     15.608      0.031     15.374      0.079     14.622      0.107     14.188      0.082     13.511      0.039     28.000     13.184      0.044     24.700      9.422      0.056     19.300      8.032      0.348      3.100     19.439     18.795     17.637     16.535     16.025     15.806     15.526             
 527   21.199301    -0.478629      a   0.0770     23.715      0.413     23.290      0.346     20.038      0.132     18.195      0.011     17.193      0.008     16.713      0.008     16.407      0.022     15.405      0.070     14.636      0.080     14.217      0.068     13.808      0.026     42.600     13.744      0.037     29.200     12.348      0.418      2.600      9.146     -999.0     -0.100     23.712     22.938     19.595     17.853     17.004     16.585     16.304             
 528   20.432564    -0.379463      e   0.0771     18.715      0.037     18.236      0.017     17.403      0.042     16.618      0.010     16.224      0.011     15.955      0.012     15.825      0.040     16.484      0.171     15.941      0.221     15.315      0.173     14.079      0.028     38.400     13.877      0.038     28.900      9.923      0.047     23.300      7.926      0.190      5.700     18.735     18.253     17.137     16.420     16.067     15.930     15.783             
 529   20.466806     0.009327      e   0.0772     20.197      0.046     19.686      0.024     18.354      0.084     16.895      0.010     16.155      0.007     15.742      0.008     15.535      0.027     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     13.966      0.031     35.000     13.788      0.043     25.000     10.854      0.134      8.100      7.962     -999.0      1.100     20.185     19.663     17.945     16.621     15.966     15.675     15.452             
 530   20.794052    -0.401691      e   0.0773     20.285      0.068     19.883      0.037     18.877      0.057     17.779      0.034     17.269      0.120     16.940      0.243     16.791      0.052     16.832      0.187     16.197      0.253     14.942     -999.0     14.638      0.035     30.700     14.461      0.057     19.000     10.702      0.112      9.700      8.382     -999.0      0.800     20.299     19.895     18.541     17.566     17.055     16.956     16.715             
 531   20.357218    -0.542645      e   0.0773     22.899      0.321     22.246      0.175     20.148      0.176     18.250      0.016     17.380      0.011     16.905      0.012     16.600      0.027     15.669      0.073     14.993      0.101     14.524      0.093     13.747      0.025     43.800     13.529      0.034     31.900      9.914      0.051     21.200      8.112      0.232      4.700     22.860     22.098     19.627     17.900     17.144     16.786     16.480             
 532   23.378382    -1.109943      e   0.0774     19.451      0.138     19.192      0.078     18.391      0.036     17.383      0.008     17.012      0.008     16.702      0.009     16.654      0.030     16.237      0.110     15.618      0.139     15.280      0.174     14.294      0.027     40.700     14.016      0.041     26.300      9.994      0.054     20.000      8.028      0.252      4.300     19.489     19.208     18.076     17.197     16.825     16.755     16.614             
 533   23.192362    -1.613204      a   0.0777     -999.0     -999.0     -999.0     -999.0     20.282      0.175     18.643      0.016     17.773      0.012     17.410      0.014     17.141      0.036     16.009      0.081     15.625      0.127     15.215      0.153     14.758      0.032     34.300     14.643      0.054     20.000     12.791     -999.0     -0.300      8.717     -999.0      1.200     -999.0     -999.0     19.849     18.304     17.595     17.300     17.065             
 534   23.083254    -1.751594      e   0.0777     -999.0     -999.0     21.138      0.251     18.711      0.088     17.174      0.009     16.397      0.008     15.946      0.009     15.693      0.021     15.242      0.076     14.601      0.089     13.962      0.081     13.263      0.031     35.600     13.000      0.033     32.500      9.140      0.039     27.600      6.540      0.078     13.900     -999.0     21.005     18.239     16.863     16.173     15.855     15.585             
 535   20.417768    -1.424991      e   0.0777     20.962      0.063     19.939      0.027     18.758      0.072     17.427      0.008     16.890      0.015     16.574      0.030     16.448      0.033     15.888      0.102     15.379      0.137     14.784      0.129     13.865      0.026     41.500     13.651      0.035     30.800      9.779      0.042     25.700      7.598      0.151      7.200     20.934     19.939     18.308     17.158     16.673     16.567     16.385             
 536   20.357452    -0.090736      e   0.0777     20.434      0.162     19.566      0.087     18.531      0.082     17.398      0.013     16.789      0.013     16.420      0.012     16.253      0.040     16.480      0.151     14.995     -999.0     14.455     -999.0     14.258      0.028     38.300     14.067      0.042     26.100     10.376      0.076     14.300      8.303      0.308      3.500     20.419     19.575     18.209     17.159     16.609     16.374     16.182             
 537   23.485649    -1.165866      e   0.0777     21.747      0.118     21.067      0.088     19.405      0.093     17.744      0.011     16.878      0.008     16.468      0.008     16.173      0.021     15.770      0.095     15.121      0.106     14.657      0.123     13.901      0.026     41.700     13.744      0.037     29.300     11.247      0.156      6.900      9.047     -999.0     -0.600     21.715     20.993     18.984     17.428     16.700     16.369     16.090             
 538   23.230717    -1.609452      e   0.0777     20.348      0.192     20.046      0.121     19.134      0.073     18.191      0.012     17.737      0.014     17.523      0.018     17.379      0.053     16.589      0.120     15.994      0.170     15.555     -999.0     15.136      0.036     30.400     15.127      0.083     13.000     11.113      0.130      8.300      9.061      0.492      2.200     20.376     20.063     18.857     17.995     17.620     17.477     17.362             
 539   20.727131    -0.800501      e   0.0778     22.206      0.257     21.784      0.129     20.142      0.113     18.604      0.019     17.786      0.016     17.321      0.014     17.039      0.027     16.199      0.091     15.458      0.112     14.892      0.120     14.352      0.029     37.300     14.172      0.042     25.700     11.327      0.173      6.300      8.450     -999.0      1.400     22.183     21.727     19.629     18.250     17.535     17.200     16.914             
 540   23.537886    -1.155603      a   0.0779     -999.0     -999.0     22.494      0.464     20.068      0.092     18.415      0.012     17.553      0.009     17.165      0.009     16.916      0.023     15.937      0.079     15.467      0.122     14.755      0.108     14.513      0.029     37.200     14.475      0.054     20.000     12.010     -999.0      1.600      9.159      0.540      2.000     -999.0     22.335     19.640     18.099     17.383     17.074     16.845             
 541   23.453583    -1.238935      e   0.0779     20.546      0.058     20.046      0.039     18.902      0.063     17.893      0.015     17.449      0.014     17.132      0.016     16.975      0.045     16.718      0.174     15.214     -999.0     15.013     -999.0     14.913      0.033     32.900     14.662      0.057     19.200     11.110      0.123      8.800      8.332     -999.0      1.600     20.545     20.060     18.628     17.712     17.290     17.133     16.927             
 542   22.419554    -1.580812      e   0.0779     21.102      0.099     20.588      0.065     19.233      0.177     18.374      0.102     17.807      0.148     17.505      0.153     17.145      0.146     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.144      0.034     32.000     15.025      0.074     14.700     11.994      0.277      3.900      9.202     -999.0     -0.400     21.088     20.597     18.996     18.168     17.645     17.405     17.056             
 543   23.413404    -2.037648      e   0.0780     -999.0     -999.0     21.148      0.345     18.766      0.085     17.069      0.012     16.147      0.011     15.675      0.010     15.373      0.016     14.657      0.068     13.856      0.070     13.358      0.062     13.129      0.043     25.500     12.997      0.046     23.400     10.915      0.145      7.500      8.633      0.532      2.000     -999.0     20.981     18.286     16.724     15.938     15.555     15.266             
 544   20.482189     0.066368      a   0.0780     24.018      0.394     22.984      0.304     18.906      0.277     17.670      0.021     16.532      0.054     15.970      0.049     15.518      0.073     15.240      0.086     14.622      0.108     14.021      0.107     13.201      0.027     39.500     13.053      0.033     33.100     11.180      0.165      6.600      8.251     -999.0      0.900     24.266     22.553     18.574     17.312     16.262     15.794     15.357             
 545   22.061218    -1.436470      e   0.0781     21.309      0.121     20.753      0.074     19.176      0.140     17.754      0.013     17.005      0.011     16.588      0.013     16.333      0.036     16.405      0.145     15.707      0.201     14.982      0.150     14.053      0.027     40.400     13.884      0.037     29.100     10.718      0.086     12.600      9.217      0.516      2.100     21.284     20.716     18.782     17.473     16.813     16.508     16.244             
 546   22.474575    -1.197899      e   0.0782     20.527      0.082     19.633      0.035     18.195      0.096     16.777      0.094     16.038      0.065     15.588      0.054     15.339      0.044     14.659      0.054     13.819      0.057     13.255      0.057     12.481      0.026     41.200     12.167      0.028     38.100      7.962      0.021     51.300      6.126      0.071     15.300     20.494     19.606     17.805     16.515     15.831     15.532     15.243             
 547   21.023272    -0.458251      e   0.0782     21.865      0.211     21.600      0.143     19.731      0.201     18.178      0.026     17.274      0.021     16.787      0.025     16.603      0.045     15.954      0.091     15.194      0.120     14.755      0.120     14.086      0.027     40.900     13.950      0.040     26.900     11.204      0.154      7.000      8.841     -999.0      0.600     21.839     21.513     19.279     17.853     17.085     16.683     16.511             
 548   20.753410    -0.817114      e   0.0783     20.014      0.058     19.397      0.034     18.302      0.053     16.973      0.012     16.338      0.010     15.962      0.010     15.685      0.021     15.584      0.096     14.856      0.120     14.386      0.096     13.632      0.033     33.400     13.458      0.038     28.400     10.361      0.087     12.400      7.908     -999.0      1.400     20.009     19.398     17.873     16.674     16.116     15.871     15.585             
 549   23.159016    -1.855381      e   0.0783     21.837      0.407     20.814      0.211     18.794      0.095     17.201      0.013     16.318      0.014     15.907      0.014     15.640      0.023     15.225      0.076     14.632      0.101     14.299      0.094     13.484      0.024     44.900     13.377      0.030     35.800     11.029      0.112      9.700      9.164      0.480      2.300     21.801     20.709     18.346     16.864     16.133     15.800     15.556             
 550   21.043098    -0.489712      a   0.0784     -999.0     -999.0     23.487      0.727     20.126      0.211     18.420      0.022     17.519      0.018     17.138      0.020     16.892      0.049     16.528      0.127     15.764      0.148     15.388      0.180     14.867      0.032     34.300     14.810      0.066     16.500     12.148     -999.0      1.000      8.961     -999.0     -0.300     -999.0     23.157     19.694     18.088     17.352     17.036     16.821             
 551   21.494223     0.087462      a   0.0785     -999.0     -999.0     22.089      0.349     19.469      0.116     17.563      0.016     16.633      0.015     16.194      0.016     15.914      0.021     15.469      0.070     14.739      0.083     14.208      0.083     13.689      0.024     44.700     13.553      0.035     31.200     11.565      0.184      5.900      9.082     -999.0     -0.100     -999.0     21.852     19.015     17.219     16.451     16.079     15.827             
 552   21.817841    -3.729371      a   0.0785     -999.0     -999.0     -999.0     -999.0     19.495      0.190     17.379      0.010     16.443      0.007     15.994      0.007     15.657      0.018     15.239      0.079     14.544      0.097     14.158      0.079     13.493      0.024     45.100     13.383      0.031     34.900     11.733     -999.0      2.000      8.960     -999.0     -2.300     -999.0     -999.0     18.972     16.991     16.215     15.851     15.541             
 553   20.914894    -3.710282      e   0.0785     -999.0     -999.0     21.269      0.301     19.481      0.129     17.968      0.012     17.227      0.010     16.804      0.011     16.520      0.028     16.041      0.097     15.173      0.120     14.676      0.102     14.193      0.029     37.300     13.995      0.043     25.500     10.833      0.127      8.500      8.781      0.459      2.400     -999.0     21.209     19.048     17.671     17.014     16.717     16.419             
 554   21.492884     0.116412      e   0.0785     20.920      0.192     20.854      0.166     18.746      0.073     17.106      0.010     16.292      0.009     15.874      0.009     15.590      0.019     15.393      0.093     14.625      0.114     14.223      0.082     13.357      0.024     46.100     13.254      0.029     37.100     10.791      0.110      9.800      8.681      0.337      3.200     20.893     20.742     18.307     16.803     16.101     15.790     15.503             
 555   19.590387    -2.993223      e   0.0786     20.931      0.113     20.716      0.069     19.664      0.215     18.009      0.022     17.213      0.010     16.698      0.014     16.376      0.036     15.667      0.075     14.855      0.091     14.329      0.082     13.476      0.025     43.300     13.283      0.033     32.800     10.140      0.076     14.300      8.384      0.310      3.500     20.955     20.695     19.117     17.657     16.926     16.572     16.224             
 556   23.072021    -3.782642      e   0.0786     20.756      0.240     20.644      0.179     19.198      0.100     18.119      0.013     17.399      0.011     17.018      0.012     16.754      0.030     16.210      0.089     15.455      0.129     14.984      0.137     14.515      0.029     37.200     14.361      0.048     22.400     11.542      0.204      5.300      8.748     -999.0      1.000     20.761     20.637     18.879     17.837     17.217     16.918     16.668             
 557   23.554426    -1.103629      a   0.0786     22.415      0.159     21.946      0.138     20.208      0.115     18.212      0.018     17.294      0.020     16.872      0.026     16.576      0.024     15.618      0.071     14.959      0.074     14.446      0.083     14.144      0.026     41.100     14.098      0.045     24.200     12.119     -999.0      1.100      8.955     -999.0     -0.500     22.386     21.823     19.745     17.860     17.110     16.755     16.489             
 558   22.177773    -3.691506      a   0.0786     -999.0     -999.0     -999.0     -999.0     19.130      0.142     17.451      0.011     16.562      0.009     16.167      0.009     15.896      0.024     15.485      0.085     14.943      0.104     14.513      0.100     13.893      0.029     37.200     13.752      0.038     28.200     12.261     -999.0      0.700      8.599     -999.0     -0.700     -999.0     -999.0     18.680     17.106     16.378     16.055     15.814             
 559   23.538233    -1.125953      a   0.0787     -999.0     -999.0     22.939      0.317     20.326      0.137     18.289      0.017     17.344      0.013     16.901      0.012     16.675      0.023     15.677      0.082     15.018      0.101     14.592      0.104     14.092      0.027     39.700     14.073      0.045     24.400     12.004     -999.0      1.600      9.194     -999.0     -0.800     -999.0     22.677     19.870     17.935     17.163     16.782     16.590             
 560   23.242222    -1.621697      a   0.0787     -999.0     -999.0     -999.0     -999.0     18.544      0.109     16.688      0.009     15.787      0.007     15.369      0.007     15.125      0.018     14.863      0.065     14.197      0.073     13.815      0.079     13.029      0.024     45.700     12.968      0.027     40.900     11.919      0.251      4.300      8.530     -999.0      1.300     -999.0     -999.0     18.067     16.335     15.595     15.256     15.037             
 561   23.459625    -0.639554      a   0.0787     24.002      0.279     22.128      0.206     18.510      0.049     16.812      0.006     15.888      0.005     15.474      0.005     15.196      0.010     14.738      0.066     14.047      0.093     13.603      0.075     12.969      0.024     45.800     12.883      0.027     40.900     12.073     -999.0      1.800      8.870     -999.0      0.600     24.373     21.741     18.059     16.468     15.709     15.361     15.114             
 562   19.499834    -3.170727      e   0.0788     19.857      0.207     19.351      0.117     18.418      0.059     17.510      0.010     17.142      0.013     16.899      0.015     16.756      0.047     16.867      0.187     16.206      0.226     15.544      0.206     14.672      0.032     34.300     14.423      0.056     19.500     10.426      0.084     12.900      8.621      0.486      2.200     19.869     19.369     18.124     17.315     16.995     16.891     16.732             
 563   20.748713    -0.387451      e   0.0788     21.670      0.310     21.070      0.193     19.290      0.073     18.010      0.016     17.282      0.011     16.896      0.012     16.591      0.023     16.098      0.109     15.269      0.098     14.697      0.115     14.152      0.027     40.200     14.081      0.043     25.400     11.273      0.169      6.400      9.090      0.503      2.200     21.636     21.030     18.930     17.722     17.094     16.788     16.499             
 564   19.594954    -3.131403      e   0.0788     22.060      0.184     20.988      0.081     19.588      0.083     18.520      0.012     17.868      0.012     17.424      0.012     17.179      0.033     16.298      0.107     15.714      0.147     14.918      0.111     14.501      0.031     34.700     14.266      0.049     22.300     10.417      0.084     12.900      8.680     -999.0      0.500     22.024     20.987     19.235     18.236     17.630     17.334     17.059             
 565   20.900402    -3.723673      e   0.0788     19.328      0.143     18.766      0.068     18.360      0.056     17.549      0.012     17.324      0.012     16.990      0.018     17.099      0.058     16.824      0.167     15.956      0.189     15.371     -999.0     14.723      0.036     29.900     14.529      0.060     18.000     10.566      0.103     10.500      8.515      0.367      3.000     19.373     18.774     18.078     17.386     17.105     17.137     17.061             
 566   23.003845    -3.299782      e   0.0789     20.397      0.141     20.154      0.115     19.049      0.084     17.989      0.015     17.452      0.015     17.170      0.018     17.149      0.070     16.858      0.171     15.970      0.166     15.570      0.206     14.868      0.033     33.000     14.780      0.062     17.400     10.949      0.107     10.200      8.629      0.324      3.400     20.415     20.166     18.723     17.759     17.296     17.133     17.109             
 567   23.194071    -1.585466      a   0.0789     -999.0     -999.0     22.892      0.510     20.412      0.343     18.855      0.031     17.939      0.024     17.412      0.023     16.962      0.054     16.407      0.120     15.692      0.149     15.252      0.166     14.518      0.029     37.100     14.417      0.048     22.400     12.170      0.324      3.400      8.734     -999.0      1.400     -999.0     22.730     20.009     18.526     17.694     17.258     16.818             
 568   21.559895    -0.014220      e   0.0789     18.860      0.033     18.404      0.019     17.808      0.067     16.523      0.011     15.936      0.007     15.584      0.011     15.439      0.035     16.019      0.124     15.508      0.188     15.039      0.164     13.713      0.026     42.100     13.510      0.032     34.000     10.055      0.057     19.000      8.270      0.269      4.000     18.899     18.420     17.443     16.289     15.762     15.560     15.381             
 569   21.415289    -3.796479      e   0.0789     20.970      0.314     19.709      0.125     18.385      0.068     17.064      0.009     16.437      0.008     16.069      0.009     15.882      0.020     15.427      0.079     14.797      0.112     14.355      0.083     13.433      0.024     44.300     13.199      0.030     36.500      9.077      0.032     33.700      7.406      0.117      9.300     20.932     19.700     17.998     16.810     16.250     16.029     15.813             
 570   23.349998    -0.552622      a   0.0789     23.129      0.235     22.680      0.223     19.034      0.087     17.151      0.011     16.192      0.010     15.750      0.010     15.406      0.014     14.944      0.070     14.189      0.078     13.808      0.062     13.107      0.023     46.600     13.054      0.028     38.900     12.296      0.439      2.500      8.498     -999.0      1.500     23.172     22.237     18.545     16.781     15.987     15.616     15.302             
 571   23.003647    -1.793044      e   0.0790     -999.0     -999.0     -999.0     -999.0     18.960      0.365     18.642      0.044     17.755      0.038     17.269      0.039     16.820      0.081     16.862      0.167     15.986      0.175     14.737     -999.0     14.453      0.028     38.200     14.238      0.047     23.200     11.092      0.125      8.700      8.947      0.428      2.500     -999.0     -999.0     18.680     18.324     17.511     17.116     16.677             
 572   23.432604    -1.177834      a   0.0790     -999.0     -999.0     22.473      0.236     19.347      0.103     17.448      0.010     16.487      0.006     16.056      0.006     15.720      0.016     15.165      0.065     14.496      0.098     14.184      0.080     13.427      0.024     44.800     13.375      0.031     35.300     12.160      0.317      3.400      9.113     -999.0     -1.200     -999.0     22.138     18.890     17.093     16.299     15.931     15.626             
 573   22.269857    -2.521539      e   0.0791     19.916      0.195     19.261      0.084     18.468      0.069     17.534      0.031     17.200      0.072     16.880      0.079     16.910      0.076     16.714      0.132     15.234     -999.0     14.831     -999.0     14.475      0.028     38.500     14.185      0.042     25.600     10.267      0.067     16.200      8.115      0.210      5.200     19.927     19.278     18.123     17.324     16.973     16.969     16.863             
 574   21.016066    -0.502185      e   0.0791     22.859      0.563     -999.0     -999.0     19.799      0.114     18.560      0.016     17.782      0.013     17.374      0.015     17.203      0.047     16.545      0.122     15.787      0.152     15.451      0.192     14.820      0.033     32.800     14.778      0.065     16.600     11.310      0.168      6.500      8.826     -999.0      0.500     22.823     -999.0     19.458     18.272     17.603     17.287     17.123             
 575   21.167099    -3.758881      a   0.0791     -999.0     -999.0     -999.0     -999.0     20.073      0.142     18.479      0.016     17.575      0.013     17.157      0.014     16.870      0.023     15.874      0.074     15.228      0.095     14.750      0.109     14.495      0.030     36.200     14.399      0.051     21.200     12.567     -999.0     -1.600      8.751     -999.0     -1.100     -999.0     -999.0     19.603     18.122     17.379     17.036     16.779             
 576   21.175259    -3.754744      a   0.0791     -999.0     -999.0     -999.0     -999.0     21.067      0.414     18.892      0.086     17.999      0.094     17.567      0.088     17.318      0.074     16.583      0.132     15.559      0.132     15.394      0.180     14.760      0.032     33.700     14.539      0.056     19.400     12.424     -999.0      0.200      8.895     -999.0     -0.900     -999.0     -999.0     20.585     18.523     17.809     17.444     17.233             
 577   23.553274    -1.124836      a   0.0791     -999.0     -999.0     21.484      0.292     17.466      0.059     15.696      0.010     14.750      0.009     14.310      0.010     14.103      0.014     13.732     -999.0     12.990     -999.0     13.058      0.064     12.193      0.023     46.600     12.164      0.024     45.300     11.551      0.179      6.100      8.396     -999.0      1.400     -999.0     20.981     17.014     15.344     14.577     14.195     14.026             
 578   23.450619    -0.679643      e   0.0791     19.479      0.033     19.037      0.022     18.126      0.056     16.813      0.008     16.202      0.005     15.820      0.007     15.671      0.022     15.886      0.136     15.332      0.206     14.776      0.143     13.794      0.037     29.300     13.613      0.045     24.300     10.259      0.079     13.800      7.894     -999.0      1.400     19.496     19.046     17.740     16.572     16.014     15.793     15.601             
 579   22.225859    -4.126657      e   0.0792     20.473      0.271     19.929      0.129     18.731      0.093     17.530      0.014     16.961      0.013     16.586      0.014     16.369      0.038     16.160      0.119     15.820      0.217     15.220      0.173     14.210      0.029     37.000     14.025      0.039     27.700     10.621      0.089     12.200      8.479      0.345      3.100     20.466     19.934     18.358     17.276     16.755     16.535     16.283             
 580   19.834106    -3.219873      e   0.0792     -999.0     -999.0     21.900      0.473     19.749      0.239     18.129      0.024     17.188      0.018     16.718      0.016     16.392      0.042     16.189      0.130     15.130      0.118     14.654      0.106     14.113      0.052     20.900     13.882      0.064     17.000     10.342      0.109      9.900      8.063     -999.0      0.400     -999.0     21.769     19.239     17.743     16.953     16.569     16.268             
 581   22.924904    -0.848597      e   0.0792     23.467      0.324     23.394      0.345     20.345      0.154     18.579      0.014     17.681      0.010     17.252      0.010     16.999      0.028     16.011      0.082     15.229      0.101     14.745      0.116     14.402      0.028     38.300     14.202      0.043     25.200     11.278      0.146      7.500      8.159      0.221      4.900     23.433     23.110     19.868     18.230     17.484     17.139     16.907             
 582   23.259918    -1.155357      e   0.0792     -999.0     -999.0     20.241      0.131     19.463      0.066     18.278      0.031     17.675      0.023     17.301      0.026     17.131      0.034     16.312      0.106     15.839      0.155     15.277      0.180     14.549      0.029     37.000     14.351      0.050     21.700     10.395      0.069     15.600      8.610      0.351      3.100     -999.0     20.256     19.141     18.047     17.495     17.279     17.066             
 583   21.232721    -3.691031      e   0.0792     20.670      0.258     20.101      0.150     18.740      0.094     17.831      0.014     17.237      0.013     16.874      0.015     16.700      0.045     16.679      0.169     16.244      0.264     15.245      0.177     14.546      0.031     35.200     14.306      0.047     23.100     10.510      0.079     13.800      8.342      0.319      3.400     20.653     20.109     18.458     17.585     17.055     16.811     16.624             
 584   22.692162    -3.547831      a   0.0792     22.898      0.523     -999.0     -999.0     19.665      0.101     18.103      0.027     17.177      0.023     16.733      0.024     16.409      0.034     15.479      0.071     14.899      0.090     14.592      0.099     13.971      0.027     39.500     13.871      0.038     28.700     12.365      0.402      2.700      8.706     -999.0      1.100     22.868     -999.0     19.256     17.759     16.980     16.605     16.307             
 585   19.540461    -3.007478      e   0.0792     20.745      0.167     20.303      0.143     19.479      0.155     17.668      0.013     16.958      0.011     16.565      0.012     16.321      0.033     15.765      0.097     15.290      0.117     14.849      0.115     14.070      0.028     38.900     13.948      0.041     26.700     11.446      0.224      4.900      8.538     -999.0      0.400     20.768     20.291     18.947     17.334     16.720     16.494     16.224             
 586   21.179647    -3.749804      a   0.0792     -999.0     -999.0     22.433      0.558     19.277      0.092     17.353      0.008     16.411      0.006     15.970      0.006     15.637      0.012     14.787      0.054     14.127      0.067     13.763      0.059     13.168      0.024     45.400     13.116      0.029     37.500     12.504      0.474      2.300      8.596     -999.0      0.900     -999.0     22.090     18.783     16.983     16.203     15.837     15.532             
 587   22.017576     0.046814      e   0.0792     21.357      0.253     21.192      0.183     19.829      0.080     18.646      0.013     17.878      0.010     17.482      0.010     17.183      0.030     16.443      0.095     15.442      0.102     15.081      0.136     14.827      0.033     33.300     14.798      0.062     17.500     12.484      0.526      2.100      9.105     -999.0      0.400     21.363     21.182     19.522     18.370     17.705     17.378     17.096             
 588   21.184992    -3.845705      a   0.0793     -999.0     -999.0     20.845      0.248     18.711      0.103     17.587      0.013     16.799      0.010     16.383      0.010     16.108      0.027     16.199      0.142     15.399      0.167     15.124      0.175     14.145      0.027     40.100     14.018      0.043     25.000     11.939     -999.0      1.800      8.801     -999.0      0.400     -999.0     20.784     18.362     17.276     16.598     16.267     16.008             
 589   22.659382    -3.654528      a   0.0793     -999.0     -999.0     21.197      0.282     18.483      0.112     16.778      0.074     15.800      0.073     15.327      0.072     14.974      0.074     14.435      0.067     13.787      0.061     13.247      0.064     12.640      0.024     44.500     12.597      0.028     38.700     10.774      0.123      8.800      8.286      0.356      3.000     -999.0     20.967     18.022     16.411     15.583     15.186     14.858             
 590   22.290911    -3.346273      e   0.0793     21.665      0.274     21.667      0.275     19.915      0.184     18.702      0.028     18.014      0.025     17.621      0.026     17.545      0.080     16.661      0.136     15.977      0.161     14.938     -999.0     14.667      0.030     35.800     14.391      0.051     21.200     10.495      0.076     14.400      8.498      0.323      3.400     21.657     21.637     19.538     18.423     17.820     17.571     17.472             
 591   23.615147    -3.382363      e   0.0793     -999.0     -999.0     22.086      0.462     19.777      0.192     18.662      0.028     17.773      0.022     17.300      0.026     17.033      0.058     16.664      0.130     15.701      0.133     15.226      0.172     14.347      0.028     38.400     14.048      0.038     28.500     10.953      0.100     10.800      9.025     -999.0      0.700     -999.0     22.000     19.479     18.351     17.577     17.180     16.927             
 592   21.052479    -0.490399      a   0.0793     -999.0     -999.0     22.104      0.327     19.048      0.068     17.394      0.016     16.545      0.015     16.149      0.016     15.898      0.022     15.349      0.078     14.694      0.105     14.240      0.084     13.712      0.025     43.800     13.606      0.033     32.700     12.152     -999.0      0.900      8.954     -999.0      0.200     -999.0     21.848     18.603     17.078     16.369     16.065     15.826             
 593   19.406981    -3.457144      e   0.0793     19.572      0.045     19.148      0.027     18.635      0.142     17.260      0.019     16.727      0.014     16.470      0.022     16.652      0.093     16.889      0.190     15.706     -999.0     14.701     -999.0     14.660      0.032     34.400     14.362      0.051     21.400     10.807      0.127      8.500      8.821      0.503      2.200     19.619     19.164     18.247     17.033     16.546     16.485     16.614             
 594   21.525402     0.141985      e   0.0794     20.460      0.150     20.121      0.109     19.370      0.115     17.773      0.012     17.171      0.011     16.846      0.012     16.576      0.037     16.708      0.171     15.110     -999.0     14.596     -999.0     14.495      0.028     38.800     14.305      0.047     23.200     11.108      0.114      9.500      8.976      0.447      2.400     20.496     20.126     18.983     17.531     16.996     16.826     16.522             
 595   21.455650    -0.448374      a   0.0794     -999.0     -999.0     23.252      0.368     20.514      0.263     18.312      0.015     17.433      0.012     17.040      0.013     16.791      0.030     15.951      0.088     15.329      0.110     14.780      0.114     14.357      0.027     40.600     14.207      0.043     25.000     12.638      0.516      2.100      8.965     -999.0      0.500     -999.0     22.948     20.091     18.000     17.274     16.953     16.724             
 596   23.574999    -2.035969      e   0.0794     -999.0     -999.0     20.554      0.306     19.456      0.102     18.368      0.013     17.724      0.013     17.325      0.013     17.130      0.046     16.146      0.093     15.410      0.124     15.046      0.126     14.189      0.027     40.500     13.926      0.037     29.700      9.822      0.047     22.900      7.749      0.173      6.300     -999.0     20.563     19.143     18.117     17.532     17.260     17.044             
 597   22.336672    -3.780265      a   0.0794     -999.0     -999.0     -999.0     -999.0     19.874      0.219     17.894      0.012     16.963      0.009     16.537      0.009     16.208      0.022     15.663      0.084     14.957      0.093     14.593      0.113     13.926      0.025     43.700     13.864      0.037     29.100     12.523      0.511      2.100      9.020     -999.0     -0.200     -999.0     -999.0     19.388     17.523     16.758     16.405     16.108             
 598   23.267557    -0.887452      a   0.0794     -999.0     -999.0     23.077      0.549     20.409      0.141     18.897      0.017     18.075      0.013     17.713      0.014     17.474      0.038     16.483      0.121     15.816      0.150     15.714      0.244     15.170      0.036     29.900     15.111      0.078     13.800     12.686     -999.0     -1.100      8.475     -999.0      1.200     -999.0     22.907     19.992     18.575     17.899     17.616     17.402             
 599   22.988995    -2.860059      a   0.0794     -999.0     -999.0     -999.0     -999.0     19.681      0.158     17.974      0.013     17.049      0.010     16.641      0.010     16.356      0.027     15.701      0.069     15.006      0.094     14.542      0.099     14.073      0.027     40.800     14.009      0.038     28.700     12.498     -999.0      0.800      9.372     -999.0     -1.700     -999.0     -999.0     19.206     17.605     16.854     16.514     16.266             
 600   22.776127    -2.872418      e   0.0795     -999.0     -999.0     22.473      0.420     20.334      0.345     18.088      0.017     17.296      0.014     16.846      0.015     16.665      0.043     15.990      0.089     15.242      0.116     14.675      0.096     13.867      0.026     42.000     13.469      0.031     34.800      9.179      0.032     34.000      6.046      0.041     26.300     -999.0     22.278     19.809     17.752     17.066     16.758     16.561             
 601   20.603184    -3.209573      e   0.0795     -999.0     -999.0     20.232      0.277     19.936      0.138     18.593      0.016     18.001      0.017     17.573      0.018     17.445      0.053     16.708      0.129     15.652      0.145     15.337      0.178     14.775      0.033     33.200     14.516      0.056     19.200     10.749      0.114      9.500      8.073      0.224      4.800     -999.0     20.250     19.511     18.346     17.777     17.559     17.354             
 602   22.376703    -2.347916      e   0.0795     21.065      0.402     20.082      0.182     19.626      0.182     18.198      0.021     17.679      0.026     17.290      0.027     17.178      0.081     16.880      0.177     15.944      0.191     15.382      0.177     14.539      0.030     36.300     14.193      0.044     24.600     10.229      0.060     18.200      7.894      0.184      5.900     21.077     20.099     19.154     17.950     17.446     17.308     17.099             
 603   22.341034    -3.754730      a   0.0795     -999.0     -999.0     -999.0     -999.0     18.538      0.102     16.786      0.030     15.835      0.027     15.386      0.027     15.068      0.028     14.483      0.067     13.917      0.090     13.421      0.065     12.969      0.035     31.400     12.929      0.038     28.900     11.800      0.311      3.500      8.102     -999.0      1.200     -999.0     -999.0     18.037     16.412     15.624     15.253     14.963             
 604   22.925806    -3.040790      e   0.0795     19.514      0.096     19.222      0.070     18.375      0.093     17.419      0.015     17.067      0.013     16.762      0.022     16.664      0.072     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.982      0.032     33.500     14.764      0.063     17.400     10.936      0.117      9.300      8.660      0.336      3.200     19.547     19.240     18.072     17.230     16.882     16.805     16.620             
 605   21.948107    -3.298836      e   0.0795     21.119      0.205     21.212      0.191     19.821      0.115     18.611      0.016     18.001      0.015     17.624      0.016     17.407      0.048     16.742      0.133     16.104      0.169     15.596      0.189     14.983      0.034     31.700     14.689      0.058     18.600     10.947      0.129      8.400      8.249     -999.0      1.900     21.140     21.206     19.464     18.358     17.808     17.567     17.326             
 606   19.696486    -3.500930      e   0.0795     21.158      0.346     20.438      0.184     19.099      0.082     17.994      0.013     17.265      0.012     16.877      0.011     16.678      0.034     16.013      0.090     15.434      0.122     14.904      0.141     14.227      0.028     38.800     14.149      0.046     23.600     10.958      0.115      9.400      8.270     -999.0      1.700     21.135     20.435     18.750     17.687     17.065     16.777     16.589             
 607   22.802479    -2.206658      e   0.0795     20.323      0.206     20.375      0.221     18.768      0.103     17.299      0.009     16.515      0.008     16.114      0.009     15.820      0.028     15.305      0.070     14.531      0.070     14.163      0.072     13.561      0.025     42.800     13.428      0.031     35.000     10.933      0.111      9.800      9.036     -999.0      0.700     20.328     20.329     18.372     16.997     16.327     16.015     15.731             
 608   23.593704    -1.386931      e   0.0796     22.427      0.516     21.285      0.276     20.274      0.318     18.779      0.039     18.014      0.028     17.617      0.028     17.219      0.070     16.963      0.164     16.052      0.195     15.787      0.235     14.954      0.034     31.800     14.663      0.058     18.700     11.554      0.192      5.600      8.593     -999.0      1.500     22.400     21.276     19.940     18.504     17.837     17.510     17.127             
 609   22.834160    -3.489432      a   0.0796     -999.0     -999.0     21.932      0.453     18.440      0.071     16.706      0.016     15.837      0.012     15.416      0.011     15.169      0.018     14.774      0.094     14.101      0.117     13.525      0.077     13.263      0.052     21.000     13.246      0.058     18.700     11.942      0.337      3.200      8.498     -999.0     -0.400     -999.0     21.573     17.978     16.379     15.653     15.323     15.089             
 610   20.441626    -2.910202      a   0.0796     21.180      0.159     21.200      0.120     19.596      0.159     18.250      0.034     17.420      0.028     17.006      0.026     16.754      0.045     16.242      0.093     15.521      0.136     15.140      0.127     14.562      0.032     33.500     14.467      0.058     18.600     12.429      0.487      2.200      8.274     -999.0      1.600     21.182     21.160     19.216     17.926     17.226     16.900     16.665             
 611   22.857466    -2.854029      e   0.0796     20.704      0.190     20.048      0.117     19.473      0.173     18.278      0.021     17.776      0.021     17.449      0.050     17.311      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.239      0.037     29.100     15.121      0.080     13.600     12.442      0.452      2.400      9.119     -999.0      0.500     20.731     20.066     19.091     18.037     17.581     17.440     17.253             
 612   20.130014    -2.745876      a   0.0796     -999.0     -999.0     23.659      0.430     19.455      0.135     17.757      0.013     16.774      0.009     16.275      0.009     15.913      0.021     15.252      0.072     14.523      0.082     13.931      0.069     13.295      0.026     42.600     13.124      0.029     37.300     11.191      0.166      6.500      8.552     -999.0      0.900     -999.0     23.115     18.912     17.345     16.517     16.106     15.773             
 613   22.862881    -2.364217      e   0.0797     21.134      0.326     20.193      0.163     19.439      0.179     18.428      0.023     17.874      0.027     17.476      0.028     17.296      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.468      0.039     27.600     15.315      0.091     12.000     12.065      0.351      3.100      8.577     -999.0      1.400     21.130     20.211     19.131     18.195     17.668     17.434     17.205             
 614   21.781103    -2.736939      e   0.0797     21.180      0.338     21.268      0.303     19.353      0.088     18.042      0.014     17.241      0.019     16.765      0.023     16.481      0.033     15.572      0.073     14.769      0.066     13.953      0.066     13.033      0.024     45.700     12.245      0.023     47.500      8.483      0.025     43.800      5.491      0.034     31.700     21.169     21.209     18.911     17.680     16.982     16.628     16.347      Sy2/OL?
 615   22.352886    -2.366615      e   0.0798     19.321      0.173     18.804      0.073     18.022      0.049     17.028      0.009     16.642      0.010     16.372      0.010     16.298      0.039     16.398      0.159     15.670      0.147     15.349      0.165     14.082      0.027     40.500     13.839      0.036     30.200      9.763      0.044     24.700      7.820      0.152      7.100     19.342     18.822     17.696     16.824     16.475     16.388     16.270             
 616   23.257986    -1.153642      e   0.0798     20.020      0.181     20.224      0.131     19.190      0.082     18.086      0.037     17.593      0.041     17.277      0.045     17.252      0.059     17.133      0.211     15.715      0.166     15.071     -999.0     14.958      0.035     31.300     14.701      0.063     17.300     11.041      0.124      8.700      8.363     -999.0      1.900     20.075     20.238     18.871     17.891     17.415     17.327     17.216             
 617   23.005259    -2.234849      e   0.0798     20.021      0.176     19.812      0.118     19.039      0.082     18.076      0.012     17.620      0.015     17.323      0.016     17.147      0.057     16.712      0.138     16.179      0.198     14.706     -999.0     15.063      0.034     32.100     14.912      0.064     16.800     11.108      0.122      8.900      9.240     -999.0     -0.300     20.066     19.831     18.766     17.881     17.468     17.305     17.103             
 618   22.243731    -4.144344      e   0.0798     19.942      0.212     19.700      0.103     18.626      0.073     17.461      0.011     16.815      0.010     16.474      0.011     16.272      0.030     16.032      0.107     15.738      0.202     15.119      0.183     14.121      0.028     39.300     13.942      0.038     28.400     11.064      0.126      8.600      8.222     -999.0      1.800     19.962     19.707     18.262     17.179     16.633     16.394     16.202             
 619   22.948654    -2.304525      e   0.0798     20.162      0.200     19.496      0.109     18.259      0.078     16.736      0.574     15.969      0.101     15.565      0.034     15.338      0.342     15.124      0.103     14.369      0.084     13.936      0.084     13.440      0.039     27.700     13.269      0.043     25.100     10.260      0.083     13.100      7.947     -999.0      1.500     20.146     19.474     17.786     16.451     15.753     15.515     15.246             
 620   23.046654    -2.606264      a   0.0798     -999.0     -999.0     22.249      0.391     19.010      0.074     17.632      0.009     16.762      0.008     16.347      0.008     16.027      0.020     15.348      0.065     14.665      0.075     14.467      0.100     13.796      0.026     42.100     13.662      0.032     33.600     12.177      0.350      3.100      9.150     -999.0      0.400     -999.0     22.004     18.599     17.285     16.559     16.213     15.925             
 621   23.447401    -3.480892      e   0.0799     19.272      0.132     18.765      0.063     18.124      0.065     17.146      0.012     16.756      0.013     16.483      0.017     16.409      0.050     15.709     -999.0     15.701      0.184     14.430     -999.0     14.242      0.029     38.100     13.888      0.037     29.100     10.052      0.053     20.500      8.027      0.208      5.200     19.304     18.783     17.844     16.971     16.608     16.514     16.389             
 622   22.904001    -2.551656      e   0.0800     20.713      0.263     19.907      0.133     18.261      0.059     16.905      0.011     16.102      0.009     15.664      0.011     15.392      0.016     14.857      0.073     14.209      0.099     13.666      0.069     13.135      0.036     30.100     13.028      0.041     26.700     10.016      0.069     15.800      8.424      0.425      2.600     20.677     19.866     17.862     16.580     15.889     15.554     15.288             
 623   23.066996    -2.563030      e   0.0800     19.881      0.164     19.696      0.106     18.784      0.060     17.740      0.009     17.117      0.009     16.706      0.009     16.533      0.029     15.614      0.068     15.178      0.095     14.697      0.106     14.132      0.027     40.600     13.976      0.041     26.600     10.781      0.088     12.300      8.566      0.315      3.400     19.917     19.711     18.432     17.460     16.893     16.635     16.431             
 624   22.556341    -2.447575      a   0.0800     -999.0     -999.0     21.881      0.535     19.237      0.092     17.746      0.011     16.825      0.009     16.415      0.010     16.065      0.020     15.261      0.063     14.622      0.065     14.122      0.086     13.701      0.025     43.600     13.628      0.034     31.700     12.077      0.297      3.700      8.890     -999.0      0.600     -999.0     21.703     18.802     17.384     16.626     16.277     15.965             
 625   22.776794    -2.461336      e   0.0800     20.414      0.229     20.071      0.152     18.731      0.096     17.948      0.017     17.496      0.020     17.124      0.021     16.914      0.068     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.869      0.031     35.200     14.674      0.054     20.100     11.227      0.134      8.100      8.454     -999.0      1.400     20.410     20.086     18.477     17.743     17.296     17.087     16.823             
 626   22.989532    -2.532146      e   0.0800     21.163      0.372     19.872      0.142     18.384      0.115     17.182      0.014     16.503      0.015     16.127      0.013     15.975      0.049     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.151      0.033     33.300     13.999      0.045     24.100     10.744      0.094     11.600      8.696      0.462      2.400     21.123     19.859     17.988     16.885     16.300     16.052     15.893             
 627   23.324327    -0.760633      e   0.0800     21.503      0.243     20.860      0.216     19.528      0.133     17.965      0.015     17.164      0.012     16.767      0.012     16.519      0.034     16.268      0.114     15.585      0.150     15.216      0.169     14.385      0.030     35.700     14.313      0.047     22.900     11.940      0.271      4.000      8.419     -999.0      1.200     21.484     20.826     19.092     17.653     16.976     16.681     16.438             
 628   20.464169    -2.931799      e   0.0800     23.362      0.357     22.102      0.225     19.512      0.154     17.951      0.041     17.018      0.036     16.538      0.038     16.192      0.042     15.415      0.069     14.616      0.082     14.208      0.080     13.590      0.025     43.900     13.418      0.034     31.800     10.660      0.120      9.000      8.318      0.332      3.300     23.376     21.920     19.085     17.596     16.797     16.399     16.073             
 629   21.233006    -3.719252      e   0.0801     -999.0     -999.0     20.955      0.255     18.942      0.092     17.988      0.014     17.203      0.011     16.794      0.012     16.503      0.032     16.361      0.122     15.674      0.191     15.000      0.141     14.368      0.028     38.300     14.255      0.049     22.200     11.924      0.342      3.200      8.494     -999.0      0.700     -999.0     20.917     18.646     17.686     17.007     16.677     16.403             
 630   19.286489    -2.376876      e   0.0801     20.788      0.101     20.361      0.061     19.118      0.198     18.127      0.026     17.567      0.030     17.195      0.032     16.760      0.091     16.834      0.174     16.418      0.252     15.759      0.230     15.148      0.038     28.300     15.100      0.090     12.000     11.797     -999.0      2.000      8.961     -999.0     -0.400     20.785     20.371     18.796     17.867     17.359     17.072     16.646             
 631   22.863901    -2.475656      e   0.0803     -999.0     -999.0     22.087      0.417     19.710      0.179     18.539      0.022     17.707      0.019     17.230      0.018     16.897      0.053     16.223      0.096     15.354      0.104     14.819      0.116     14.193      0.027     39.900     14.003      0.040     27.300     10.550      0.078     13.900      8.435      0.260      4.200     -999.0     21.994     19.375     18.226     17.483     17.098     16.772             
 632   23.267666    -1.056066      e   0.0803     21.045      0.075     20.286      0.052     18.832      0.086     17.201      0.010     16.428      0.008     16.014      0.009     15.755      0.021     15.545      0.102     14.938      0.117     14.328      0.111     13.717      0.036     30.200     13.560      0.044     24.800     10.224      0.071     15.200      7.849     -999.0      1.700     21.016     20.241     18.371     16.895     16.225     15.938     15.666             
 633   21.085842    -3.213571      e   0.0804     -999.0     -999.0     21.696      0.416     20.854      0.330     18.690      0.017     17.895      0.016     17.518      0.016     17.218      0.044     16.426      0.105     15.782      0.149     15.394      0.153     14.768      0.031     35.200     14.466      0.052     21.000     12.043     -999.0      1.000      9.094     -999.0     -0.300     -999.0     21.655     20.379     18.367     17.700     17.438     17.139           LN
 634   19.211113    -2.358030      a   0.0804     22.632      0.320     22.732      0.361     18.807      0.075     17.292      0.023     16.348      0.020     15.917      0.020     15.618      0.023     15.165      0.067     14.322      0.089     13.832      0.064     13.318      0.024     45.300     13.218      0.030     36.100     11.882     -999.0      1.800      8.554     -999.0      0.600     22.644     22.308     18.350     16.896     16.126     15.768     15.509             
 635   23.356049    -1.129947      a   0.0804     23.043      0.240     21.775      0.149     19.142      0.093     17.429      0.017     16.500      0.016     16.059      0.017     15.809      0.021     15.324      0.068     14.605      0.103     14.148      0.083     13.607      0.024     44.400     13.530      0.033     32.600     12.244     -999.0      1.300      8.475     -999.0      1.500     23.063     21.564     18.664     17.069     16.310     15.941     15.722             
 636   22.910200    -2.520087      e   0.0804     21.898      0.484     20.584      0.176     18.774      0.087     17.538      0.010     16.848      0.010     16.491      0.011     16.267      0.034     15.929      0.091     15.383      0.130     14.719      0.103     13.933      0.026     41.100     13.781      0.036     30.000     10.413      0.063     17.300      8.434      0.258      4.200     21.864     20.548     18.403     17.250     16.666     16.405     16.193             
 637   21.138050    -3.202598      e   0.0804     22.046      0.485     21.664      0.402     19.871      0.215     18.502      0.022     17.830      0.022     17.486      0.024     17.288      0.071     16.758      0.142     15.938      0.174     15.200     -999.0     14.893      0.033     32.500     14.619      0.057     19.200     11.013      0.133      8.200      8.440     -999.0      1.800     22.018     21.620     19.488     18.230     17.656     17.428     17.227             
 638   23.088591    -0.336664      a   0.0804     -999.0     -999.0     22.412      0.189     20.093      0.092     18.885      0.017     18.055      0.013     17.676      0.013     17.437      0.034     16.547      0.128     16.077      0.193     15.380      0.184     15.120      0.036     30.000     15.003      0.073     14.800     12.050     -999.0      1.400      8.947     -999.0      0.600     -999.0     22.321     19.765     18.575     17.883     17.572     17.361             
 639   21.529184    -3.385421      a   0.0805     -999.0     -999.0     -999.0     -999.0     19.516      0.091     18.244      0.012     17.326      0.009     16.897      0.009     16.600      0.024     15.745      0.078     15.205      0.091     14.827      0.105     14.279      0.027     39.600     14.156      0.042     25.800     12.043     -999.0      1.200      8.938     -999.0     -0.800     -999.0     -999.0     19.100     17.873     17.112     16.753     16.491             
 640   19.195690    -2.531771      e   0.0805     20.052      0.067     19.358      0.031     19.340      0.189     17.076      0.016     16.050      0.044     17.840      0.045     15.147      0.880     15.147      0.109     14.299      0.131     13.751      0.090     13.220      0.036     30.300     13.115      0.043     25.400      9.860      0.078     14.000      8.112      0.462      2.400     20.117     19.348     19.151     16.967     15.937     17.940     15.183             
 641   22.201965    -2.517875      e   0.0806     20.339      0.263     19.906      0.136     19.235      0.084     18.082      0.011     17.561      0.012     17.237      0.013     17.228      0.053     16.384      0.104     16.203      0.196     15.470      0.185     14.577      0.030     35.800     14.448      0.055     19.600     10.409      0.075     14.600      8.717     -999.0      0.800     20.375     19.925     18.834     17.826     17.360     17.229     17.175             
 642   20.381706    -2.627216      e   0.0806     22.124      0.390     21.669      0.298     20.424      0.238     18.776      0.027     17.974      0.029     17.520      0.025     17.213      0.044     16.449      0.111     15.750      0.177     15.085      0.145     14.510      0.030     36.000     14.317      0.052     20.900     10.923      0.122      8.900      8.498     -999.0      0.900     22.119     21.635     19.917     18.439     17.733     17.416     17.095             
 643   22.394451    -2.574428      e   0.0807     20.887      0.192     21.011      0.223     19.553      0.171     18.550      0.025     18.016      0.027     17.706      0.031     17.573      0.108     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.638      0.043     25.100     15.456      0.111      9.800     12.272      0.335      3.200      8.741     -999.0      1.000     20.906     21.015     19.207     18.289     17.831     17.650     17.513             
 644   23.060736    -2.556423      e   0.0808     19.399      0.132     19.214      0.087     18.287      0.057     17.415      0.011     17.020      0.012     16.695      0.014     16.576      0.045     16.210      0.101     15.632      0.152     15.018      0.154     14.278      0.027     39.800     13.955      0.040     27.000      9.804      0.044     24.500      7.794      0.151      7.200     19.434     19.233     17.977     17.198     16.818     16.695     16.510             
 645   22.267853    -2.523468      a   0.0808     -999.0     -999.0     -999.0     -999.0     19.770      0.204     17.558      0.028     16.582      0.019     16.179      0.018     15.901      0.023     15.240      0.065     14.684      0.085     14.235      0.079     13.544      0.024     44.500     13.478      0.033     33.400     12.073     -999.0      1.000      8.189     -999.0      1.300     -999.0     -999.0     19.250     17.148     16.375     16.033     15.806             
 646   19.161016    -2.837900      e   0.0808     -999.0     -999.0     -999.0     -999.0     19.141      0.158     17.703      0.064     17.264      0.058     16.894      0.059     16.964      0.080     16.797      0.165     16.101      0.217     15.708      0.216     14.399      0.031     35.200     14.147      0.046     23.800     10.269      0.074     14.700      8.479      0.370      2.900     -999.0     -999.0     18.550     17.414     16.978     16.983     16.899             
 647   23.645735    -1.194155      e   0.0808     21.498      0.372     21.465      0.264     19.046      0.075     17.328      0.014     16.426      0.015     15.986      0.015     15.703      0.017     15.153      0.073     14.339      0.096     14.014      0.070     13.298      0.024     44.600     13.106      0.028     38.400     10.313      0.087     12.500      8.474     -999.0      1.200     21.461     21.288     18.587     16.995     16.240     15.883     15.615             
 648   23.834042    -2.492766      e   0.0808     21.705      0.499     21.171      0.288     19.795      0.145     18.668      0.020     17.954      0.019     17.570      0.019     17.243      0.054     16.770      0.145     16.008      0.161     15.506      0.188     15.144      0.035     31.400     14.961      0.077     14.000     12.205      0.305      3.600      9.172     -999.0     -0.400     21.688     21.166     19.512     18.415     17.788     17.472     17.158             
 649   23.596809    -3.500250      e   0.0809     20.264      0.126     19.665      0.082     18.339      0.036     17.297      0.007     16.686      0.006     16.262      0.006     16.002      0.017     15.406      0.073     14.516      0.078     13.858      0.063     13.201      0.023     46.600     12.863      0.026     42.300      8.618      0.023     46.800      6.151      0.046     23.800     20.247     19.670     18.059     17.069     16.486     16.200     15.902             
 650   19.369123    -2.074884      e   0.0809     20.580      0.230     20.118      0.108     19.960      0.272     18.408      0.025     17.902      0.031     17.669      0.042     17.545      0.128     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.372      0.041     26.500     15.070      0.088     12.300     11.713      0.256      4.200      8.924     -999.0      0.100     20.652     20.137     19.544     18.167     17.706     17.686     17.503             
 651   21.324642    -3.659257      e   0.0809     20.676      0.241     20.135      0.149     19.015      0.048     17.938      0.008     17.331      0.008     16.938      0.008     16.717      0.023     15.761      0.075     15.097      0.081     14.705      0.097     14.215      0.027     40.000     14.018      0.042     26.100     10.314      0.070     15.400      8.414     -999.0      1.400     20.673     20.146     18.708     17.696     17.138     16.881     16.630             
 652   21.906546    -2.344083      e   0.0809     20.960      0.325     20.577      0.239     18.921      0.112     17.861      0.016     17.182      0.016     16.792      0.015     16.509      0.041     15.947      0.101     15.172      0.104     15.067      0.151     13.858      0.026     42.000     13.600      0.035     30.700      9.790      0.047     23.100      7.846      0.175      6.200     20.937     20.563     18.559     17.552     16.964     16.674     16.403             
 653   22.218315    -4.151278      a   0.0811     -999.0     -999.0     21.387      0.510     17.701      0.077     16.331      0.012     15.429      0.010     15.014      0.010     14.767      0.016     14.709      0.072     14.056      0.101     13.577      0.071     12.780      0.024     44.600     12.754      0.027     40.700     12.094      0.333      3.300      9.074     -999.0     -1.100     -999.0     21.052     17.271     15.964     15.227     14.889     14.675             
 654   23.085733    -3.267096      a   0.0811     22.140      0.334     22.299      0.359     18.238      0.072     16.397      0.007     15.431      0.006     14.997      0.006     14.663      0.014     14.465      0.061     13.775      0.073     13.384      0.072     12.648      0.027     40.500     12.641      0.029     37.600     11.244      0.144      7.500      8.846     -999.0     -0.200     22.161     21.753     17.738     16.012     15.223     14.857     14.558             
 655   21.843081    -2.429004      e   0.0812     20.259      0.234     19.585      0.134     17.746      0.070     16.409      0.008     15.579      0.007     15.183      0.007     14.934      0.021     15.236      0.097     14.548      0.121     14.038      0.088     12.987      0.023     47.400     12.854      0.027     40.700      9.599      0.043     25.100      7.578      0.143      7.600     20.221     19.527     17.262     16.021     15.349     15.041     14.828             
 656   21.844437    -2.426265      e   0.0812     -999.0     -999.0     -999.0     -999.0     15.344      0.083     32.620      0.835     17.131      0.910     31.392      2.786     15.497      0.340     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.087     32.341     16.789     31.226     15.293             
 657   21.950834    -2.514236      e   0.0812     20.225      0.223     20.123      0.159     18.515      0.069     17.145      0.007     16.373      0.006     15.969      0.007     15.737      0.021     15.195      0.076     14.512      0.083     13.846      0.072     13.041      0.024     46.100     12.705      0.026     42.300      9.241      0.034     32.100      6.890      0.091     12.000     20.219     20.086     18.043     16.791     16.146     15.853     15.634             
 658   23.177273    -3.327377      a   0.0813     -999.0     -999.0     21.895      0.428     19.242      0.108     17.564      0.012     16.572      0.009     16.147      0.010     15.827      0.024     15.349      0.074     14.596      0.080     14.268      0.085     13.555      0.025     43.000     13.456      0.031     35.100     12.235      0.336      3.200      8.907     -999.0      0.500     -999.0     21.674     18.744     17.169     16.367     16.002     15.725             
 659   23.001362    -3.579478      e   0.0813     20.045      0.171     19.912      0.117     17.692      0.053     16.245      0.008     15.368      0.007     14.919      0.007     14.665      0.013     14.421      0.074     13.817      0.097     13.230      0.063     12.612      0.030     35.600     12.544      0.034     32.100      9.862      0.066     16.500      7.832      0.291      3.700     20.010     19.800     17.277     15.908     15.167     14.805     14.567             
 660   19.493265    -2.052749      e   0.0814     21.315      0.112     20.620      0.061     18.978      0.088     17.825      0.013     17.121      0.012     16.728      0.013     16.494      0.038     16.186      0.106     15.617      0.129     15.065      0.148     14.244      0.028     38.600     14.046      0.042     25.600     10.707      0.101     10.700      8.651     -999.0      0.700     21.281     20.600     18.599     17.510     16.906     16.623     16.395             
 661   22.994839    -3.546499      e   0.0814     -999.0     -999.0     21.711      0.292     19.963      0.101     18.736      0.015     18.052      0.013     17.633      0.013     17.458      0.040     16.339      0.100     15.784      0.147     15.541      0.191     14.900      0.031     34.500     14.726      0.056     19.200     11.118      0.117      9.200      8.592     -999.0      1.600     -999.0     21.681     19.601     18.467     17.850     17.573     17.369             
 662   22.693260    -4.268905      a   0.0814     -999.0     -999.0     -999.0     -999.0     19.856      0.091     18.158      0.010     17.288      0.007     16.879      0.008     16.587      0.015     15.605      0.062     14.886      0.069     14.560      0.082     14.141      0.028     39.100     14.089      0.044     24.700     11.928     -999.0      2.000      8.769     -999.0      0.700     -999.0     -999.0     19.362     17.794     17.079     16.762     16.492             
 663   22.343519    -4.513805      e   0.0814     20.054      0.173     19.691      0.102     19.059      0.069     18.042      0.019     17.500      0.028     17.158      0.039     17.074      0.052     16.315      0.091     15.697      0.134     15.341      0.161     14.405      0.028     38.300     14.238      0.044     24.400     10.818      0.099     10.900      8.536     -999.0      1.700     20.098     19.711     18.768     17.819     17.324     17.155     17.024             
 664   23.326286    -3.413390      e   0.0814     20.438      0.142     19.806      0.097     18.570      0.084     17.511      0.013     16.849      0.012     16.512      0.013     16.390      0.044     16.263      0.123     15.674      0.153     15.228      0.167     14.282      0.028     38.600     14.110      0.042     26.100     10.884      0.092     11.800      8.678      0.320      3.400     20.424     19.812     18.251     17.241     16.680     16.442     16.329             
 665   19.160179    -2.834854      e   0.0814     19.403      0.085     18.528      0.041     18.143      0.042     17.186      0.011     16.862      0.012     16.560      0.013     16.577      0.038     16.367      0.127     15.641      0.160     14.868     -999.0     14.170      0.029     37.600     13.865      0.038     28.300      9.649      0.045     24.300      7.700      0.182      6.000     19.427     18.542     17.731     16.932     16.618     16.617     16.526             
 666   19.343332    -1.840134      e   0.0814     21.504      0.143     21.290      0.110     19.272      0.113     17.735      0.015     16.875      0.012     16.433      0.013     16.168      0.026     15.629      0.073     14.879      0.101     14.451      0.088     13.754      0.026     41.800     13.546      0.035     31.500     10.879      0.137      7.900      8.215     -999.0      1.900     21.473     21.192     18.689     17.310     16.606     16.281     16.039             
 667   19.732386    -2.890185      e   0.0814     20.077      0.056     19.706      0.033     18.956      0.099     17.844      0.014     17.385      0.016     17.042      0.017     16.862      0.053     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.999      0.036     30.400     14.773      0.064     16.900     11.040      0.126      8.600      8.774     -999.0      0.900     20.111     19.725     18.571     17.594     17.167     17.020     16.784             
 668   22.658789    -1.436646      e   0.0815     20.280      0.069     19.840      0.038     19.346      0.160     17.990      0.019     17.461      0.021     17.119      0.022     16.979      0.065     16.791      0.150     15.520     -999.0     15.658     -999.0     14.847      0.032     33.500     14.695      0.059     18.400     11.232      0.118      9.200      8.537     -999.0      1.400     20.329     19.859     18.951     17.763     17.274     17.130     16.926             
 669   19.362345    -2.143993      a   0.0815     22.943      0.346     21.976      0.159     18.990      0.091     17.317      0.016     16.381      0.017     15.940      0.016     15.649      0.023     15.076      0.073     14.323      0.100     13.938      0.068     13.567      0.045     24.300     13.504      0.053     20.700     11.740      0.352      3.100      7.620     -999.0      1.100     22.970     21.709     18.482     16.934     16.167     15.806     15.545             
 670   23.525953    -1.126616      a   0.0816     -999.0     -999.0     22.453      0.532     19.210      0.084     17.465      0.013     16.527      0.011     16.142      0.010     15.810      0.019     15.338      0.070     14.701      0.098     14.494      0.094     13.556      0.025     43.100     13.505      0.034     31.500     12.036     -999.0      1.700      8.382     -999.0      1.500     -999.0     22.123     18.753     17.106     16.348     16.024     15.729             
 671   22.451691    -4.337834      e   0.0816     20.856      0.257     20.079      0.123     18.894      0.092     17.742      0.013     17.167      0.012     16.765      0.013     16.618      0.036     15.981     -999.0     15.752      0.166     15.229      0.168     14.364      0.028     38.900     14.068      0.043     25.200     10.222      0.061     17.700      8.296      0.269      4.000     20.836     20.086     18.525     17.491     16.951     16.739     16.530             
 672   22.091928    -4.083933      e   0.0817     -999.0     -999.0     -999.0     -999.0     19.602      0.124     17.808      0.011     16.900      0.008     16.496      0.009     16.156      0.019     15.567      0.076     14.773      0.076     14.426      0.082     13.832      0.026     41.400     13.706      0.035     30.800     12.159     -999.0      1.000      9.097     -999.0     -0.700     -999.0     -999.0     19.146     17.452     16.710     16.376     16.066             
 673   23.011524    -3.693544      e   0.0818     20.422      0.220     20.154      0.141     20.090      0.353     18.303      0.031     17.872      0.046     17.652      0.067     17.775      0.138     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.595      0.044     24.400     15.275      0.094     11.600     12.366     -999.0      0.800      9.030      0.452      2.400     20.516     20.173     19.594     18.087     17.640     17.785     17.742             
 674   19.234818    -1.855729      a   0.0818     -999.0     -999.0     23.003      0.306     19.846      0.131     18.027      0.016     17.060      0.015     16.585      0.014     16.249      0.023     15.444      0.065     14.767      0.090     14.297      0.082     13.809      0.026     41.700     13.732      0.037     29.200     11.793     -999.0      1.400      8.627     -999.0     -1.500     -999.0     22.669     19.264     17.596     16.801     16.420     16.115             
 675   20.402203    -2.185345      e   0.0820     20.518      0.198     20.165      0.136     20.158      0.672     18.149      0.087     17.540      0.095     17.015      0.117     16.831      0.131     16.305      0.120     15.494      0.141     14.790      0.124     13.867      0.030     36.300     13.398      0.035     31.300      9.479      0.049     22.200      7.195      0.151      7.200     20.610     20.180     19.546     17.826     17.233     16.965     16.688             
 676   19.399586    -2.136730      a   0.0820     -999.0     -999.0     22.241      0.481     19.058      0.114     17.133      0.011     16.193      0.009     15.790      0.009     15.479      0.020     15.109      0.070     14.375      0.088     13.805      0.073     13.264      0.025     43.500     13.171      0.030     36.300     11.909      0.286      3.800      8.379     -999.0      1.800     -999.0     21.885     18.540     16.737     15.984     15.654     15.383             
 677   19.480707    -2.001980      e   0.0821     -999.0     -999.0     22.669      0.222     19.817      0.196     18.320      0.018     17.437      0.014     17.040      0.015     16.756      0.047     16.255      0.103     15.417      0.137     14.818      0.119     14.453      0.029     37.000     14.263      0.050     21.700     11.865      0.316      3.400      8.473      0.317      3.400     -999.0     22.462     19.326     17.928     17.218     16.897     16.655             
 678   22.265846    -4.165919      e   0.0823     20.299      0.243     19.901      0.111     19.032      0.077     17.804      0.010     17.207      0.009     16.813      0.010     16.632      0.027     16.014      0.089     15.520      0.145     14.772      0.121     14.239      0.028     38.600     14.032      0.042     26.000     10.362      0.067     16.100      8.897      0.493      2.200     20.322     19.914     18.628     17.531     16.986     16.768     16.542             
 679   20.400246    -2.185613      e   0.0823     21.899      0.536     -999.0     -999.0     20.252      0.195     18.439      0.038     17.730      0.045     17.323      0.049     17.175      0.064     16.093      0.106     15.465      0.148     15.091      0.145     14.246      0.034     31.900     13.497      0.036     30.000      9.458      0.048     22.400      6.253      0.068     15.900     21.897     -999.0     19.669     18.080     17.480     17.257     17.082         Sy2?
 680   23.051357    -3.806093      e   0.0824     21.068      0.309     20.457      0.179     19.283      0.167     18.426      0.026     17.795      0.021     17.428      0.025     17.422      0.088     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.288      0.038     28.700     15.182      0.091     11.900     12.110      0.318      3.400      8.582     -999.0      1.000     21.058     20.472     18.989     18.164     17.609     17.383     17.356             
 681   22.241621    -4.178038      e   0.0824     -999.0     -999.0     20.220      0.249     18.993      0.129     17.441      0.065     16.718      0.059     16.284      0.047     16.101      0.065     15.571      0.088     14.584      0.094     13.726      0.064     12.840      0.023     46.500     12.339      0.023     46.900      8.199      0.022     48.600      6.369      0.054     20.100     -999.0     20.200     18.486     17.128     16.487     16.228     16.006             
 682   23.067425    -3.746408      e   0.0824     20.081      0.175     19.395      0.103     17.860      0.084     16.616      0.015     15.877      0.013     15.483      0.014     15.250      0.024     15.391      0.093     14.739      0.097     14.255      0.098     13.463      0.029     37.100     13.351      0.035     31.100     10.407      0.082     13.300      7.857     -999.0      1.900     20.050     19.373     17.490     16.311     15.681     15.394     15.165             
 683   19.255806    -1.844910      a   0.0825     -999.0     -999.0     22.874      0.292     19.491      0.115     17.752      0.012     16.836      0.010     16.426      0.010     16.158      0.022     15.521      0.071     14.842      0.093     14.317      0.075     13.761      0.026     42.300     13.670      0.036     29.900     11.853     -999.0      1.200      8.847     -999.0     -0.800     -999.0     22.518     18.919     17.324     16.597     16.278     16.050             
 684   22.734201    -4.182858      e   0.0827     21.788      0.408     21.140      0.236     19.698      0.162     18.436      0.023     17.777      0.018     17.438      0.020     17.258      0.056     16.510      0.124     16.174      0.182     15.495      0.180     15.079      0.036     30.300     14.914      0.070     15.400     12.091      0.303      3.600      9.063      0.531      2.000     21.762     21.128     19.281     18.132     17.582     17.361     17.189             
 685   23.661982    -1.022075      e   0.0827     19.744      0.174     19.170      0.077     18.243      0.061     16.972      0.009     16.400      0.007     16.020      0.008     15.825      0.026     15.087     -999.0     14.426     -999.0     14.994      0.146     14.070      0.041     26.700     13.837      0.053     20.500     10.232      0.095     11.400      8.510     -999.0      0.100     19.752     19.182     17.868     16.733     16.202     15.992     15.747             
 686   22.211281    -4.161713      e   0.0828     19.867      0.180     19.078      0.097     18.296      0.053     16.918      0.015     16.244      0.016     15.829      0.015     15.671      0.015     15.061      0.065     14.377      0.091     13.801      0.068     13.124      0.030     36.200     12.573      0.030     36.100      8.733      0.032     33.700      5.972      0.068     16.000     19.870     19.088     17.850     16.623     16.023     15.789     15.587             
 687   19.157368    -1.824529      e   0.0829     -999.0     -999.0     19.355      0.126     18.021      0.069     16.856      0.010     16.225      0.010     15.853      0.011     15.639      0.030     16.466      0.209     15.828      0.276     15.144      0.163     14.145      0.039     27.600     13.959      0.051     21.100     10.788      0.152      7.100      7.943     -999.0      0.700     -999.0     19.355     17.598     16.537     15.996     15.761     15.542             
 688   23.095676    -3.744651      e   0.0830     19.591      0.147     19.211      0.096     17.915      0.067     16.613      0.008     15.871      0.007     15.456      0.007     15.237      0.017     15.062      0.080     14.298      0.077     13.974      0.085     13.269      0.035     31.100     13.129      0.038     28.300     10.398      0.091     11.900      8.433      0.522      2.100     19.587     19.200     17.499     16.302     15.661     15.371     15.144             
 689   23.009472    -3.681392      e   0.0830     -999.0     -999.0     21.672      0.444     19.910      0.468     18.837      0.043     18.036      0.052     17.627      0.035     17.407      0.103     16.942      0.162     16.165      0.197     15.355     -999.0     14.929      0.032     33.400     14.797      0.065     16.700     12.145      0.395      2.700      8.964     -999.0     -0.900     -999.0     21.643     19.527     18.509     17.832     17.524     17.314             
 690   19.345116    -2.054397      e   0.0833     21.344      0.120     20.692      0.062     20.459      0.419     18.424      0.023     17.907      0.023     17.527      0.024     17.204      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.791      0.033     32.900     14.512      0.055     19.900     10.687      0.109     10.000      8.153     -999.0      2.000     21.397     20.704     19.960     18.166     17.663     17.544     17.117             
 691   19.415749    -2.018442      e   0.0833     -999.0     -999.0     -999.0     -999.0     19.297      0.071     18.312      0.045     17.774      0.045     17.419      0.048     17.283      0.046     16.387      0.136     15.842      0.149     15.223      0.139     14.610      0.040     27.200     14.199      0.059     18.500     10.286      0.084     12.900      8.042      0.289      3.800     -999.0     -999.0     18.943     18.037     17.552     17.389     17.206             
 692   19.340340    -2.075509      e   0.0833     20.895      0.088     20.192      0.042     19.120      0.086     18.133      0.013     17.530      0.013     17.179      0.014     17.033      0.052     16.824      0.160     16.159      0.205     15.500      0.192     14.731      0.032     33.700     14.458      0.054     19.900     10.760      0.106     10.300      8.467     -999.0      1.300     20.885     20.207     18.800     17.864     17.341     17.113     16.960             
 693   23.125029    -0.583464      e   0.0833     22.194      0.146     22.087      0.136     20.128      0.124     18.804      0.016     17.948      0.012     17.532      0.013     17.308      0.034     16.348      0.107     15.578      0.124     15.184      0.150     14.693      0.031     35.400     14.566      0.051     21.200     12.060      0.295      3.700      8.897     -999.0      0.900     22.169     22.016     19.731     18.469     17.758     17.423     17.221             
 694   19.418207    -2.019177      e   0.0835     -999.0     -999.0     19.184      0.107     18.541      0.073     17.333      0.040     16.802      0.037     16.443      0.040     16.376      0.052     16.078      0.120     15.262      0.122     14.819      0.124     13.128      0.025     43.300     12.414      0.026     42.300      8.986      0.033     32.800      6.636      0.085     12.800     -999.0     19.204     18.107     17.056     16.568     16.453     16.308             
 695   20.829870    -4.233677      e   0.0836     20.558      0.223     19.883      0.123     18.956      0.068     17.595      0.009     16.962      0.008     16.549      0.007     16.321      0.019     15.421      0.073     14.839      0.093     14.372      0.088     13.597      0.026     42.300     13.313      0.033     33.200      9.305      0.038     28.500      7.565      0.181      6.000     20.558     19.891     18.558     17.342     16.753     16.507     16.230             
 696   22.958361    -0.623208      e   0.0836     20.004      0.113     19.382      0.079     18.850      0.111     17.671      0.015     17.093      0.012     16.835      0.018     16.862      0.065     17.001      0.193     16.164      0.236     15.265     -999.0     14.761      0.032     34.400     14.621      0.057     18.900     10.996      0.116      9.300      8.693     -999.0      1.500     20.036     19.402     18.506     17.427     16.936     16.792     16.823             
 697   22.987497    -3.777539      a   0.0836     -999.0     -999.0     22.784      0.771     20.440      0.419     18.277      0.025     17.363      0.019     16.984      0.017     16.708      0.041     16.274      0.105     15.814      0.155     15.218      0.172     14.637      0.030     36.800     14.595      0.056     19.300     12.446     -999.0      0.600      8.776     -999.0      1.100     -999.0     22.543     19.944     17.903     17.170     16.867     16.626             
 698   21.785280    -3.363751      e   0.0836     19.539      0.088     19.096      0.062     18.773      0.102     17.844      0.026     17.504      0.022     17.452      0.038     17.181      0.085     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.169      0.036     30.500     14.897      0.067     16.300     11.665      0.211      5.100      9.077      0.502      2.200     19.601     19.111     18.495     17.661     17.415     17.402     17.206             
 699   19.351091    -2.033731      e   0.0838     -999.0     -999.0     22.022      0.599     19.323      0.120     17.963      0.014     17.100      0.011     16.650      0.011     16.284      0.031     15.821      0.096     15.093      0.101     14.323      0.078     13.926      0.027     40.900     13.787      0.037     29.300     11.337      0.189      5.800      8.832      0.503      2.200     -999.0     21.859     18.909     17.609     16.871     16.500     16.160             
 700   21.813025    -3.361093      e   0.0841     20.426      0.132     19.859      0.091     19.022      0.107     17.883      0.017     17.362      0.017     17.071      0.019     16.998      0.062     16.986      0.204     15.094     -999.0     15.259     -999.0     14.761      0.033     33.300     14.503      0.053     20.400     10.840      0.113      9.600      8.930      0.539      2.000     20.440     19.878     18.644     17.631     17.183     17.048     16.956             
 701   20.870443    -0.867560      e   0.0842     21.265      0.107     20.646      0.064     19.367      0.130     18.246      0.021     17.611      0.014     17.307      0.022     17.124      0.070     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.906      0.034     32.400     14.713      0.057     19.000     11.611      0.228      4.800      8.449     -999.0      1.900     21.247     20.650     18.970     17.934     17.423     17.203     17.058             
 702   22.947474    -3.674878      a   0.0842     -999.0     -999.0     -999.0     -999.0     18.820      0.096     17.346      0.013     16.430      0.011     16.001      0.011     15.693      0.018     15.228      0.070     14.522      0.079     14.093      0.080     13.415      0.024     45.300     13.308      0.029     37.200     11.651      0.223      4.900      8.758      0.380      2.900     -999.0     -999.0     18.369     16.974     16.222     15.867     15.591             
 703   21.749882    -3.325817      a   0.0843     -999.0     -999.0     -999.0     -999.0     19.410      0.146     17.502      0.011     16.583      0.008     16.162      0.009     15.888      0.023     15.385      0.074     14.762      0.105     14.267      0.083     13.671      0.026     42.100     13.578      0.033     32.600     12.098      0.300      3.600      8.423     -999.0      1.700     -999.0     -999.0     18.877     17.102     16.363     16.027     15.786             
 704   21.758440    -3.793414      e   0.0843     20.598      0.240     20.322      0.159     18.946      0.067     17.971      0.010     17.224      0.008     16.792      0.008     16.562      0.021     15.754      0.081     15.160      0.080     14.679      0.093     13.673      0.026     42.500     13.154      0.030     35.800     10.599      0.109     10.000      8.601      0.379      2.900     20.595     20.324     18.602     17.644     16.995     16.678     16.450          Sy1
 705   23.037218    -4.149574      e   0.0844     20.541      0.223     19.893      0.126     18.797      0.084     17.684      0.014     17.126      0.013     16.768      0.014     16.645      0.036     16.201      0.116     15.690      0.140     15.202      0.162     14.305      0.027     40.200     14.066      0.038     28.200     10.317      0.061     17.700      8.803      0.390      2.800     20.533     19.906     18.439     17.431     16.928     16.748     16.579             
 706   21.757870    -3.343424      a   0.0844     -999.0     -999.0     -999.0     -999.0     19.263      0.091     17.839      0.020     16.899      0.015     16.465      0.014     16.131      0.022     15.239      0.065     14.611      0.080     14.225      0.073     13.656      0.026     41.300     13.564      0.031     34.700     12.612      0.484      2.200      8.633     -999.0      1.000     -999.0     -999.0     18.828     17.447     16.674     16.312     16.016             
 707   19.525736    -2.114359      e   0.0846     20.278      0.069     19.589      0.035     18.356      0.085     16.777      0.018     16.025      0.016     15.642      0.012     15.322      0.023     15.327      0.104     14.454      0.091     14.170      0.105     13.462      0.035     31.200     13.346      0.041     26.700     10.500      0.096     11.300      7.953     -999.0      1.500     20.259     19.565     17.885     16.440     15.803     15.541     15.223             
 708   22.700821    -0.669581      e   0.0850     20.328      0.044     19.616      0.024     18.395      0.028     17.102      0.005     16.382      0.004     15.987      0.004     15.770      0.010     14.890      0.056     14.119      0.054     13.699      0.068     13.172      0.024     45.500     13.015      0.027     40.200      9.659      0.043     25.100      7.387      0.110      9.900     20.309     19.612     18.032     16.823     16.198     15.919     15.693             
 709   22.507469    -0.707515      e   0.0855     20.342      0.142     19.941      0.097     18.512      0.066     17.298      0.011     16.656      0.010     16.261      0.010     16.102      0.028     15.810      0.092     15.287      0.129     14.650      0.125     14.295      0.048     22.800     14.054      0.058     18.600     10.510      0.099     11.000      7.921     -999.0      1.500     20.328     19.934     18.152     17.036     16.459     16.221     16.025             
 710   20.169325    -2.880730      e   0.0857     21.187      0.355     21.013      0.280     19.491      0.151     18.231      0.484     17.522      1.182     17.071      1.255     16.875      0.585     16.061      0.097     15.290      0.114     14.954      0.133     14.127      0.038     28.700     13.954      0.046     23.500     10.296      0.075     14.500      8.464      0.419      2.600     21.181     20.994     19.060     17.930     17.250     17.008     16.745             
 711   20.523703    -2.794589      e   0.0873     21.098      0.236     20.555      0.144     19.935      0.117     18.656      0.016     18.024      0.014     17.680      0.015     17.446      0.046     16.787      0.147     15.914      0.188     15.688      0.221     15.265      0.039     27.500     15.142      0.086     12.600     12.179     -999.0      0.700      8.260     -999.0      1.400     21.129     20.575     19.545     18.371     17.835     17.611     17.376             
 712   22.225677    -2.605318      e   0.0875     20.013      0.225     19.601      0.112     18.955      0.088     18.121      0.015     17.855      0.016     17.576      0.025     17.555      0.097     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.425      0.041     26.300     15.290      0.102     10.700     11.408      0.160      6.800      8.507     -999.0      1.300     20.052     19.622     18.660     17.934     17.665     17.669     17.534             
 713   21.641573    -3.342656      e   0.0876     21.694      0.492     21.378      0.319     19.857      0.152     18.689      0.021     18.031      0.020     17.615      0.020     17.339      0.058     16.740      0.146     16.165      0.220     15.654      0.210     15.006      0.034     31.800     14.875      0.069     15.800     11.448      0.174      6.200      8.756     -999.0      0.700     21.679     21.368     19.477     18.390     17.800     17.518     17.227             
 714   21.431976    -3.444771      e   0.0876     20.844      0.294     20.668      0.233     18.940      0.110     17.934      0.020     17.334      0.015     16.930      0.018     16.801      0.056     16.668      0.150     15.788      0.185     15.368      0.175     14.463      0.029     37.300     14.256      0.047     23.300     11.002      0.117      9.200      8.381     -999.0      1.600     20.825     20.659     18.601     17.660     17.114     16.881     16.709             
 715   20.982592    -3.166668      e   0.0878     19.859      0.188     19.355      0.122     18.457      0.110     17.057      0.011     16.366      0.011     16.041      0.012     15.795      0.035     16.077      0.132     15.321      0.147     15.005      0.137     13.899      0.027     40.700     13.728      0.036     29.800     10.811      0.110      9.800      8.274     -999.0      1.300     19.873     19.362     18.077     16.766     16.195     15.970     15.737             
 716   22.020803    -2.385413      e   0.0879     -999.0     -999.0     -999.0     -999.0     20.210      0.187     18.707      0.018     17.841      0.016     17.454      0.016     17.148      0.049     16.356      0.099     15.715      0.142     15.289      0.162     14.672      0.029     37.200     14.587      0.055     19.800     11.549      0.197      5.500      8.364      0.292      3.700     -999.0     -999.0     19.737     18.322     17.629     17.319     17.054             
 717   21.387159    -3.476002      a   0.0879     -999.0     -999.0     21.432      0.455     18.623      0.058     16.935      0.015     15.990      0.013     15.569      0.013     15.245      0.017     14.642      0.059     14.025      0.069     13.534      0.059     12.934      0.029     37.400     12.891      0.031     34.700     11.909      0.308      3.500      8.268     -999.0      0.900     -999.0     21.180     18.111     16.537     15.776     15.432     15.144             
 718   21.393112    -3.513673      e   0.0879     -999.0     -999.0     21.645      0.510     19.411      0.156     18.063      0.036     17.206      0.023     16.769      0.022     16.424      0.038     15.762      0.090     15.250      0.117     14.550      0.089     13.802      0.027     40.500     13.594      0.033     32.700     10.386      0.069     15.700      8.458     -999.0      1.100     -999.0     21.541     19.004     17.705     16.981     16.624     16.307             
 719   21.994915    -2.301129      a   0.0881     -999.0     -999.0     21.760      0.395     20.458      0.161     18.767      0.013     17.915      0.011     17.578      0.011     17.301      0.035     16.186      0.078     15.594      0.124     15.129      0.136     14.914      0.033     33.300     14.694      0.057     18.900     12.237     -999.0      0.900      9.130     -999.0      0.100     -999.0     21.716     19.979     18.382     17.705     17.451     17.216             
 720   20.232691    -2.995961      e   0.0884     -999.0     -999.0     20.535      0.210     19.792      2.212     17.626      0.370     16.805      0.383     16.262      0.294     15.861      0.189     15.177      0.069     14.384      0.094     13.866      0.063     13.723      0.064     16.900     13.420      0.066     16.500     10.031      0.077     14.000      7.693     -999.0      1.800     -999.0     20.500     19.192     17.261     16.498     16.129     15.695             
 721   21.804462    -1.978533      e   0.0888     -999.0     -999.0     22.232      0.477     21.228      1.096     18.686      0.025     17.925      0.017     17.474      0.023     17.205      0.088     16.725      0.132     15.954      0.174     15.529      0.199     14.647      0.030     35.700     14.418      0.047     22.900     10.653      0.104     10.400      8.382     -999.0      1.800     -999.0     22.143     20.679     18.329     17.663     17.374     17.081             
 722   21.719830    -1.606537      e   0.0891     20.449      0.074     -999.0     -999.0     20.049      0.312     18.107      0.015     17.614      0.016     17.414      0.022     17.135      0.057     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.987      0.034     32.100     14.818      0.066     16.500     11.087      0.124      8.800      8.845      0.410      2.600     20.543     -999.0     19.682     17.858     17.446     17.385     17.105             
 723   21.412533    -4.468654      e   0.0891     -999.0     -999.0     21.269      0.292     20.515      0.336     18.797      0.229     18.082      0.199     17.740      0.195     17.529      0.101     16.785      0.136     16.072      0.172     14.869     -999.0     14.965      0.034     32.000     14.880      0.071     15.300     11.839      0.313      3.500      8.872     -999.0      0.200     -999.0     21.268     19.976     18.465     17.861     17.692     17.453             
 724   19.290083    -2.492854      e   0.0894     -999.0     -999.0     22.222      0.185     19.769      0.183     18.345      0.033     17.484      0.021     16.886      0.044     16.634      0.041     15.835      0.088     15.004      0.096     14.623      0.095     13.796      0.026     41.900     13.557      0.039     27.900     10.255      0.077     14.000      8.281     -999.0      1.500     -999.0     22.078     19.288     17.974     17.198     16.746     16.480             
 725   22.987103    -2.100628      e   0.0900     20.198      0.183     19.711      0.103     18.980      0.077     18.279      0.014     18.046      0.019     17.767      0.023     17.687      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.581      0.042     26.000     15.227      0.082     13.300     11.451      0.152      7.200      9.218      0.539      2.000     20.225     19.732     18.760     18.131     17.878     17.858     17.662             
 726   22.567324    -4.277023      e   0.0901     19.784      0.159     19.538      0.095     18.687      0.126     18.013      0.029     17.770      0.097     17.474      0.039     17.477      0.136     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.681      0.044     24.900     15.467      0.106     10.200     11.813      0.271      4.000      8.441     -999.0      1.500     19.821     19.561     18.428     17.835     17.569     17.570     17.436             
 727   20.119608    -0.166296      e   0.0902     19.442      0.103     18.721      0.055     17.834      0.074     16.896      0.030     16.480      0.085     16.253      0.053     16.320      0.117     16.444      0.153     15.811      0.182     15.337      0.194     14.455      0.030     36.300     14.229      0.046     23.600     10.433      0.074     14.700      8.508     -999.0      1.700     19.440     18.746     17.530     16.709     16.294     16.352     16.301             
 728   22.425694    -4.412305      e   0.0903     18.328      0.091     18.073      0.045     17.552      0.042     16.476      0.008     16.020      0.007     15.683      0.007     15.582      0.025     15.885      0.136     15.103      0.157     14.596      0.122     13.886      0.046     23.700     13.671      0.055     19.800      9.978      0.078     13.900      7.986     -999.0      1.500     18.392     18.099     17.212     16.256     15.826     15.705     15.528             
 729   20.116512    -0.167916      e   0.0910     -999.0     -999.0     -999.0     -999.0     19.362      0.109     18.367      0.032     17.951      0.029     17.692      0.031     17.686      0.090     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.469      0.043     25.000     15.167      0.083     13.100     11.147      0.138      7.800      8.922      0.482      2.300     -999.0     -999.0     19.047     18.168     17.795     17.731     17.676             
 730   20.167145    -0.510845      a   0.0911     21.870      0.333     -999.0     -999.0     19.724      0.145     17.850      0.014     16.867      0.011     16.441      0.011     16.087      0.023     15.484      0.069     14.751      0.105     14.485      0.106     13.816      0.027     40.500     13.693      0.036     30.200     11.896     -999.0      1.700      8.938     -999.0      0.400     21.838     -999.0     19.184     17.425     16.646     16.292     15.981             
 731   20.258940    -0.537264      e   0.0912     21.408      0.259     20.405      0.139     19.531      0.149     18.234      0.018     17.603      0.016     17.220      0.018     17.322      0.071     16.837      0.168     15.340     -999.0     15.553      0.231     15.137      0.036     29.900     15.096      0.082     13.200     11.339      0.188      5.800      9.170     -999.0     -0.200     21.390     20.421     19.008     17.922     17.372     17.212     17.255             
 732   22.357864    -2.468021      a   0.0915     -999.0     -999.0     21.831      0.504     19.292      0.166     17.578      0.012     16.639      0.009     16.220      0.010     15.891      0.028     15.309      0.068     14.690      0.106     14.297      0.095     13.685      0.025     43.800     13.607      0.034     32.000     12.069     -999.0      1.300      8.502     -999.0      1.600     -999.0     21.616     18.760     17.154     16.411     16.070     15.784             
 733   20.285936    -0.459958      e   0.0916     -999.0     -999.0     22.788      0.287     20.066      0.145     18.475      0.015     17.647      0.010     17.239      0.011     16.904      0.030     15.910      0.080     15.098      0.094     14.373      0.074     13.969      0.026     41.700     13.609      0.033     33.100      9.910      0.056     19.500      7.312      0.107     10.200     -999.0     22.582     19.594     18.105     17.424     17.114     16.801             
 734   22.340874    -2.281712      e   0.0916     21.123      0.404     20.784      0.246     20.081      0.282     18.167      0.017     17.443      0.018     17.155      0.027     16.982      0.079     15.927     -999.0     15.656      0.164     15.277     -999.0     14.453      0.029     37.300     14.292      0.046     23.800     11.535      0.167      6.500      8.907     -999.0      0.300     21.164     20.776     19.584     17.843     17.233     17.106     16.915             
 735   21.703650    -1.500916      e   0.0919     22.031      0.429     20.726      0.142     19.519      0.185     17.979      0.016     17.243      0.017     16.802      0.019     16.609      0.044     16.185      0.100     15.437      0.123     14.847      0.124     14.123      0.028     38.400     13.781      0.037     29.500      9.966      0.050     21.700      7.556      0.123      8.800     21.988     20.709     18.983     17.637     16.998     16.727     16.504             
 736   21.599016    -0.066787      e   0.0919     20.118      0.083     19.662      0.058     19.604      0.237     17.881      0.018     17.375      0.023     17.164      0.060     17.190      0.137     16.876      0.180     15.182     -999.0     15.078     -999.0     14.626      0.030     36.300     14.424      0.050     21.800     11.419      0.189      5.700      9.174     -999.0     -0.300     20.204     19.688     19.131     17.655     17.172     17.254     17.160             
 737   21.725710    -4.665083      e   0.0920     -999.0     -999.0     21.659      0.320     20.522      0.370     18.656      0.024     17.926      0.034     17.541      0.069     17.287      0.111     16.791      0.149     16.188      0.206     15.403      0.176     14.830      0.033     32.800     14.543      0.055     19.800     11.332      0.166      6.500      8.428     -999.0      1.600     -999.0     21.624     19.948     18.296     17.678     17.471     17.191             
 738   22.607470    -2.915719      e   0.0921     22.284      0.376     21.124      0.211     19.375      0.140     17.872      0.014     17.089      0.013     16.700      0.013     16.497      0.036     15.897      0.084     15.265      0.119     14.858      0.124     14.285      0.027     40.300     14.110      0.042     26.000     11.523      0.179      6.100      8.786     -999.0      0.500     22.241     21.061     18.877     17.519     16.877     16.614     16.417             
 739   21.697264    -0.579283      e   0.0922     -999.0     -999.0     18.088      0.014     17.902      0.062     16.741      0.016     16.289      0.009     16.047      0.011     15.864      0.024     15.964      0.127     15.397      0.171     14.679      0.122     13.867      0.039     28.000     13.548      0.047     23.200      9.273      0.050     21.700      7.204      0.164      6.600     -999.0     18.112     17.615     16.543     16.162     16.035     15.852             
 740   21.493282    -1.288877      e   0.0922     21.409      0.123     20.711      0.089     17.976      0.096     16.427      0.008     15.402      0.006     14.936      0.006     14.624      0.015     14.660      0.082     13.999      0.112     13.443      0.076     12.686      0.030     35.700     12.649      0.034     31.800     10.562      0.100     10.900      8.160     -999.0      1.000     21.390     20.475     17.431     15.990     15.171     14.773     14.506             
 741   19.742306    -0.497220      a   0.0923     -999.0     -999.0     22.947      0.233     19.696      0.694     17.673      0.065     16.652      0.070     16.194      0.034     15.914      0.065     15.583      0.064     14.989      0.093     14.559      0.098     14.128      0.028     38.800     14.102      0.046     23.600     12.213     -999.0      0.600      9.005     -999.0     -0.400     -999.0     22.504     19.174     17.261     16.440     16.050     15.810             
 742   20.255190    -0.773482      e   0.0923     -999.0     -999.0     19.259      0.106     18.308      0.039     17.225      0.007     16.641      0.006     16.252      0.007     16.086      0.019     15.722      0.102     15.071      0.136     14.768      0.128     13.510      0.025     43.300     13.207      0.030     36.100      9.248      0.036     30.500      7.394      0.126      8.600     -999.0     19.281     17.951     16.952     16.422     16.209     15.998             
 743   20.394804    -0.336836      a   0.0923     -999.0     -999.0     22.415      0.301     19.470      0.093     17.662      0.012     16.709      0.013     16.287      0.014     15.999      0.020     15.307      0.062     14.660      0.094     14.120      0.080     13.588      0.025     43.000     13.489      0.032     34.200     12.012     -999.0      1.200      9.034     -999.0     -1.800     -999.0     22.104     18.938     17.251     16.500     16.154     15.907             
 744   21.069736    -0.509110      e   0.0925     22.613      0.277     21.398      0.120     20.231      0.153     18.704      0.020     18.013      0.016     17.508      0.016     17.345      0.050     16.402      0.103     15.623      0.119     14.980      0.131     14.394      0.028     38.800     14.020      0.041     26.600      9.892      0.053     20.400      8.067      0.235      4.600     22.572     21.387     19.729     18.424     17.758     17.459     17.222             
 745   19.787397    -0.693910      e   0.0925     20.515      0.037     20.150      0.029     19.233      0.086     18.402      0.019     17.843      0.014     17.552      0.020     17.380      0.060     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.330      0.040     26.900     15.056      0.088     12.400     11.646      0.233      4.700      8.597     -999.0      0.800     20.537     20.176     18.966     18.153     17.687     17.486     17.333             
 746   21.246649    -0.567115      e   0.0925     21.268      0.120     -999.0     -999.0     19.822      0.172     18.417      0.018     17.658      0.014     17.167      0.014     17.111      0.050     16.492      0.106     15.768      0.177     15.144      0.137     14.649      0.031     34.500     14.454      0.051     21.100     11.812      0.248      4.400      8.387     -999.0      1.800     21.278     -999.0     19.331     18.119     17.431     17.107     17.007             
 747   20.228142    -0.527380      a   0.0926     -999.0     -999.0     -999.0     -999.0     19.990      0.767     18.421      0.443     17.460      0.489     16.899      0.451     16.994      0.794     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     19.480     18.005     17.246     16.768     16.906             
 748   21.646162    -4.153039      e   0.0926     21.723      0.370     21.426      0.394     20.147      0.151     18.502      0.018     17.819      0.015     17.428      0.016     17.176      0.038     16.491      0.117     15.735      0.147     15.383      0.167     14.909      0.034     32.400     14.786      0.061     17.700     12.082      0.299      3.600      9.159     -999.0     -0.300     21.723     21.400     19.636     18.182     17.588     17.375     17.086             
 749   20.551105    -0.888007      e   0.0930     22.392      0.209     21.661      0.121     19.637      0.127     18.451      0.020     17.577      0.017     17.146      0.016     16.867      0.041     16.170      0.102     15.404      0.125     15.221      0.164     14.400      0.030     36.000     14.172      0.042     25.800     11.052      0.119      9.100      8.699     -999.0      1.500     22.347     21.593     19.219     18.045     17.334     16.992     16.749             
 750   22.128504    -4.462543      e   0.0931     20.952      0.273     20.794      0.205     19.436      0.144     18.167      0.017     17.617      0.017     17.172      0.017     17.100      0.064     16.498      0.113     15.859      0.156     15.366      0.173     14.123      0.026     42.300     12.959      0.026     41.100      8.489      0.023     47.800      5.777      0.041     26.500     20.957     20.795     19.010     17.913     17.372     17.174     16.999         Sy2?
 751   20.260551    -0.619927      e   0.0931     20.711      0.190     20.261      0.119     18.656      0.740     17.337      0.616     16.575      0.661     16.196      0.669     15.931      0.681     15.716      0.104     15.187      0.159     14.537      0.103     13.708      0.025     44.300     13.516      0.033     33.100     10.154      0.068     16.100      8.408      0.283      3.800     20.683     20.229     18.233     16.986     16.355     16.098     15.841             
 752   22.123701    -4.459077      e   0.0931     -999.0     -999.0     -999.0     -999.0     20.424      0.275     18.830      0.023     18.042      0.021     17.639      0.022     17.432      0.065     16.580      0.114     16.205      0.204     15.369      0.163     14.713      0.030     36.300     14.412      0.048     22.600     10.228      0.064     17.000      7.246      0.096     11.300     -999.0     -999.0     19.931     18.490     17.835     17.560     17.351             
 753   20.227070    -0.525893      a   0.0932     22.890      0.187     21.469      0.106     18.126      0.133     16.080      0.030     15.111      0.026     14.669      0.030     14.385      0.030     14.769      0.080     14.108      0.109     13.607      0.082     12.647      0.023     47.500     12.609      0.025     44.100     11.750      0.226      4.800      8.834     -999.0      0.400     23.094     21.007     17.566     15.634     14.889     14.516     14.285             
 754   20.592163    -0.998547      e   0.0932     21.662      0.193     21.355      0.128     20.474      0.372     18.149      0.036     17.203      0.031     16.786      0.030     16.569      0.045     16.215      0.129     15.423      0.168     15.368      0.184     14.260      0.030     36.500     14.050      0.043     25.000     11.860      0.266      4.100      8.499     -999.0      0.900     21.692     21.280     19.885     17.700     16.970     16.640     16.471             
 755   20.141422    -0.974907      e   0.0934     21.771      0.472     20.650      0.234     19.550      0.099     17.916      0.013     17.144      0.009     16.706      0.011     16.478      0.024     15.646      0.078     14.834      0.080     14.374      0.090     13.818      0.028     38.900     13.608      0.034     31.700     10.507      0.092     11.800      8.684      0.455      2.400     21.735     20.632     19.033     17.584     16.917     16.632     16.380             
 756   20.732304    -0.007995      a   0.0935     23.702      0.293     23.367      0.271     19.963      0.435     18.194      0.181     17.193      0.171     16.678      0.168     16.308      0.141     15.657      0.082     15.009      0.109     14.738      0.113     13.786      0.025     42.700     13.690      0.035     31.100     11.640      0.210      5.200      9.104     -999.0     -0.700     23.712     22.950     19.426     17.788     16.943     16.523     16.173             
 757   21.844009    -1.044990      e   0.0936     21.089      0.080     20.633      0.051     19.413      0.094     18.095      0.013     17.331      0.010     16.889      0.011     16.610      0.028     15.802      0.082     15.212      0.115     14.529      0.090     14.030      0.026     42.000     13.788      0.040     27.300     10.769      0.103     10.600      8.243      0.234      4.600     21.082     20.628     19.027     17.788     17.115     16.793     16.503             
 758   20.166124    -0.492402      e   0.0938     20.734      0.055     20.055      0.022     18.852      0.065     17.646      0.009     16.957      0.010     16.570      0.010     16.382      0.024     15.768      0.100     15.093      0.126     14.482      0.092     13.741      0.025     42.700     13.484      0.033     33.300      9.808      0.048     22.400      7.274      0.129      8.400     20.714     20.060     18.453     17.329     16.743     16.497     16.299             
 759   20.886572     0.146533      a   0.0938     -999.0     -999.0     22.742      0.374     20.019      0.165     18.593      0.020     17.677      0.017     17.256      0.014     16.840      0.028     16.082      0.087     15.408      0.128     15.061      0.130     14.449      0.030     36.600     14.394      0.050     21.800     12.561     -999.0     -0.300      9.032     -999.0     -0.100     -999.0     22.545     19.626     18.231     17.467     17.105     16.727             
 760   20.593954    -0.187566      e   0.0938     21.707      0.093     20.659      0.036     19.612      0.103     18.339      0.017     17.677      0.016     17.261      0.014     17.124      0.041     16.368      0.104     15.597      0.145     15.098      0.143     14.216      0.028     39.300     13.849      0.037     29.200      9.773      0.046     23.400      7.990      0.177      6.100     21.676     20.669     19.163     18.025     17.439     17.209     17.029             
 761   21.032913    -0.532543      e   0.0938     19.969      0.152     19.238      0.072     18.962      0.067     17.567      0.014     16.873      0.015     16.497      0.013     16.240      0.025     15.559      0.073     15.044      0.093     14.532      0.091     13.844      0.025     42.800     13.693      0.036     30.500     10.791      0.110      9.900      8.426     -999.0      1.100     20.014     19.265     18.557     17.277     16.680     16.433     16.164             
 762   20.684586    -0.913840      e   0.0939     20.327      0.153     20.090      0.100     19.180      0.087     18.006      0.013     17.476      0.012     17.200      0.015     17.037      0.047     16.573      0.123     16.059      0.188     14.885     -999.0     14.794      0.033     33.100     14.558      0.058     18.600     11.146      0.149      7.300      8.657      0.370      2.900     20.360     20.113     18.769     17.715     17.285     17.147     16.992             
 763   21.954348    -2.457197      e   0.0940     20.986      0.335     19.980      0.138     18.817      0.062     17.832      0.009     17.235      0.009     16.843      0.010     16.651      0.032     16.100      0.093     15.229      0.088     14.838      0.115     13.965      0.026     41.400     13.631      0.034     31.500      9.598      0.041     26.600      7.536      0.155      7.000     20.952     19.999     18.451     17.524     16.996     16.764     16.546             
 764   23.215109    -0.577975      a   0.0942     -999.0     -999.0     22.060      0.398     17.822      0.101     16.534      0.022     15.544      0.023     15.116      0.024     14.806      0.027     14.712      0.059     14.210      0.074     13.621      0.072     12.929      0.023     46.600     12.822      0.026     41.800     12.262      0.323      3.400      8.899      0.416      2.600     -999.0     21.555     17.430     16.133     15.329     14.969     14.701             
 765   20.698793    -1.307126      a   0.0942     22.110      0.244     21.022      0.116     19.367      0.212     17.441      0.012     16.514      0.007     16.098      0.010     15.805      0.028     15.775      0.121     15.119      0.152     14.684      0.130     14.280      0.059     18.500     14.273      0.077     14.100     12.336      0.511      2.100      7.680     -999.0      2.000     22.064     20.906     18.760     16.974     16.257     15.936     15.691             
 766   20.143869    -0.649014      e   0.0943     22.455      0.123     22.368      0.171     16.284      0.064     18.930      0.343     17.096      0.064     16.450      0.082     28.311      0.673     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     23.251     22.136     16.161     18.904     16.944     16.955     28.364             
 767   23.257889    -0.955002      a   0.0943     -999.0     -999.0     22.393      0.514     19.662      0.159     17.880      0.015     16.888      0.010     16.456      0.011     16.123      0.025     15.748      0.086     14.953      0.088     14.615      0.104     13.881      0.027     40.800     13.740      0.035     30.700     12.514      0.395      2.700      9.145     -999.0     -1.100     -999.0     22.118     19.130     17.455     16.672     16.309     16.021             
 768   23.231773    -0.962349      a   0.0945     -999.0     -999.0     21.619      0.135     19.786      0.131     18.147      0.035     17.256      0.041     16.849      0.039     16.562      0.043     15.932      0.087     15.181      0.094     14.615      0.102     14.218      0.028     38.300     14.089      0.042     26.100     12.433     -999.0      0.700      8.837     -999.0      0.800     -999.0     21.520     19.276     17.763     17.047     16.736     16.474             
 769   20.213531    -0.438795      e   0.0945     21.352      0.246     20.363      0.117     19.587      0.152     18.311      0.021     17.533      0.015     17.108      0.019     17.187      0.069     16.826      0.177     15.300     -999.0     14.630     -999.0     14.672      0.032     34.000     14.406      0.051     21.300     10.998      0.117      9.300      8.367     -999.0      1.900     21.339     20.379     19.086     17.955     17.313     17.037     17.110             
 770   23.508451    -0.978227      e   0.0945     21.175      0.078     20.436      0.060     19.091      0.140     17.248      0.012     16.349      0.008     15.875      0.011     15.628      0.024     15.287      0.082     14.430      0.107     13.833      0.073     13.258      0.032     33.500     13.023      0.035     30.700      9.635      0.056     19.200      7.680      0.267      4.100     21.144     20.368     18.551     16.865     16.117     15.754     15.517             
 771   22.152241     0.043235      e   0.0946     22.296      0.124     21.097      0.062     19.599      0.280     18.173      0.031     17.095      0.021     16.536      0.016     16.216      0.049     15.920      0.097     14.932      0.104     14.582      0.112     13.876      0.029     37.800     13.612      0.036     30.200      9.943      0.051     21.300      8.160      0.261      4.200     22.250     21.037     19.089     17.739     16.824     16.354     16.063             
 772   20.802685     0.093233      e   0.0946     20.874      0.224     19.991      0.098     19.175      0.108     18.276      0.020     17.909      0.025     17.556      0.023     17.793      0.121     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.533      0.043     25.500     15.311      0.098     11.100     11.888      0.279      3.900      8.567     -999.0      0.900     20.865     20.020     18.861     18.077     17.699     17.668     17.755             
 773   20.278711    -0.588339      e   0.0947     21.961      0.110     21.022      0.055     19.788      0.189     18.236      0.022     17.429      0.020     17.057      0.022     16.824      0.049     16.242      0.122     15.464      0.153     14.933      0.166     14.134      0.028     39.100     13.926      0.038     28.700     10.727      0.111      9.800      8.353     -999.0      1.700     21.926     20.997     19.268     17.856     17.209     16.957     16.743             
 774   23.692959    -1.285619      e   0.0947     22.843      0.215     22.246      0.182     20.317      0.226     18.404      0.014     17.558      0.011     17.133      0.012     16.893      0.033     16.061      0.091     15.334      0.105     15.044      0.135     14.313      0.028     38.800     14.117      0.042     25.900     12.295      0.342      3.200      8.608     -999.0      1.100     22.799     22.106     19.815     18.053     17.353     17.042     16.807             
 775   22.439301    -1.550376      e   0.0948     21.214      0.099     20.659      0.061     19.525      0.122     18.601      0.020     18.036      0.021     17.742      0.026     17.579      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.305      0.037     29.000     15.050      0.074     14.700     11.241      0.119      9.100      8.994     -999.0     -0.100     21.206     20.682     19.250     18.356     17.884     17.691     17.540             
 776   22.500559    -1.607785      e   0.0948     20.576      0.075     20.122      0.050     19.242      0.197     18.229      0.030     17.569      0.018     17.346      0.038     17.100      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.289      0.036     29.900     15.021      0.066     16.600     11.619      0.193      5.600      8.506     -999.0      1.800     20.594     20.146     18.924     17.949     17.424     17.247     17.060             
 777   22.563877    -4.397373      e   0.0949     20.175      0.191     20.106      0.122     18.667      0.092     17.441      0.021     16.786      0.015     16.387      0.017     16.230      0.041     16.011      0.125     15.195      0.119     14.645      0.112     14.195      0.050     21.700     13.884      0.059     18.300      9.976      0.087     12.500      8.428      0.513      2.100     20.180     20.100     18.264     17.142     16.567     16.340     16.146             
 778   22.910873    -3.469422      a   0.0950     -999.0     -999.0     21.964      0.425     20.077      0.139     18.616      0.018     17.694      0.014     17.310      0.014     17.005      0.034     16.246      0.092     15.579      0.116     14.991      0.132     14.628      0.031     34.900     14.499      0.054     20.200     12.731     -999.0     -0.200      8.823     -999.0      0.600     -999.0     21.876     19.630     18.234     17.507     17.185     16.927             
 779   22.000416    -0.968631      a   0.0950     -999.0     -999.0     22.133      0.170     18.479      0.059     16.788      0.015     15.830      0.013     15.408      0.014     15.119      0.015     14.545      0.057     13.924      0.082     13.461      0.063     12.868      0.029     37.600     12.783      0.032     33.800     11.917     -999.0      1.600      8.301     -999.0      1.100     -999.0     21.680     17.981     16.399     15.639     15.290     15.037             
 780   23.394026    -3.541981      e   0.0951     22.020      0.491     20.859      0.327     18.910      0.096     17.317      0.020     16.513      0.010     16.065      0.012     15.783      0.022     15.351      0.078     14.694      0.090     14.248      0.094     13.583      0.038     28.400     13.338      0.043     25.200     11.190      0.149      7.300      8.479     -999.0      0.200     21.983     20.762     18.388     16.963     16.273     15.967     15.672             
 781   22.648382    -0.502186      e   0.0951     20.484      0.048     20.225      0.033     19.249      0.107     18.289      0.019     17.739      0.017     17.415      0.019     17.325      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.121      0.035     30.700     14.868      0.069     15.600     11.420      0.170      6.400      8.647     -999.0      0.900     20.509     20.251     18.937     18.034     17.558     17.389     17.276             
 782   22.677013    -3.729201      e   0.0951     21.604      0.407     20.705      0.205     18.966      0.096     17.541      0.011     16.722      0.009     16.269      0.009     15.971      0.019     15.327      0.074     14.620      0.076     14.157      0.078     13.494      0.024     44.500     13.266      0.033     33.100     10.045      0.060     18.200      7.840      0.203      5.300     21.559     20.647     18.495     17.180     16.480     16.149     15.852             
 783   21.705782     0.044299      a   0.0952     -999.0     -999.0     -999.0     -999.0     20.526      0.173     18.798      0.017     17.828      0.012     17.459      0.012     17.177      0.034     16.193      0.089     15.659      0.142     15.033      0.139     14.736      0.031     35.500     14.570      0.055     19.900     12.739     -999.0     -1.200      9.316     -999.0     -1.400     -999.0     -999.0     20.030     18.395     17.640     17.334     17.103             
 784   21.974384    -0.779327      e   0.0952     21.454      0.097     20.819      0.060     20.393      0.296     18.444      0.028     17.835      0.020     17.410      0.020     17.190      0.048     16.599      0.123     15.846      0.170     15.056      0.150     14.451      0.029     37.400     14.100      0.040     27.000     10.236      0.056     19.200      8.157      0.205      5.300     21.494     20.830     19.876     18.171     17.596     17.404     17.093             
 785   22.081413    -1.017354      a   0.0952     24.040      0.403     22.507      0.256     19.781      0.185     17.850      0.046     16.786      0.043     16.254      0.042     15.879      0.044     15.125      0.066     14.274      0.071     13.799      0.063     13.263      0.027     39.900     13.079      0.030     35.600     11.436      0.183      5.900      8.148     -999.0      1.300     24.132     22.186     19.243     17.429     16.547     16.091     15.748             
 786   20.216015    -0.509596      a   0.0952     -999.0     -999.0     23.386      0.386     20.391      0.146     18.793      0.015     17.819      0.010     17.405      0.011     17.092      0.026     15.984      0.083     15.431      0.122     14.856      0.121     14.315      0.029     36.800     14.001      0.043     25.400     12.013      0.286      3.800      8.493     -999.0      1.100     -999.0     23.097     19.848     18.353     17.596     17.254     16.992             
 787   23.147621    -1.440363      e   0.0952     22.229      0.165     21.276      0.132     20.278      0.399     18.381      0.189     17.494      0.144     16.994      0.162     16.633      0.144     16.108      0.097     15.402      0.125     14.643      0.109     13.873      0.027     40.700     13.620      0.033     32.900     10.549      0.072     15.000      9.086      0.513      2.100     22.205     21.236     19.737     18.003     17.246     16.863     16.504             
 788   22.172501    -0.888534      e   0.0953     19.336      0.087     18.876      0.054     18.387      0.100     17.275      0.020     16.755      0.017     16.447      0.020     16.394      0.062     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.481      0.029     37.200     14.225      0.044     24.800     10.883      0.097     11.200      8.470     -999.0      2.000     19.386     18.905     18.066     17.059     16.598     16.469     16.370             
 789   19.976530    -1.431394      e   0.0953     23.744      0.297     22.331      0.151     19.369      0.166     17.490      0.021     16.519      0.015     16.017      0.017     15.675      0.023     15.182      0.073     14.406      0.099     13.922      0.079     13.213      0.025     43.900     13.082      0.030     36.400     10.992      0.144      7.600      8.166     -999.0      2.000     23.859     21.991     18.740     17.029     16.235     15.844     15.529             
 790   23.237494    -0.606228      a   0.0953     -999.0     -999.0     -999.0     -999.0     20.605      0.280     18.777      0.021     17.762      0.014     17.362      0.015     17.004      0.037     16.199      0.089     15.607      0.135     15.219      0.159     14.539      0.030     36.600     14.412      0.049     22.300     12.470      0.402      2.700      9.157     -999.0     -0.600     -999.0     -999.0     20.075     18.345     17.556     17.215     16.910             
 791   21.672644    -0.763753      e   0.0954     -999.0     -999.0     20.851      0.074     19.990      0.116     18.746      0.019     17.978      0.016     17.543      0.015     17.278      0.037     16.286      0.082     15.530      0.122     15.292      0.164     14.495      0.029     37.400     14.033      0.042     26.100     10.333      0.069     15.700      8.162      0.220      4.900     -999.0     20.866     19.627     18.432     17.764     17.446     17.176             
 792   23.245234    -1.266704      a   0.0955     22.011      0.123     20.650      0.065     18.272      0.055     16.636      0.025     15.781      0.023     15.421      0.023     15.163      0.023     14.419      0.051     13.763      0.055     13.336      0.055     12.856      0.032     34.400     12.721      0.033     32.700     11.504      0.198      5.500      8.711     -999.0     -0.500     22.022     20.482     17.792     16.294     15.600     15.348     15.101             
 793   20.003174    -1.364292      e   0.0955     19.343      0.027     19.056      0.018     18.809      0.054     18.162      0.011     17.514      0.011     17.049      0.011     16.908      0.031     16.019      0.090     15.349      0.123     14.522      0.095     13.767      0.026     41.400     12.871      0.026     42.100      9.514      0.042     25.900      6.627      0.071     15.300     19.430     19.078     18.553     17.864     17.271     16.946     16.783           BL
 794   20.353275    -1.424590      e   0.0955     -999.0     -999.0     21.774      0.200     18.437      0.179     16.566      0.055     15.658      0.032     15.187      0.028     14.926      0.025     15.024      0.096     14.159      0.113     13.446      0.078     12.628      0.027     39.800     12.448      0.028     38.700      9.813      0.059     18.400      8.141      0.342      3.200     -999.0     21.365     17.835     16.131     15.405     15.048     14.812             
 795   22.509760    -0.699997      e   0.0956     21.944      0.348     21.408      0.233     19.793      0.097     18.437      0.014     17.833      0.013     17.439      0.013     17.310      0.038     16.380      0.103     15.601      0.120     15.440      0.204     14.528      0.029     37.400     14.189      0.042     25.700     10.035      0.050     21.800      7.565      0.135      8.100     21.910     21.385     19.347     18.165     17.618     17.431     17.235             
 796   20.723473    -0.041179      e   0.0957     21.183      0.077     20.559      0.041     19.756      0.125     18.582      0.018     18.099      0.017     17.748      0.020     17.656      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.214      0.037     29.400     15.002      0.070     15.500     11.144      0.150      7.200      8.716     -999.0      0.400     21.193     20.585     19.375     18.344     17.895     17.776     17.600             
 797   23.248362    -0.605426      a   0.0957     -999.0     -999.0     -999.0     -999.0     21.409      0.429     18.935      0.020     17.970      0.015     17.555      0.015     17.255      0.037     16.205      0.092     15.835      0.153     15.397      0.198     14.681      0.033     33.400     14.610      0.058     18.800     12.805     -999.0     -0.500      8.990     -999.0      0.300     -999.0     -999.0     20.872     18.514     17.761     17.418     17.163             
 798   20.199331    -0.507986      a   0.0957     23.274      0.220     22.457      0.150     20.186      0.168     18.479      0.016     17.568      0.010     17.218      0.012     16.963      0.032     16.259      0.113     15.408      0.127     15.263      0.168     14.602      0.031     34.900     14.430      0.056     19.200     11.972     -999.0      1.300      9.091     -999.0     -0.400     23.235     22.286     19.679     18.072     17.359     17.091     16.882             
 799   22.718046    -3.911316      e   0.0958     21.634      0.369     20.688      0.182     19.326      0.087     18.130      0.010     17.551      0.009     17.202      0.010     17.047      0.030     16.336      0.104     15.522      0.125     14.899      0.124     14.424      0.028     39.100     14.165      0.045     24.100     10.157      0.062     17.400      8.336      0.291      3.700     21.594     20.692     18.887     17.822     17.329     17.156     16.974             
 800   23.069897    -1.111144      a   0.0959     -999.0     -999.0     23.550      0.478     20.410      0.107     18.691      0.013     17.786      0.009     17.403      0.010     17.096      0.023     16.057      0.086     15.461      0.108     14.916      0.114     14.616      0.028     38.200     14.533      0.050     21.800     12.674     -999.0     -0.300      9.049     -999.0     -1.000     -999.0     23.219     19.926     18.313     17.598     17.294     17.022             
 801   23.712273    -1.338046      e   0.0960     20.820      0.072     20.159      0.050     18.658      0.091     17.503      0.011     16.790      0.010     16.401      0.011     16.187      0.032     15.998      0.122     15.467      0.165     14.968      0.153     13.829      0.027     40.900     13.600      0.034     32.300     10.187      0.066     16.500      8.546      0.372      2.900     20.786     20.150     18.320     17.208     16.602     16.326     16.110             
 802   22.944077    -1.245294      e   0.0961     20.762      0.283     20.599      0.200     19.372      0.106     18.218      0.021     17.589      0.020     17.196      0.023     17.113      0.055     16.791      0.152     16.196      0.212     15.426     -999.0     14.903      0.033     33.000     14.592      0.055     19.600     11.223      0.129      8.400      8.543     -999.0      1.500     20.775     20.609     19.010     17.940     17.388     17.174     17.047             
 803   22.958618    -1.290667      a   0.0962     22.820      0.211     22.022      0.219     19.105      0.138     17.272      0.011     16.305      0.010     15.895      0.010     15.565      0.019     15.104      0.069     14.419      0.075     13.931      0.079     13.350      0.024     44.500     13.249      0.029     37.200     12.115      0.348      3.100      9.225     -999.0     -0.300     22.829     21.700     18.582     16.858     16.099     15.761     15.475             
 804   21.985102    -0.127286      e   0.0963     20.921      0.107     20.556      0.061     19.447      0.126     18.601      0.024     18.048      0.019     17.727      0.026     17.513      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.412      0.038     28.900     15.172      0.076     14.200     12.149      0.293      3.700      9.031     -999.0      0.700     20.928     20.582     19.209     18.370     17.892     17.671     17.458             
 805   23.095366    -1.174207      e   0.0963     19.608      0.142     18.939      0.064     18.031      0.028     17.096      0.007     16.660      0.008     16.281      0.009     16.231      0.023     15.835      0.080     15.286      0.132     14.707      0.115     13.634      0.024     44.400     13.221      0.030     36.300      8.732      0.025     43.300      6.307      0.046     23.600     19.607     18.968     17.740     16.888     16.451     16.328     16.162             
 806   22.384693    -4.120348      e   0.0963     20.340      0.242     19.853      0.141     18.948      0.139     18.083      0.027     17.490      0.025     17.195      0.030     16.947      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.256      0.038     28.800     15.163      0.083     13.100     11.960      0.275      3.900      8.651     -999.0      0.900     20.353     19.881     18.665     17.812     17.325     17.109     16.892             
 807   20.598001    -0.080534      e   0.0964     -999.0     -999.0     -999.0     -999.0     21.533      0.681     18.864      0.031     17.843      0.019     17.291      0.021     16.934      0.042     16.192      0.098     15.439      0.119     14.791      0.106     14.359      0.029     38.100     14.256      0.044     24.600     12.385      0.486      2.200      8.555     -999.0      1.300     -999.0     -999.0     20.956     18.441     17.573     17.123     16.785             
 808   23.707733    -1.349856      a   0.0964     -999.0     -999.0     22.021      0.274     18.869      0.114     17.143      0.009     16.168      0.007     15.766      0.007     15.472      0.017     15.191      0.088     14.508      0.124     14.171      0.096     13.260      0.025     42.600     13.133      0.028     38.400     12.163      0.354      3.100      8.884      0.497      2.200     -999.0     21.670     18.367     16.738     15.978     15.638     15.392             
 809   22.843922    -2.639966      e   0.0964     20.562      0.256     20.643      0.197     19.322      0.077     18.270      0.011     17.741      0.012     17.381      0.013     17.169      0.042     16.569      0.112     16.056      0.174     15.457     -999.0     14.800      0.032     33.800     14.634      0.057     19.100     11.036      0.113      9.600      8.663     -999.0      1.500     20.587     20.658     18.974     18.007     17.530     17.337     17.087             
 810   23.865072    -1.388853      a   0.0965     22.153      0.483     -999.0     -999.0     20.227      0.197     18.277      0.012     17.381      0.010     16.991      0.011     16.667      0.027     15.831      0.080     15.235      0.098     14.944      0.134     14.302      0.029     38.000     14.137      0.044     24.700     12.423     -999.0      0.400      8.936     -999.0      0.300     22.130     -999.0     19.721     17.887     17.179     16.876     16.585             
 811   21.972569    -0.029027      e   0.0966     21.083      0.118     20.682      0.065     19.624      0.161     18.329      0.022     17.666      0.013     17.280      0.019     17.284      0.079     16.954      0.175     15.980      0.244     15.150     -999.0     14.810      0.031     34.800     14.657      0.056     19.400     11.400      0.150      7.200      9.060      0.444      2.400     21.090     20.693     19.180     18.042     17.469     17.262     17.225             
 812   22.643351    -2.219787      e   0.0978     -999.0     -999.0     21.699      0.436     19.168      0.107     17.810      0.012     16.926      0.010     16.511      0.013     16.210      0.038     15.658      0.090     14.913      0.087     14.270      0.089     13.567      0.025     43.500     13.187      0.029     37.100     10.073      0.053     20.300      7.458      0.128      8.500     -999.0     21.543     18.728     17.417     16.707     16.370     16.109             
 813   21.746969    -4.419892      e   0.0980     21.304      0.365     20.903      0.196     19.993      0.137     18.742      0.018     18.094      0.016     17.692      0.016     17.557      0.055     16.560      0.124     15.850      0.173     15.420      0.188     14.964      0.036     30.600     14.716      0.060     18.200     11.095      0.129      8.400      8.324     -999.0      1.700     21.323     20.922     19.529     18.414     17.853     17.639     17.464             
 814   19.632977    -0.891551      a   0.0981     -999.0     -999.0     21.346      0.371     19.656      0.157     17.952      0.015     17.001      0.010     16.606      0.011     16.260      0.028     15.864      0.112     15.457      0.186     14.788      0.121     14.029      0.029     37.500     13.914      0.042     25.900     11.818      0.297      3.700      8.786     -999.0      0.100     -999.0     21.248     19.141     17.528     16.791     16.466     16.170             
 815   21.730413    -4.097441      e   0.0983     20.369      0.196     20.220      0.203     18.880      0.088     17.938      0.016     17.410      0.015     17.083      0.018     17.189      0.067     17.004      0.187     16.099      0.201     14.829     -999.0     14.725      0.031     34.600     14.511      0.054     20.100     10.897      0.107     10.100      9.046     -999.0      0.000     20.374     20.240     18.529     17.674     17.206     17.099     17.142             
 816   19.747755    -0.900759      e   0.0984     -999.0     -999.0     19.639      0.136     19.011      0.060     17.978      0.011     17.538      0.010     17.185      0.012     17.154      0.042     16.237      0.117     15.854      0.180     15.306      0.164     14.635      0.032     33.700     14.311      0.049     22.200     10.466      0.084     12.900      8.015      0.224      4.800     -999.0     19.670     18.659     17.745     17.325     17.236     17.098             
 817   19.555126    -0.905756      e   0.0984     20.952      0.105     20.450      0.079     19.384      0.124     18.048      0.017     17.346      0.013     16.973      0.014     16.821      0.046     16.539      0.164     15.760      0.172     15.270      0.152     14.454      0.031     34.800     14.177      0.045     24.200     10.693      0.104     10.500      8.468      0.356      3.100     20.951     20.457     18.930     17.725     17.142     16.917     16.753             
 818   23.009550    -3.287446      e   0.0985     19.761      0.109     19.381      0.078     18.638      0.072     17.559      0.013     17.085      0.013     16.774      0.016     16.767      0.063     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.584      0.029     37.300     14.282      0.045     24.200     10.725      0.098     11.000      8.560     -999.0      1.300     19.796     19.411     18.269     17.312     16.894     16.804     16.733             
 819   21.989048    -3.329474      e   0.0986     20.788      0.154     20.110      0.102     19.358      0.068     18.323      0.012     17.760      0.011     17.419      0.012     17.224      0.036     16.204      0.082     15.949      0.182     15.357      0.176     14.677      0.032     34.100     14.387      0.048     22.400     10.391      0.078     13.900      8.424      0.271      4.000     20.797     20.139     19.034     18.061     17.573     17.372     17.159             
 820   21.343992    -4.119405      e   0.0986     19.785      0.156     19.347      0.097     18.501      0.061     17.481      0.010     17.053      0.011     16.704      0.013     16.581      0.038     16.703      0.157     16.141      0.207     15.432      0.211     14.494      0.031     35.100     14.175      0.043     25.300     10.293      0.070     15.400      8.239      0.246      4.400     19.806     19.378     18.178     17.261     16.850     16.737     16.519             
 821   22.397255    -2.095835      e   0.0986     20.731      0.256     20.151      0.155     19.043      0.141     18.012      0.018     17.490      0.017     17.120      0.022     16.907      0.077     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.955      0.033     32.500     14.605      0.055     19.600     11.457      0.168      6.500      8.791     -999.0      0.700     20.722     20.175     18.707     17.753     17.276     17.081     16.820             
 822   21.814482    -3.721964      a   0.0988     -999.0     -999.0     -999.0     -999.0     26.312      9.046     18.449      0.060     17.361      0.051     16.947      0.036     16.618      0.099     16.252      0.094     15.546      0.128     15.416      0.184     14.636      0.031     35.500     14.626      0.059     18.500     12.152     -999.0      1.300      8.594     -999.0      1.200     -999.0     -999.0     25.338     17.828     16.947     16.661     16.385             
 823   23.249405    -2.729518      a   0.0995     -999.0     -999.0     -999.0     -999.0     20.364      0.157     18.761      0.017     17.842      0.020     17.440      0.013     17.132      0.034     16.182      0.095     15.567      0.151     15.084      0.139     14.667      0.031     34.800     14.513      0.050     21.700     12.368     -999.0      1.100      9.049     -999.0      0.400     -999.0     -999.0     19.844     18.350     17.624     17.311     17.039             
 824   22.739145    -0.158006      e   0.0997     20.777      0.048     20.174      0.031     19.189      0.076     18.266      0.014     17.803      0.016     17.470      0.019     17.433      0.063     16.725      0.137     15.782      0.165     14.864     -999.0     14.583      0.031     35.600     14.282      0.046     23.400     10.273      0.057     19.100      8.328      0.227      4.800     20.774     20.205     18.880     18.029     17.609     17.496     17.385             
 825   23.222364    -1.612724      e   0.0998     21.632      0.377     20.391      0.187     19.123      0.130     17.742      0.014     17.204      0.013     16.605      0.014     16.443      0.041     16.370      0.142     14.955     -999.0     15.365      0.211     14.287      0.029     37.500     14.155      0.042     26.100     11.832      0.235      4.600      8.867     -999.0      1.000     21.586     20.394     18.738     17.461     16.917     16.551     16.295             
 826   22.151152    -0.397666      e   0.1024     20.212      0.051     19.712      0.028     18.743      0.046     17.536      0.013     16.871      0.011     16.471      0.011     16.284      0.021     15.549      0.076     14.857      0.111     14.169      0.070     13.363      0.024     44.700     12.683      0.025     42.800      9.340      0.034     31.500      6.780      0.073     14.800     20.217     19.732     18.365     17.236     16.659     16.427     16.203             
 827   21.957935    -0.206509      a   0.1037     -999.0     -999.0     22.768      0.293     19.049      0.086     17.542      0.009     16.493      0.007     16.029      0.007     15.662      0.016     15.120      0.068     14.379      0.093     13.882      0.072     13.312      0.025     44.300     13.207      0.029     37.600     12.410      0.417      2.600      8.831     -999.0      1.000     -999.0     22.297     18.530     17.094     16.262     15.864     15.545             
 828   23.929712    -1.701928      a   0.1037     -999.0     -999.0     22.525      0.412     19.812      0.134     18.010      0.012     17.069      0.009     16.693      0.010     16.396      0.022     15.635      0.079     14.819      0.074     14.517      0.086     14.019      0.027     40.000     13.806      0.038     28.200     12.294     -999.0      0.600      8.877     -999.0     -1.100     -999.0     22.243     19.265     17.579     16.858     16.568     16.317             
 829   21.490334    -0.002707      a   0.1040     -999.0     -999.0     -999.0     -999.0     20.527      0.424     18.219      0.028     17.117      0.021     16.612      0.024     16.214      0.042     15.536      0.080     14.888      0.096     14.147      0.073     13.638      0.025     43.800     13.490      0.031     35.000     12.019      0.269      4.000      8.609     -999.0      1.200     -999.0     -999.0     19.933     17.737     16.858     16.426     16.076             
 830   22.561844    -0.469995      a   0.1040     23.058      0.260     -999.0     -999.0     19.716      0.278     17.836      0.024     16.692      0.022     16.226      0.023     15.923      0.039     15.318      0.071     14.573      0.096     13.939      0.081     13.422      0.035     30.900     13.255      0.040     27.100     10.739      0.121      9.000      8.146     -999.0      1.500     23.034     -999.0     19.123     17.349     16.444     16.045     15.797             
 831   21.726271    -0.068371      a   0.1042     -999.0     -999.0     21.816      0.285     19.361      0.182     17.986      0.021     16.872      0.014     16.313      0.016     15.971      0.031     15.495      0.087     14.846      0.116     14.278      0.094     13.643      0.038     28.700     13.477      0.043     25.500     11.878      0.302      3.600      8.440     -999.0      0.700     -999.0     21.628     18.883     17.529     16.605     16.125     15.822             
 832   20.481527    -0.004007      a   0.1042     22.817      0.176     21.923      0.113     20.080      0.168     18.177      0.018     17.237      0.014     16.784      0.013     16.514      0.026     15.788      0.082     15.190      0.129     14.600      0.111     14.042      0.026     41.200     13.845      0.038     28.700     11.412      0.174      6.200      8.716     -999.0      0.500     22.769     21.776     19.525     17.759     17.013     16.659     16.414             
 833   23.880718    -1.630056      a   0.1042     -999.0     -999.0     -999.0     -999.0     20.585      0.249     18.995      0.023     18.019      0.016     17.652      0.018     17.312      0.046     16.659      0.125     15.957      0.175     15.227      0.170     14.964      0.033     32.700     14.858      0.070     15.400     12.023     -999.0      1.200      8.705     -999.0      1.000     -999.0     -999.0     20.084     18.565     17.823     17.518     17.237             
 834   20.053913    -3.610086      e   0.1042     20.698      0.228     20.690      0.214     19.451      0.162     18.626      0.032     18.064      0.030     17.706      0.037     17.770      0.142     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.623      0.047     23.300     15.376      0.109      9.900     11.933      0.298      3.600      8.480     -999.0      1.200     20.722     20.718     19.150     18.347     17.860     17.694     17.711             
 835   23.612001    -1.467490      a   0.1043     -999.0     -999.0     -999.0     -999.0     19.792      0.128     18.090      0.046     17.107      0.037     16.676      0.038     16.345      0.049     15.414      0.068     14.862      0.082     14.220      0.078     13.838      0.026     41.100     13.632      0.033     32.600     12.262      0.364      3.000      9.041     -999.0      0.100     -999.0     -999.0     19.246     17.653     16.885     16.535     16.247             
 836   23.910923    -1.686485      a   0.1044     -999.0     -999.0     22.072      0.386     19.674      0.257     18.083      0.023     17.091      0.017     16.600      0.017     16.256      0.043     15.661      0.091     14.685      0.102     14.015      0.070     13.686      0.045     24.300     13.405      0.049     22.200     10.332      0.106     10.200      8.178     -999.0      0.700     -999.0     21.878     19.127     17.643     16.836     16.437     16.125             
 837   21.551434    -0.024660      e   0.1046     19.869      0.133     20.006      0.133     20.472      0.497     18.553      0.112     17.717      0.115     17.196      0.124     17.197      0.179     16.468      0.144     15.655      0.152     15.034      0.153     13.885      0.026     41.700     13.608      0.033     32.500     11.427      0.178      6.100      8.493     -999.0      1.300     20.052     20.041     19.928     18.166     17.511     17.114     17.128             
 838   20.413755    -2.630497      e   0.1047     20.937      0.241     20.015      0.122     19.374      0.145     17.946      0.017     17.297      0.014     16.949      0.015     16.781      0.052     16.911      0.204     15.209     -999.0     14.671     -999.0     14.597      0.032     34.000     14.355      0.052     20.800     11.229      0.164      6.600      8.138     -999.0      1.700     20.935     20.041     18.879     17.607     17.077     16.908     16.718             
 839   21.611609    -0.523628      a   0.1048     -999.0     -999.0     -999.0     -999.0     20.043      0.269     19.126      0.030     17.991      0.024     17.440      0.023     17.128      0.043     16.034      0.093     15.422      0.126     14.723      0.120     14.202      0.026     41.300     14.061      0.041     26.700     12.433     -999.0      0.600      8.470     -999.0      1.500     -999.0     -999.0     19.537     18.662     17.734     17.255     16.986             
 840   21.480967    -0.274399      e   0.1048     20.971      0.119     20.295      0.072     19.371      0.161     17.742      0.017     17.046      0.014     16.702      0.015     16.443      0.046     16.813      0.179     15.755      0.178     14.537     -999.0     14.449      0.029     37.500     14.221      0.047     23.200     10.689      0.083     13.100      8.318     -999.0      1.900     20.966     20.296     18.934     17.437     16.864     16.671     16.394             
 841   19.406546    -1.804515      e   0.1050     21.809      0.163     20.873      0.067     18.953      0.095     17.788      0.013     16.989      0.011     16.564      0.012     16.338      0.033     16.059      0.131     15.624      0.173     14.998      0.170     13.828      0.026     41.000     13.550      0.034     31.700     10.090      0.075     14.500      8.264      0.274      4.000     21.762     20.824     18.420     17.318     16.689     16.403     16.205             
 842   21.550365    -0.024157      e   0.1050     19.962      0.106     -999.0     -999.0     20.956      0.565     18.361      0.072     17.509      0.067     17.121      0.077     16.912      0.083     16.468      0.144     15.655      0.152     15.034      0.153     13.885      0.026     41.700     13.608      0.033     32.500     11.427      0.178      6.100      8.493     -999.0      1.300     20.164     -999.0     20.409     17.955     17.305     17.022     16.841             
 843   20.949043    -3.533491      e   0.1052     19.108      0.118     18.690      0.064     18.125      0.031     17.383      0.010     16.973      0.009     16.478      0.010     16.423      0.025     15.815      0.088     15.033      0.099     14.170      0.078     13.024      0.024     44.800     12.339      0.024     45.800      7.990      0.022     49.000      5.412      0.031     35.100     19.156     18.722     17.876     17.169     16.720     16.487     16.295             
 844   21.289684     0.073191      e   0.1054     20.858      0.183     20.513      0.130     19.554      0.070     18.509      0.012     18.014      0.012     17.700      0.013     17.520      0.045     16.827      0.133     15.222     -999.0     15.289     -999.0     15.173      0.037     29.400     14.954      0.073     14.800     11.133      0.149      7.300      8.694      0.393      2.800     20.877     20.545     19.240     18.274     17.845     17.689     17.478             
 845   21.245539     0.167229      e   0.1056     20.637      0.172     20.192      0.118     19.627      0.087     18.664      0.021     18.083      0.020     17.752      0.017     17.382      0.047     16.851      0.156     16.308      0.191     15.517      0.194     15.131      0.033     32.800     14.954      0.071     15.400     11.754      0.220      4.900      8.490     -999.0      1.100     20.683     20.228     19.358     18.416     17.914     17.638     17.300             
 846   21.906870    -0.966849      e   0.1056     20.982      0.074     20.506      0.062     20.056      0.223     18.615      0.030     18.088      0.023     17.815      0.046     17.924      0.140     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.126      0.034     31.600     14.956      0.071     15.400     11.488      0.195      5.600      8.772     -999.0      0.900     21.035     20.539     19.601     18.367     17.897     17.896     17.905             
 847   21.231421     0.144081      e   0.1059     20.841      0.090     19.799      0.054     19.034      0.104     17.899      0.034     17.269      0.050     16.912      0.036     16.822      0.049     16.450      0.135     15.894      0.175     15.088      0.148     14.360      0.028     38.400     14.068      0.042     25.700     10.166      0.058     18.900      7.771      0.170      6.400     20.821     19.831     18.660     17.608     17.065     16.918     16.769             
 848   21.043774    -4.079885      e   0.1062     21.116      0.365     20.455      0.191     19.671      0.134     18.550      0.020     17.953      0.016     17.647      0.023     17.378      0.059     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.253      0.039     27.900     15.080      0.084     13.000     11.635      0.214      5.100      8.913     -999.0      0.100     21.123     20.487     19.348     18.278     17.792     17.580     17.333             
 849   20.768633    -3.428651      e   0.1067     -999.0     -999.0     21.836      0.377     19.785      0.193     18.448      0.023     17.693      0.022     17.145      0.019     17.003      0.057     16.458      0.127     15.348      0.121     14.998      0.138     13.956      0.027     40.100     13.650      0.036     30.300      9.663      0.045     24.100      7.963      0.203      5.400     -999.0     21.759     19.276     18.104     17.404     17.055     16.854             
 850   20.912268    -3.639848      e   0.1068     20.473      0.244     20.240      0.165     18.939      0.121     18.472      0.032     17.940      0.028     17.717      0.043     17.848      0.177     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.794      0.050     21.600     15.495      0.114      9.500     12.082      0.451      2.400      8.345     -999.0      1.600     20.473     20.275     18.729     18.238     17.787     17.669     17.809             
 851   20.983761    -3.686400      e   0.1079     20.579      0.276     20.279      0.168     19.092      0.102     17.953      0.013     17.354      0.009     16.957      0.013     16.735      0.038     16.326      0.123     15.546      0.150     15.411      0.193     14.321      0.030     36.500     14.000      0.040     27.000     10.444      0.089     12.200      8.383      0.324      3.300     20.582     20.298     18.723     17.664     17.131     16.906     16.640             
 852   22.683199    -4.154867      e   0.1080     21.612      0.367     20.886      0.205     19.440      0.096     18.335      0.015     17.584      0.012     17.193      0.012     16.941      0.030     16.160      0.100     15.526      0.116     15.121      0.130     14.342      0.029     37.300     14.141      0.043     25.300     10.864      0.109     10.000      9.138     -999.0      0.000     21.572     20.884     19.033     17.953     17.349     17.076     16.844             
 853   22.191839    -3.899020      a   0.1085     -999.0     -999.0     -999.0     -999.0     20.271      0.186     18.727      0.016     17.733      0.010     17.302      0.010     16.983      0.026     15.946      0.086     15.182      0.116     14.984      0.123     14.479      0.029     37.800     14.289      0.043     25.300     12.754     -999.0     -0.100      8.996     -999.0      0.100     -999.0     -999.0     19.703     18.260     17.500     17.148     16.881             
 854   21.933142    -1.230873      a   0.1098     -999.0     -999.0     23.388      0.515     20.618      0.131     18.744      0.013     17.898      0.009     17.568      0.010     17.313      0.026     16.208      0.086     15.698      0.135     15.238      0.154     14.865      0.031     35.100     14.723      0.065     16.700     12.436     -999.0      0.400      9.126     -999.0     -0.300     -999.0     23.090     20.078     18.350     17.687     17.488     17.246             
 855   20.612795    -3.810858      e   0.1102     21.140      0.310     20.219      0.197     28.613      0.663     18.289      0.022     17.859      0.024     17.726      0.031     17.529      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.362      0.042     26.000     15.236      0.106     10.300     11.250      0.197      5.500      8.641     -999.0      0.100     17.593     20.256     27.616     17.638     17.434     17.433     17.291             
 856   21.353313    -2.349403      e   0.1102     -999.0     -999.0     21.279      0.322     19.650      0.142     18.429      0.016     17.751      0.015     17.304      0.017     16.980      0.049     16.344      0.125     15.679      0.151     14.942      0.135     14.126      0.027     39.600     13.853      0.041     26.300     10.031      0.062     17.400      8.565      0.369      2.900     -999.0     21.262     19.152     18.028     17.441     17.162     16.823             
 857   21.049047    -2.124897      e   0.1106     21.384      0.325     20.845      0.225     19.639      0.111     18.609      0.015     18.091      0.017     17.742      0.018     17.590      0.066     16.803      0.151     16.019      0.209     14.823     -999.0     15.085      0.033     32.600     14.798      0.059     18.300     10.697      0.094     11.500      8.751      0.361      3.000     21.367     20.873     19.232     18.296     17.856     17.711     17.512             
 858   20.462048    -1.832609      a   0.1110     -999.0     -999.0     23.257      0.263     20.110      0.203     18.347      0.021     17.357      0.014     16.952      0.015     16.613      0.032     15.741      0.077     15.066      0.095     14.667      0.098     14.228      0.028     39.400     14.037      0.045     24.300     12.074     -999.0      0.900      8.608     -999.0      0.600     -999.0     22.863     19.502     17.854     17.116     16.795     16.515             
 859   20.862520    -4.138512      a   0.1114     20.295      0.212     19.679      0.136     18.819      0.105     17.461      0.013     16.709      0.011     16.355      0.012     16.096      0.032     16.313      0.167     15.707      0.220     14.887      0.148     14.022      0.028     38.400     13.819      0.039     27.500     10.816      0.116      9.300      8.643      0.350      3.100     20.298     19.698     18.396     17.112     16.518     16.273     16.036             
 860   23.120867    -1.942886      a   0.1117     22.125      0.470     21.873      0.350     19.332      0.086     17.676      0.012     16.764      0.011     16.331      0.011     16.024      0.018     15.178      0.062     14.577      0.072     14.084      0.084     13.494      0.024     44.500     13.313      0.030     36.200     11.307      0.134      8.100      8.624     -999.0      1.200     22.076     21.647     18.764     17.245     16.528     16.208     15.923             
 861   20.761719    -3.455220      a   0.1130     22.294      0.543     -999.0     -999.0     20.168      0.239     17.940      0.013     16.927      0.011     16.481      0.011     16.148      0.025     15.587      0.079     14.867      0.105     14.427      0.096     13.812      0.026     41.300     13.715      0.036     29.800     12.073     -999.0      1.200      8.685     -999.0      0.900     22.255     -999.0     19.564     17.457     16.686     16.326     16.041             
 862   19.775429    -2.963000      e   0.1132     20.951      0.317     20.599      0.194     19.194      0.088     17.955      0.013     17.169      0.011     16.770      0.011     16.553      0.029     15.706      0.087     15.135      0.106     14.623      0.095     13.861      0.026     42.100     13.551      0.035     30.900      9.677      0.047     23.200      7.177      0.111      9.800     20.933     20.590     18.717     17.542     16.924     16.660     16.459             
 863   20.085264    -2.937936      e   0.1135     20.475      0.161     19.786      0.094     19.146      0.096     18.250      0.016     17.737      0.017     17.391      0.019     17.196      0.058     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.809      0.033     32.700     14.537      0.056     19.500     11.283      0.192      5.700      8.765      0.447      2.400     20.491     19.827     18.820     17.966     17.523     17.348     17.116             
 864   21.386253    -3.651661      a   0.1138     -999.0     -999.0     -999.0     -999.0     20.809      0.288     19.070      0.025     18.091      0.018     17.626      0.017     17.325      0.048     16.549      0.107     15.655      0.123     15.434      0.195     14.864      0.032     33.500     14.718      0.062     17.600     11.907     -999.0      2.000      9.040      0.502      2.200     -999.0     -999.0     20.195     18.593     17.832     17.472     17.206             
 865   22.018190    -3.823193      e   0.1141     -999.0     -999.0     -999.0     -999.0     20.371      0.318     18.699      0.026     17.870      0.018     17.409      0.020     17.117      0.048     16.565      0.105     16.148      0.184     15.240      0.146     14.645      0.030     36.000     14.258      0.043     25.000     11.375      0.182      6.000      8.797      0.378      2.900     -999.0     -999.0     19.803     18.294     17.606     17.300     16.994             
 866   21.218925    -4.425096      e   0.1141     21.895      0.547     -999.0     -999.0     19.904      0.208     18.271      0.017     17.488      0.015     17.088      0.014     16.803      0.047     16.337      0.116     15.769      0.212     14.971      0.145     14.469      0.030     36.100     14.197      0.049     22.000     11.216      0.159      6.800      8.230     -999.0      1.200     21.862     -999.0     19.378     17.879     17.253     16.998     16.712             
 867   22.460943    -3.425376      a   0.1142     -999.0     -999.0     22.696      0.508     20.114      0.176     19.019      0.026     18.036      0.020     17.651      0.021     17.285      0.051     16.226      0.095     15.950      0.174     15.045      0.147     14.855      0.034     31.800     14.792      0.064     17.000     12.157     -999.0      1.600      9.132     -999.0      0.000     -999.0     22.545     19.704     18.574     17.817     17.503     17.192             
 868   21.247225    -3.721037      a   0.1142     -999.0     -999.0     -999.0     -999.0     20.045      0.202     18.000      0.021     16.986      0.019     16.542      0.021     16.197      0.027     15.501      0.077     14.740      0.101     14.333      0.080     13.814      0.025     43.200     13.658      0.034     31.600     12.039     -999.0      1.300      9.081     -999.0     -0.500     -999.0     -999.0     19.424     17.503     16.738     16.381     16.088             
 869   19.839371    -3.736946      a   0.1144     -999.0     -999.0     -999.0     -999.0     20.420      0.177     18.791      0.017     17.762      0.013     17.335      0.013     17.071      0.030     16.102      0.093     15.130      0.110     14.806      0.102     14.495      0.030     36.400     14.346      0.053     20.500     12.581     -999.0     -0.800      8.620     -999.0      0.400     -999.0     -999.0     19.791     18.281     17.522     17.176     16.976             
 870   21.993654    -3.871241      e   0.1146     21.290      0.409     21.173      0.302     19.486      0.176     18.004      0.015     17.239      0.012     16.822      0.012     16.513      0.033     16.251      0.101     15.543      0.134     15.053      0.138     14.021      0.026     41.300     13.795      0.039     27.900     10.625      0.099     11.000      8.808     -999.0      0.600     21.268     21.118     19.010     17.628     16.997     16.714     16.406             
 871   21.482738    -4.563919      e   0.1146     -999.0     -999.0     -999.0     -999.0     20.173      0.215     18.443      0.248     17.500      0.176     17.050      0.155     16.808      0.136     16.122      0.097     15.418      0.128     14.783      0.118     13.867      0.027     40.300     13.340      0.032     34.000     10.801      0.113      9.600      8.417      0.316      3.400     -999.0     -999.0     19.546     17.964     17.258     16.918     16.716             
 872   20.015186    -3.775173      e   0.1146     21.273      0.307     20.975      0.230     19.847      0.207     18.576      0.023     17.932      0.021     17.639      0.025     17.261      0.063     16.805      0.192     15.455     -999.0     15.601     -999.0     15.100      0.038     28.700     14.803      0.069     15.700     11.246      0.171      6.300      8.739     -999.0      0.200     21.280     20.991     19.502     18.261     17.757     17.534     17.206             
 873   22.552202    -3.455844      e   0.1147     22.121      0.463     21.079      0.215     19.592      0.093     18.668      0.017     18.024      0.016     17.602      0.016     17.346      0.047     16.503      0.131     16.013      0.191     15.334      0.186     14.752      0.031     34.500     14.397      0.052     20.900     10.308      0.071     15.200      7.440      0.114      9.500     22.070     21.094     19.309     18.371     17.796     17.519     17.233             
 874   22.119246    -3.645145      a   0.1149     -999.0     -999.0     -999.0     -999.0     20.264      0.201     18.790      0.023     17.816      0.020     17.325      0.021     17.044      0.039     16.003      0.083     15.302      0.099     15.059      0.129     14.458      0.030     36.700     14.281      0.047     22.900     12.380     -999.0      0.200      8.813      0.435      2.500     -999.0     -999.0     19.720     18.330     17.559     17.173     16.922             
 875   22.908060    -3.417286      a   0.1149     -999.0     -999.0     -999.0     -999.0     20.256      0.146     18.735      0.018     17.822      0.012     17.430      0.014     17.191      0.042     16.296      0.097     15.507      0.122     15.271      0.152     14.720      0.031     35.300     14.592      0.056     19.500     12.561     -999.0      0.400      8.788     -999.0      1.100     -999.0     -999.0     19.715     18.297     17.607     17.314     17.117             
 876   21.919937    -4.321034      a   0.1149     21.460      0.362     21.610      0.328     19.659      0.110     18.135      0.018     17.269      0.014     16.865      0.014     16.559      0.022     15.827      0.077     15.176      0.114     14.834      0.117     14.141      0.027     39.900     13.986      0.040     26.800     12.199      0.343      3.200      8.719     -999.0      0.500     21.438     21.506     19.111     17.693     17.025     16.735     16.461             
 877   22.932215    -3.426157      e   0.1150     22.474      0.385     -999.0     -999.0     18.998      0.154     17.136      0.015     16.121      0.012     15.660      0.012     15.374      0.027     15.345      0.085     14.578      0.110     14.293      0.095     13.324      0.025     43.500     13.173      0.028     38.800     12.115      0.298      3.600      9.161     -999.0      0.000     22.466     -999.0     18.386     16.647     15.877     15.505     15.266             
 878   23.274843    -3.383751      a   0.1151     20.608      0.155     20.276      0.134     19.572      0.189     18.437      0.027     17.948      0.030     17.576      0.032     17.542      0.112     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.356      0.038     28.400     15.021      0.071     15.400     11.900      0.233      4.700      8.866     -999.0      1.000     20.651     20.317     19.153     18.158     17.721     17.632     17.481             
 879   21.303358    -4.436818      a   0.1154     -999.0     -999.0     21.615      0.319     18.251      0.137     16.327      0.010     15.295      0.007     14.823      0.007     14.508      0.017     14.544      0.075     13.833      0.100     13.200      0.060     12.469      0.022     48.300     12.333      0.024     45.700     10.855      0.130      8.300      8.481     -999.0      1.400     -999.0     21.099     17.606     15.814     15.028     14.650     14.383             
 880   21.923393    -4.300768      e   0.1155     -999.0     -999.0     21.046      0.271     18.721      0.136     17.757      0.020     16.903      0.014     16.424      0.015     16.110      0.037     15.681      0.075     15.022      0.108     14.508      0.102     13.796      0.026     41.700     13.641      0.033     33.200     11.078      0.124      8.800      9.006      0.498      2.200     -999.0     20.967     18.360     17.339     16.625     16.260     15.963             
 881   21.331598    -4.126335      e   0.1156     20.556      0.244     19.995      0.157     19.176      0.104     18.071      0.016     17.467      0.015     17.102      0.017     16.968      0.049     16.877      0.170     15.772     -999.0     14.632     -999.0     14.679      0.032     33.500     14.433      0.051     21.300     11.299      0.151      7.200      8.680     -999.0      0.900     20.567     20.032     18.792     17.762     17.257     17.083     16.905             
 882   23.141159    -2.675887      e   0.1156     22.791      0.477     21.277      0.229     19.600      0.154     18.581      0.022     17.861      0.021     17.445      0.021     17.260      0.073     16.658      0.148     15.799      0.160     15.354      0.195     14.557      0.029     37.400     14.210      0.045     24.400     10.613      0.086     12.600      8.618      0.318      3.400     22.759     21.270     19.243     18.226     17.627     17.355     17.159             
 883   22.774500    -3.544980      e   0.1157     20.517      0.211     20.077      0.125     18.787      0.083     17.602      0.012     16.797      0.010     16.390      0.010     16.132      0.029     15.752      0.084     15.083      0.096     14.694      0.118     13.871      0.026     41.900     13.704      0.036     30.400     10.956      0.117      9.300      8.938      0.375      2.900     20.499     20.080     18.401     17.223     16.578     16.281     16.041             
 884   22.659809    -3.599609      e   0.1157     21.397      0.320     20.701      0.228     19.796      0.159     18.739      0.026     17.917      0.022     17.541      0.027     17.393      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.720      0.031     35.300     14.404      0.050     21.700     11.069      0.128      8.500      8.759     -999.0      0.100     21.389     20.730     19.431     18.346     17.708     17.438     17.320             
 885   21.807213    -4.138164      e   0.1157     20.832      0.270     20.307      0.172     19.252      0.127     18.452      0.025     17.866      0.022     17.605      0.030     17.303      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.367      0.039     27.600     15.056      0.079     13.700     12.202      0.355      3.100      8.688      0.347      3.100     20.826     20.346     18.982     18.170     17.710     17.518     17.266             
 886   22.956614    -3.429314      e   0.1158     19.767      0.145     19.133      0.074     18.498      0.059     17.506      0.010     17.134      0.014     16.796      0.016     16.739      0.048     16.766      0.162     15.157     -999.0     15.238      0.145     14.425      0.029     36.900     14.046      0.039     28.100     10.015      0.048     22.400      7.873      0.157      6.900     19.788     19.176     18.173     17.282     16.938     16.898     16.703             
 887   22.979372    -3.731828      e   0.1158     20.747      0.233     20.130      0.129     19.117      0.177     17.702      0.014     16.908      0.011     16.461      0.011     16.246      0.030     15.988      0.107     15.146      0.105     14.766      0.119     13.813      0.025     44.200     13.603      0.033     32.600     10.624      0.088     12.400      9.003     -999.0      0.600     20.737     20.137     18.551     17.299     16.648     16.371     16.135             
 888   22.182373    -0.989392      e   0.1160     20.961      0.122     20.535      0.066     19.813      0.133     18.323      0.019     17.527      0.014     17.110      0.014     16.800      0.034     16.171      0.097     15.379      0.097     14.856      0.120     14.114      0.027     39.800     13.604      0.032     33.700     10.566      0.074     14.700      8.407      0.284      3.800     20.993     20.554     19.360     17.964     17.309     17.019     16.707             
 889   22.154856    -2.754595      e   0.1160     -999.0     -999.0     21.246      0.282     20.270      0.315     18.355      0.019     17.621      0.018     17.237      0.018     16.976      0.057     16.726      0.145     15.866      0.152     15.258      0.161     14.553      0.030     36.500     14.426      0.048     22.600     11.259      0.142      7.600      8.707     -999.0      1.200     -999.0     21.221     19.699     17.969     17.382     17.184     16.896             
 890   21.319004    -4.401336      a   0.1162     -999.0     -999.0     21.791      0.363     20.671      0.257     18.746      0.018     17.706      0.016     17.270      0.014     16.961      0.034     16.153      0.091     15.384      0.109     14.812      0.119     14.453      0.031     35.400     14.230      0.048     22.700     12.329     -999.0      0.200      8.836     -999.0      0.100     -999.0     21.719     20.028     18.225     17.455     17.103     16.855             
 891   22.187416    -3.008981      e   0.1164     20.885      0.160     20.165      0.113     19.568      0.130     18.278      0.015     17.739      0.016     17.386      0.018     17.250      0.055     16.810      0.158     16.061      0.207     15.374      0.183     14.867      0.033     33.400     14.544      0.057     18.900     10.821      0.100     10.800      8.341     -999.0      1.500     20.901     20.205     19.133     17.995     17.533     17.413     17.199             
 892   22.361118    -1.705836      e   0.1166     20.701      0.296     20.012      0.136     20.318      0.326     18.816      0.066     18.063      0.047     17.732      0.054     17.549      0.075     16.164     -999.0     15.195     -999.0     15.044      0.146     14.348      0.027     39.500     13.956      0.038     28.400      9.822      0.043     25.100      7.939      0.184      5.900     20.813     20.055     19.784     18.447     17.848     17.697     17.494             
 893   22.441532    -2.078737      e   0.1166     -999.0     -999.0     21.208      0.280     19.429      0.167     18.013      0.018     17.246      0.021     16.835      0.015     16.625      0.048     15.872      0.082     15.080      0.104     14.450      0.101     13.940      0.027     40.500     13.583      0.032     34.100      9.583      0.041     26.200      7.469      0.115      9.500     -999.0     21.150     18.890     17.619     17.002     16.758     16.532             
 894   21.289557    -3.247689      e   0.1166     20.040      0.190     20.330      0.174     19.289      0.130     18.558      0.027     17.975      0.018     17.646      0.030     17.397      0.086     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.343      0.038     28.500     15.073      0.084     12.900     11.328      0.149      7.300      8.622     -999.0      1.200     20.113     20.371     19.058     18.284     17.797     17.573     17.331             
 895   22.520206    -4.365163      e   0.1167     -999.0     -999.0     -999.0     -999.0     24.169      8.297     18.560      0.029     17.572      0.021     17.020      0.027     16.824      0.053     16.091      0.102     15.420      0.117     14.818      0.109     13.960      0.026     41.800     13.672      0.034     31.600     10.371      0.076     14.300      8.575      0.329      3.300     -999.0     -999.0     23.518     18.061     17.286     16.849     16.683             
 896   22.405170    -1.785150      e   0.1169     21.616      0.390     21.145      0.251     19.623      0.369     18.641      0.690     17.902      1.338     17.431      2.031     17.244      2.699     13.225      0.024     12.548      0.024     12.385      0.030     12.198      0.022     48.800     12.145      0.023     48.100     10.472      0.076     14.400      8.569      0.372      2.900     21.582     21.150     19.302     18.294     17.642     17.328     17.112             
 897   22.213800    -3.500510      e   0.1171     20.583      0.145     20.120      0.114     18.889      0.099     17.881      0.016     17.192      0.015     16.768      0.015     16.535      0.045     16.626      0.149     15.653      0.175     15.098      0.148     14.302      0.030     36.700     14.021      0.043     25.100     10.446      0.080     13.700      8.915      0.502      2.200     20.568     20.143     18.553     17.546     16.954     16.681     16.425             
 898   22.466953    -4.395632      a   0.1172     -999.0     -999.0     20.524      0.201     19.212      0.199     17.866      0.023     17.003      0.054     16.603      0.023     16.310      0.076     16.248      0.119     15.188      0.111     14.769      0.148     14.181      0.026     41.000     13.997      0.040     27.100     11.817      0.232      4.700      9.198     -999.0     -0.600     -999.0     20.508     18.738     17.455     16.756     16.481     16.200             
 899   22.270016    -1.442215      e   0.1172     21.978      0.156     21.219      0.096     20.133      0.178     18.761      0.017     17.972      0.016     17.598      0.017     17.374      0.049     16.600      0.127     15.778      0.147     15.032     -999.0     14.961      0.033     32.400     14.801      0.060     18.200     12.240      0.332      3.300      9.130     -999.0     -1.300     21.952     21.224     19.657     18.378     17.765     17.518     17.309             
 900   22.596378    -4.410190      e   0.1174     19.132      0.141     18.291      0.051     17.502      0.064     16.779      0.013     16.453      0.127     16.058      0.015     15.979      0.060     15.810      0.083     15.166      0.099     14.573      0.095     13.767      0.025     44.200     13.433      0.032     33.900      9.441      0.034     32.000      7.412      0.143      7.600     19.121     18.333     17.250     16.564     16.248     16.114     15.905             
 901   22.289146    -1.463091      e   0.1175     22.683      0.257     21.601      0.134     20.053      0.150     18.629      0.016     17.786      0.014     17.290      0.014     17.071      0.034     15.843      0.070     15.259      0.103     14.648      0.097     14.147      0.028     39.300     13.737      0.034     31.500      9.900      0.049     22.300      7.596      0.135      8.100     22.631     21.558     19.500     18.223     17.516     17.181     16.941             
 902   22.497131    -0.633417      e   0.1176     19.637      0.121     19.169      0.071     18.837      0.083     17.766      0.023     17.224      0.017     16.882      0.016     16.796      0.043     16.327      0.118     15.576      0.142     14.756     -999.0     14.264      0.028     38.800     13.978      0.040     27.300     10.137      0.057     19.200      8.474      0.248      4.400     19.705     19.212     18.475     17.492     17.029     16.914     16.753             
 903   22.495449    -4.411843      e   0.1176     21.467      0.359     21.032      0.238     20.173      0.240     18.747      0.025     18.081      0.024     17.694      0.024     17.389      0.079     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.004      0.032     33.600     14.689      0.062     17.400     11.236      0.144      7.500      8.671      0.332      3.300     21.485     21.054     19.723     18.409     17.852     17.624     17.296             
 904   19.724007    -0.498877      a   0.1176     -999.0     -999.0     -999.0     -999.0     19.878      0.153     18.381      0.016     17.399      0.012     16.976      0.011     16.661      0.029     15.882      0.095     15.317      0.121     14.690      0.101     14.267      0.028     38.100     14.013      0.045     24.300     12.008     -999.0      0.800      8.892     -999.0     -1.000     -999.0     -999.0     19.319     17.906     17.167     16.829     16.566             
 905   22.599894    -4.410013      e   0.1176     20.498      0.267     -999.0     -999.0     19.229      0.075     18.388      0.013     17.983      0.015     17.688      0.017     17.614      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.271      0.043     25.300     14.819      0.075     14.500     11.031      0.121      9.000      8.550      0.395      2.800     20.518     -999.0     18.945     18.160     17.811     17.739     17.589             
 906   21.108805    -4.508030      a   0.1183     20.951      0.335     20.517      0.207     19.406      0.167     18.050      0.018     17.246      0.015     16.873      0.019     16.560      0.047     16.151      0.109     15.544      0.154     15.239      0.159     14.292      0.029     37.700     14.035      0.047     23.100     11.775      0.287      3.800      8.856     -999.0     -0.200     20.947     20.520     18.967     17.659     17.036     16.762     16.483             
 907   21.946428    -4.121723      a   0.1183     -999.0     -999.0     -999.0     -999.0     20.556      0.225     18.768      0.019     17.759      0.013     17.287      0.013     16.935      0.030     15.862      0.071     15.367      0.131     14.776      0.107     14.282      0.028     39.300     14.116      0.042     25.900     12.391      0.472      2.300      9.085     -999.0      0.100     -999.0     -999.0     19.914     18.257     17.482     17.115     16.805             
 908   22.150690    -0.932195      e   0.1183     21.404      0.094     20.962      0.062     19.837      0.123     18.662      0.021     17.973      0.017     17.611      0.018     17.362      0.050     16.902      0.168     16.045      0.182     15.181      0.159     14.980      0.032     33.900     14.823      0.065     16.700     11.737      0.258      4.200      8.652     -999.0      1.300     21.398     20.983     19.488     18.348     17.788     17.545     17.300             
 909   21.002193    -4.295925      a   0.1184     -999.0     -999.0     -999.0     -999.0     20.932      0.358     19.051      0.497     18.046      0.170     17.445      0.160     17.253      0.181     16.383      0.102     15.991      0.175     15.095      0.134     14.738      0.033     32.500     14.523      0.059     18.400     12.293     -999.0     -1.100      8.505     -999.0      0.800     -999.0     -999.0     20.303     18.547     17.785     17.276     17.128             
 910   21.367638    -0.257461      a   0.1187     -999.0     -999.0     23.028      0.326     19.819      0.143     17.878      0.016     16.858      0.012     16.408      0.012     16.106      0.022     15.460      0.068     14.777      0.115     14.357      0.084     13.682      0.025     42.800     13.576      0.034     31.800     12.624     -999.0      0.300      9.017     -999.0      0.500     -999.0     22.545     19.231     17.401     16.633     16.266     16.012             
 911   21.382208    -0.232689      a   0.1188     23.007      0.379     22.429      0.254     19.971      0.178     18.064      0.020     17.052      0.022     16.595      0.021     16.291      0.028     15.717      0.073     14.928      0.111     14.387      0.092     13.773      0.026     41.100     13.595      0.033     33.400     11.453      0.171      6.300      8.787     -999.0      0.700     22.965     22.141     19.379     17.588     16.823     16.453     16.194             
 912   21.673895    -3.520762      e   0.1190     21.054      0.328     20.303      0.166     19.242      0.084     18.343      0.016     17.806      0.017     17.442      0.019     17.374      0.059     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.810      0.033     32.500     14.369      0.048     22.600     10.379      0.075     14.400      8.623      0.496      2.200     21.029     20.343     18.878     18.027     17.574     17.435     17.300             
 913   20.567080    -2.866783      a   0.1193     21.846      0.152     21.217      0.079     19.761      0.164     18.471      0.019     17.606      0.015     17.181      0.017     16.890      0.043     16.224      0.109     15.523      0.167     15.318      0.187     14.373      0.031     35.600     14.101      0.046     23.500     11.030      0.136      8.000      8.160     -999.0      1.600     21.806     21.194     19.286     18.031     17.356     17.043     16.783             
 914   20.720316    -2.813321      e   0.1195     20.884      0.207     20.483      0.137     19.607      0.156     18.313      0.020     17.781      0.019     17.367      0.019     17.219      0.067     16.770      0.168     16.211      0.210     15.219      0.163     14.499      0.031     35.200     14.102      0.045     24.100      9.895      0.050     21.800      7.807      0.171      6.300     20.903     20.516     19.135     18.001     17.525     17.380     17.120             
 915   21.930893    -0.452899      e   0.1195     -999.0     -999.0     21.864      0.294     19.445      0.153     17.779      0.013     16.862      0.010     16.442      0.010     16.079      0.025     15.716      0.098     15.073      0.134     14.477      0.100     13.812      0.025     42.900     13.660      0.035     30.900     11.167      0.121      9.000      8.414     -999.0      1.800     -999.0     21.650     18.927     17.340     16.630     16.307     15.979             
 916   19.834835    -3.496857      a   0.1196     -999.0     -999.0     -999.0     -999.0     19.077      0.118     17.731      0.017     16.571      0.013     16.179      0.012     15.826      0.025     15.459      0.086     14.803      0.111     14.258      0.092     13.516      0.026     42.200     13.367      0.032     34.000     11.760     -999.0      2.000      8.971     -999.0     -0.400     -999.0     -999.0     18.372     17.148     16.296     15.983     15.710             
 917   20.702999    -2.807919      a   0.1197     -999.0     -999.0     -999.0     -999.0     20.623      0.176     19.046      0.019     18.097      0.012     17.689      0.012     17.357      0.035     16.281      0.108     15.738      0.164     15.109      0.148     14.759      0.033     33.100     14.472      0.055     19.900     12.562     -999.0     -0.600      8.904     -999.0     -0.300     -999.0     -999.0     20.042     18.555     17.849     17.536     17.259             
 918   19.849146    -3.718460      e   0.1198     -999.0     -999.0     -999.0     -999.0     19.892      0.251     18.522      0.025     17.787      0.022     17.460      0.027     17.383      0.082     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.079      0.035     30.700     15.012      0.080     13.500     11.118      0.160      6.800      8.184     -999.0      1.700     -999.0     -999.0     19.366     18.141     17.564     17.413     17.326             
 919   20.414865    -3.015297      e   0.1198     -999.0     -999.0     20.831      0.232     19.736      0.202     18.665      0.028     18.039      0.027     17.630      0.029     17.368      0.083     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.166      0.037     29.000     14.862      0.073     14.900     11.481      0.202      5.400      8.592     -999.0      1.000     -999.0     20.861     19.377     18.347     17.800     17.555     17.257             
 920   20.714020    -2.811145      e   0.1199     20.234      0.056     19.452      0.027     18.288      0.059     17.020      0.008     16.318      0.006     15.926      0.007     15.713      0.022     15.440      0.094     14.925      0.133     14.302      0.098     13.598      0.047     23.300     13.314      0.051     21.300      9.789      0.074     14.600      7.963      0.394      2.800     20.201     19.465     17.815     16.646     16.079     15.853     15.623             
 921   20.967905    -2.873095      e   0.1199     -999.0     -999.0     21.487      0.262     19.810      0.148     18.142      0.014     17.149      0.013     16.732      0.014     16.378      0.025     15.588      0.079     14.916      0.089     14.315      0.081     13.893      0.027     40.600     13.749      0.036     30.000     11.948      0.374      2.900      8.747     -999.0      0.500     -999.0     21.380     19.213     17.644     16.905     16.578     16.278             
 922   20.382946    -3.144180      a   0.1200     -999.0     -999.0     -999.0     -999.0     20.442      0.235     18.406      0.015     17.380      0.012     16.948      0.013     16.599      0.026     15.873      0.084     15.288      0.111     14.639      0.100     14.105      0.027     40.900     14.006      0.041     26.400     12.122     -999.0      0.500      8.952     -999.0     -1.700     -999.0     -999.0     19.806     17.891     17.133     16.789     16.495             
 923   20.590303    -2.839890      a   0.1201     -999.0     -999.0     23.969      0.439     20.505      0.230     18.732      0.020     17.649      0.016     17.229      0.017     16.909      0.031     15.910      0.079     15.332      0.130     14.768      0.112     14.360      0.029     37.700     14.202      0.046     23.700     12.032     -999.0      1.500      8.691     -999.0      0.700     -999.0     23.441     19.836     18.178     17.396     17.053     16.808             
 924   21.482391    -3.338264      e   0.1202     21.508      0.408     20.854      0.260     19.719      0.276     17.504      0.017     16.608      0.011     16.170      0.012     15.907      0.033     15.951      0.124     15.160      0.119     14.250      0.092     12.948      0.024     45.300     12.245      0.023     48.100      9.790      0.045     24.300      7.597      0.158      6.900     21.485     20.760     19.065     17.026     16.342     16.046     15.799           BL
 925   21.263783    -0.176447      e   0.1204     21.135      0.133     20.516      0.073     19.402      0.071     18.173      0.010     17.499      0.009     17.125      0.010     16.863      0.030     16.115      0.082     15.464      0.125     14.768      0.098     14.267      0.028     39.000     13.891      0.038     28.600      9.726      0.042     25.600      7.103      0.108     10.100     21.116     20.536     19.012     17.847     17.293     17.058     16.788             
 926   19.619505    -3.214984      a   0.1204     -999.0     -999.0     22.358      0.503     18.870      0.304     16.725      0.063     16.076      0.073     15.493      0.057     15.269      0.056     15.236      0.067     14.656      0.088     14.056      0.071     13.527      0.025     44.100     13.386      0.033     32.600     11.552     -999.0      1.900      8.645     -999.0      0.900     -999.0     21.840     18.211     16.324     15.748     15.405     15.101             
 927   21.259521    -0.443542      a   0.1205     -999.0     -999.0     23.285      0.325     19.902      0.126     18.049      0.014     17.052      0.014     16.631      0.014     16.293      0.020     15.516      0.060     14.680      0.080     14.335      0.080     13.801      0.025     43.000     13.659      0.033     32.500     12.080      0.336      3.200      9.020     -999.0      0.100     -999.0     22.780     19.311     17.576     16.829     16.498     16.205             
 928   19.686939    -3.369921      a   0.1205     -999.0     -999.0     -999.0     -999.0     19.920      0.244     18.393      0.032     17.390      0.022     16.921      0.021     16.675      0.051     15.955      0.105     15.188      0.110     14.559      0.105     13.921      0.028     39.200     13.624      0.035     31.000     10.821      0.126      8.600      8.643      0.447      2.400     -999.0     -999.0     19.247     17.865     17.113     16.756     16.555             
 929   19.262014    -3.073422      a   0.1205     -999.0     -999.0     -999.0     -999.0     20.233      0.258     18.807      0.032     17.789      0.022     17.440      0.024     17.070      0.055     16.766      0.158     16.052      0.195     15.561      0.192     14.918      0.035     31.200     14.742      0.065     16.800     12.202     -999.0      0.500      8.643     -999.0      0.300     -999.0     -999.0     19.670     18.298     17.555     17.277     16.984             
 930   20.734186    -0.985698      e   0.1208     22.980      0.293     21.962      0.184     20.062      0.242     18.510      0.048     17.514      0.062     17.067      0.056     16.703      0.048     15.888      0.092     15.127      0.125     14.411      0.081     13.911      0.027     40.300     13.629      0.036     29.800     10.620      0.083     13.100      8.657      0.347      3.100     22.933     21.840     19.443     17.967     17.213     16.874     16.562             
 931   21.311539     0.285401      a   0.1210     -999.0     -999.0     23.089      0.499     20.835      0.259     18.892      0.019     17.974      0.013     17.486      0.014     17.218      0.048     16.485      0.118     15.689      0.123     14.984      0.116     14.706      0.032     34.200     14.527      0.056     19.300     12.071     -999.0      1.400      8.947     -999.0      0.100     -999.0     22.852     20.215     18.441     17.700     17.354     17.088             
 932   19.223070    -1.459622      e   0.1213     21.944      0.156     21.029      0.075     19.906      0.212     18.642      0.025     17.852      0.018     17.424      0.022     17.098      0.056     16.673      0.160     15.710      0.155     15.607      0.197     14.602      0.032     33.600     14.312      0.052     20.900     10.920      0.131      8.300      8.276      0.277      3.900     21.905     21.040     19.399     18.192     17.563     17.266     16.962             
 933   21.610838     0.175190      e   0.1213     22.385      0.292     21.146      0.125     19.235      0.104     17.978      0.026     17.012      0.030     16.541      0.024     16.155      0.035     15.504      0.084     14.716      0.075     14.147      0.082     13.413      0.024     44.900     13.067      0.029     37.800     10.059      0.054     20.100      7.912      0.157      6.900     22.351     21.066     18.837     17.521     16.743     16.365     16.016           LN
 934   19.727339    -1.098440      e   0.1219     22.090      0.075     21.374      0.082     19.128      0.083     17.480      0.010     16.438      0.006     15.957      0.006     15.671      0.015     15.021      0.074     14.306      0.070     13.860      0.072     13.180      0.026     42.300     12.951      0.028     38.800     11.036      0.150      7.200      8.500     -999.0      0.700     22.045     21.170     18.474     16.958     16.170     15.789     15.549             
 935   21.156483    -2.273656      e   0.1219     21.917      0.199     21.297      0.086     19.991      0.151     18.606      0.015     17.836      0.014     17.396      0.014     17.138      0.044     16.224      0.097     15.706      0.147     15.435      0.206     14.540      0.029     37.000     14.221      0.046     23.400     10.802      0.105     10.400      8.291     -999.0      1.800     21.885     21.287     19.397     18.148     17.532     17.270     17.002             
 936   19.801003    -0.441982      e   0.1220     20.846      0.198     19.893      0.100     18.879      0.065     17.903      0.011     17.264      0.010     16.907      0.010     16.732      0.032     16.275      0.113     15.539      0.131     14.933      0.133     14.169      0.029     37.600     13.806      0.038     28.300      9.830      0.056     19.300      7.554      0.203      5.300     20.811     19.931     18.557     17.587     17.068     16.861     16.669             
 937   21.187765    -4.410349      e   0.1220     21.179      0.389     20.504      0.153     20.158      0.248     18.448      0.020     17.775      0.019     17.349      0.019     17.103      0.055     16.857      0.164     15.968      0.207     15.288      0.178     14.577      0.030     36.000     14.368      0.055     19.800     11.055      0.160      6.800      8.144     -999.0      1.500     21.224     20.538     19.591     18.088     17.513     17.313     16.994             
 938   19.773521    -1.233808      a   0.1220     -999.0     -999.0     22.596      0.262     18.871      0.102     17.319      0.014     16.241      0.009     15.767      0.009     15.391      0.017     15.209      0.078     14.503      0.108     13.949      0.079     13.451      0.047     23.300     13.318      0.052     20.900     11.488     -999.0      1.500      8.161     -999.0     -1.300     -999.0     22.052     18.246     16.766     15.954     15.568     15.253             
 939   21.946451    -0.841158      e   0.1220     -999.0     -999.0     20.061      0.044     19.165      0.134     17.859      0.018     17.163      0.013     16.849      0.017     16.753      0.059     16.507      0.139     15.642      0.168     15.506      0.210     14.290      0.028     38.500     14.018      0.039     27.800     10.792      0.097     11.200      8.578      0.294      3.700     -999.0     20.087     18.731     17.526     16.979     16.819     16.718             
 940   21.107586    -3.405349      e   0.1222     -999.0     -999.0     21.479      0.335     19.528      0.099     18.454      0.016     17.604      0.012     17.136      0.012     16.940      0.035     16.033      0.087     15.394      0.097     14.728      0.117     14.194      0.027     40.400     13.779      0.037     29.400     11.505      0.199      5.400      8.989      0.497      2.200     -999.0     21.430     19.124     18.034     17.345     17.008     16.818             
 941   20.971048    -2.826692      e   0.1222     -999.0     -999.0     -999.0     -999.0     23.327      5.646     18.265      0.033     17.193      0.019     16.554      0.018     16.701      0.068     16.156      0.117     15.232      0.113     14.595      0.105     13.686      0.026     42.200     13.402      0.030     36.500     10.421      0.065     16.600      8.633     -999.0      1.100     -999.0     -999.0     22.649     17.740     16.883     16.363     16.539             
 942   20.044544    -2.382092      e   0.1223     20.530      0.067     19.896      0.035     18.771      0.061     17.720      0.009     17.148      0.009     16.769      0.010     16.575      0.032     16.026      0.100     15.303      0.125     14.603      0.105     13.977      0.027     40.500     13.683      0.038     28.200      9.653      0.053     20.700      8.220      0.428      2.500     20.508     19.929     18.363     17.384     16.902     16.722     16.479             
 943   21.073080    -3.626149      a   0.1223     21.906      0.471     -999.0     -999.0     20.317      0.163     18.701      0.020     17.772      0.015     17.383      0.016     17.099      0.034     16.308      0.112     15.547      0.126     15.197      0.174     14.693      0.032     33.700     14.548      0.056     19.400     12.313     -999.0      0.700      9.049     -999.0     -0.100     21.898     -999.0     19.728     18.231     17.543     17.264     17.021             
 944   19.761620    -1.219229      e   0.1224     -999.0     -999.0     20.736      0.253     19.618      0.123     18.627      0.023     17.906      0.020     17.496      0.021     17.283      0.062     16.591      0.151     15.764      0.150     14.975      0.128     14.552      0.030     35.800     14.211      0.048     22.600     10.291      0.089     12.300      8.725      0.462      2.300     -999.0     20.766     19.250     18.246     17.660     17.396     17.177             
 945   19.856983    -1.824103      e   0.1224     21.138      0.066     20.238      0.037     18.778      0.109     17.453      0.014     16.725      0.013     16.281      0.015     16.032      0.039     16.050      0.131     15.623      0.199     14.769      0.136     14.183      0.042     25.900     13.798      0.052     20.800     10.202      0.092     11.800      7.900     -999.0      1.300     21.087     20.223     18.223     17.023     16.424     16.170     15.894             
 946   20.190271    -2.448010      e   0.1224     21.254      0.295     20.034      0.117     18.770      0.059     17.683      0.008     16.969      0.008     16.575      0.008     16.356      0.025     15.600      0.090     14.933      0.091     14.459      0.095     13.632      0.025     44.000     13.095      0.030     36.200      9.219      0.037     29.400      6.475      0.073     14.900     21.202     20.052     18.348     17.291     16.721     16.478     16.257             
 947   20.556856    -2.773258      a   0.1225     -999.0     -999.0     22.669      0.214     19.811      0.118     18.173      0.016     17.222      0.012     16.820      0.013     16.543      0.024     15.765      0.089     15.142      0.132     14.616      0.116     14.097      0.028     39.400     13.950      0.041     26.300     12.215     -999.0      0.700      8.629     -999.0      0.800     -999.0     22.360     19.170     17.672     16.974     16.688     16.454             
 948   20.978573    -2.935909      a   0.1225     -999.0     -999.0     -999.0     -999.0     20.229      0.223     18.792      0.022     17.722      0.015     17.256      0.015     16.938      0.040     16.314      0.104     15.397      0.114     15.167      0.159     14.444      0.029     37.000     14.288      0.048     22.600     12.430     -999.0      0.500      9.052     -999.0     -0.800     -999.0     -999.0     19.601     18.256     17.458     17.077     16.818             
 949   20.706051    -2.985868      a   0.1225     -999.0     -999.0     -999.0     -999.0     20.924      0.486     18.317      0.016     17.200      0.015     16.766      0.013     16.424      0.024     15.517      0.061     15.058      0.101     14.408      0.095     13.953      0.028     39.000     13.770      0.036     30.200     11.997     -999.0      1.300      9.031     -999.0     -0.100     -999.0     -999.0     20.247     17.754     16.937     16.580     16.309             
 950   21.255495    -3.088429      e   0.1226     21.287      0.370     21.013      0.289     19.690      0.115     18.148      0.015     17.347      0.012     16.843      0.012     16.549      0.026     15.800      0.088     15.235      0.112     14.256      0.084     13.752      0.026     42.500     13.466      0.032     33.400     10.564      0.095     11.400      8.288      0.300      3.600     21.277     20.985     19.128     17.756     17.058     16.738     16.400          Sy2
 951   20.121887    -2.460212      e   0.1228     21.246      0.266     20.101      0.140     19.410      0.151     18.479      0.023     17.718      0.021     17.413      0.024     17.066      0.070     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.836      0.033     32.600     14.569      0.060     18.000     11.505      0.251      4.300      8.781     -999.0      0.100     21.219     20.145     19.025     18.073     17.502     17.274     16.995             
 952   19.955517    -3.365875      e   0.1229     20.819      0.265     20.647      0.198     19.108      0.115     18.247      0.021     17.567      0.019     17.138      0.019     16.880      0.055     16.387      0.136     15.729      0.166     15.020      0.145     14.104      0.028     38.400     13.725      0.036     29.800      9.695      0.047     23.200      7.655      0.165      6.600     20.801     20.664     18.797     17.896     17.312     17.027     16.751             
 953   19.599228    -3.135934      a   0.1229     -999.0     -999.0     22.801      0.317     20.169      0.191     18.245      0.022     17.207      0.020     16.760      0.021     16.431      0.027     15.611      0.078     15.106      0.099     14.654      0.093     14.027      0.027     39.800     13.880      0.040     27.200     12.074     -999.0      1.000      8.839     -999.0     -1.000     -999.0     22.457     19.474     17.687     16.933     16.584     16.316             
 954   20.759579    -2.714345      a   0.1229     -999.0     -999.0     22.608      0.270     20.279      0.196     18.349      0.019     17.326      0.013     16.896      0.014     16.544      0.029     15.796      0.076     15.079      0.090     14.570      0.097     14.119      0.027     39.600     13.964      0.039     28.000     12.194     -999.0      0.900      9.007     -999.0      0.200     -999.0     22.334     19.616     17.816     17.067     16.733     16.438             
 955   19.806202    -1.975454      e   0.1230     -999.0     -999.0     21.039      0.291     19.617      0.113     18.590      0.018     17.981      0.018     17.522      0.019     17.362      0.054     16.701      0.150     15.777      0.148     15.238      0.165     14.669      0.031     35.600     14.386      0.055     19.600     10.510      0.089     12.200      8.329     -999.0      1.300     -999.0     21.058     19.223     18.256     17.704     17.470     17.227             
 956   19.328035    -2.329322      e   0.1237     -999.0     -999.0     20.198      0.178     18.979      0.095     17.882      0.012     17.365      0.014     17.001      0.015     16.805      0.051     16.509      0.131     16.271      0.240     15.411      0.181     14.390      0.031     35.300     13.923      0.041     26.700      9.941      0.064     17.100      7.922      0.234      4.600     -999.0     20.229     18.563     17.563     17.126     16.981     16.718             
 957   19.647375    -2.046740      e   0.1238     20.871      0.088     20.336      0.052     19.767      0.157     18.436      0.019     17.814      0.018     17.422      0.019     17.330      0.070     16.717      0.152     15.804      0.160     15.534      0.214     14.873      0.034     31.700     14.663      0.063     17.100     11.618      0.271      4.000      8.423     -999.0      1.200     20.907     20.378     19.222     18.074     17.564     17.419     17.252             
 958   19.692080    -3.432544      e   0.1246     20.591      0.234     20.728      0.223     19.599      0.202     18.293      0.027     17.590      0.019     17.324      0.027     17.208      0.090     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.043      0.037     29.400     14.891      0.075     14.600     11.682      0.243      4.500      8.657     -999.0      0.800     20.639     20.742     19.150     17.921     17.384     17.250     17.161             
 959   19.932037    -3.385333      a   0.1247     -999.0     -999.0     -999.0     -999.0     18.967      0.095     17.296      0.009     16.294      0.007     15.892      0.007     15.594      0.017     15.064      0.074     14.515      0.093     14.102      0.086     13.282      0.026     41.900     13.153      0.030     36.100     11.993     -999.0      1.500      8.713     -999.0      0.900     -999.0     -999.0     18.310     16.760     16.039     15.738     15.500             
 960   20.034561    -2.319184      e   0.1247     20.483      0.066     19.640      0.035     19.510      0.081     18.507      0.024     18.089      0.040     17.708      0.043     17.613      0.059     16.593      0.130     15.919      0.178     15.041     -999.0     14.902      0.038     28.800     14.343      0.054     20.000     10.299      0.087     12.400      8.035      0.244      4.500     20.533     19.683     19.135     18.230     17.858     17.761     17.536             
 961   19.882288    -3.494799      e   0.1249     -999.0     -999.0     21.848      0.399     19.889      0.143     18.854      0.025     17.941      0.017     17.505      0.017     17.160      0.046     16.536      0.128     15.640      0.135     15.119      0.127     14.568      0.032     34.200     14.355      0.052     20.700     11.498      0.201      5.400      8.422     -999.0      1.600     -999.0     21.794     19.471     18.368     17.661     17.323     17.025             
 962   19.882175    -2.849892      e   0.1251     21.848      0.140     21.040      0.075     19.657      0.118     18.652      0.018     17.876      0.015     17.459      0.016     17.274      0.048     16.501      0.129     15.703      0.135     15.223      0.138     14.492      0.030     36.400     14.183      0.045     24.300     10.346      0.071     15.200      7.972      0.198      5.500     21.801     21.053     19.253     18.234     17.624     17.350     17.170             
 963   22.634977    -4.108389      a   0.1251     -999.0     -999.0     -999.0     -999.0     20.505      0.190     18.676      0.017     17.614      0.011     17.156      0.011     16.821      0.024     15.999      0.080     15.338      0.098     14.675      0.106     14.264      0.028     38.300     14.106      0.041     26.300     12.219     -999.0      1.300      9.277     -999.0     -1.200     -999.0     -999.0     19.789     18.097     17.327     16.968     16.696             
 964   23.279430    -3.374419      e   0.1252     20.614      0.151     20.541      0.137     19.190      0.093     18.111      0.015     17.374      0.013     16.973      0.013     16.773      0.039     16.008      0.089     15.395      0.123     14.724      0.111     14.163      0.027     40.200     13.768      0.034     31.900     10.654      0.079     13.700      8.558      0.281      3.900     20.619     20.553     18.796     17.728     17.140     16.890     16.683             
 965   19.998854    -2.534407      a   0.1252     23.802      0.404     23.728      0.416     18.928      0.155     17.381      0.017     16.284      0.015     15.843      0.013     15.569      0.027     15.242      0.071     14.658      0.088     14.080      0.085     13.394      0.027     39.800     13.286      0.035     31.400     11.914      0.383      2.800      8.388     -999.0     -0.300     24.155     22.795     18.191     16.777     16.001     15.650     15.455             
 966   23.566526    -3.162146      e   0.1254     22.443      0.360     22.264      0.393     19.670      0.173     18.544      0.022     17.575      0.017     17.178      0.018     16.841      0.048     16.709      0.178     15.881      0.172     15.381      0.182     14.531      0.028     38.500     14.328      0.045     24.200     11.902     -999.0      1.900      9.146     -999.0     -0.100     22.391     22.100     19.253     18.079     17.351     17.032     16.751             
 967   23.032475    -3.423820      a   0.1254     -999.0     -999.0     -999.0     -999.0     21.000      0.329     18.852      0.024     17.820      0.017     17.436      0.019     17.139      0.048     16.111      0.089     15.514      0.142     14.878      0.115     14.562      0.030     35.600     14.358      0.047     23.000     12.241     -999.0      1.600      8.857     -999.0      0.800     -999.0     -999.0     20.342     18.321     17.580     17.290     17.054             
 968   20.031719    -2.321880      a   0.1254     -999.0     -999.0     -999.0     -999.0     20.959      0.355     19.084      0.023     18.073      0.019     17.625      0.017     17.374      0.053     16.710      0.163     15.480      0.138     15.280      0.178     14.814      0.035     30.800     14.587      0.065     16.600     11.725     -999.0      1.700      8.273     -999.0      1.700     -999.0     -999.0     20.271     18.541     17.803     17.465     17.264             
 969   19.868389    -3.531784      e   0.1255     22.230      0.483     21.497      0.329     19.543      0.117     18.597      0.020     17.797      0.016     17.349      0.017     17.126      0.051     16.546      0.122     15.908      0.188     15.122      0.157     14.660      0.032     33.900     14.461      0.052     21.000     11.645      0.232      4.700      8.759     -999.0      0.300     22.176     21.465     19.148     18.159     17.517     17.205     16.993             
 970   20.052664    -3.312985      a   0.1255     -999.0     -999.0     -999.0     -999.0     19.795      0.161     18.325      0.019     17.287      0.014     16.844      0.016     16.492      0.032     15.819      0.075     15.126      0.124     14.972      0.137     14.240      0.028     39.300     14.067      0.046     23.800     11.823     -999.0      1.400      9.001     -999.0     -0.600     -999.0     -999.0     19.229     17.802     17.031     16.673     16.379             
 971   19.704405    -3.446613      a   0.1257     -999.0     -999.0     22.456      0.498     19.456      0.232     17.451      0.017     16.318      0.009     15.868      0.009     15.621      0.028     15.274      0.087     14.589      0.079     14.071      0.075     13.501      0.038     28.800     13.386      0.046     23.600     12.241     -999.0      0.100      8.395     -999.0     -0.100     -999.0     21.966     18.736     16.853     16.041     15.674     15.505             
 972   20.038044    -2.318184      a   0.1258     23.725      0.441     -999.0     -999.0     24.664      9.847     18.506      0.025     17.421      0.017     16.961      0.017     16.714      0.053     16.516      0.167     15.002     -999.0     14.475     -999.0     14.432      0.031     35.500     14.163      0.047     22.900     12.003      0.397      2.700      8.372     -999.0      1.600     23.959     -999.0     23.956     17.919     17.146     16.769     16.595             
 973   20.508205    -2.813615      a   0.1261     22.124      0.431     21.079      0.220     20.276      0.330     18.497      0.029     17.501      0.019     17.092      0.019     16.878      0.058     16.438      0.122     15.544      0.151     15.450      0.189     14.635      0.032     34.100     14.303      0.047     23.100     11.961     -999.0      1.500      8.534     -999.0      1.200     22.095     21.059     19.609     17.973     17.253     16.955     16.791             
 974   19.704678    -3.480279      e   0.1261     -999.0     -999.0     -999.0     -999.0     19.728      0.130     18.687      0.021     17.990      0.019     17.550      0.020     17.264      0.053     16.498      0.141     15.703      0.152     15.193      0.156     14.779      0.032     33.900     14.661      0.060     18.200     10.675      0.099     10.900      8.341     -999.0      1.800     -999.0     -999.0     19.339     18.310     17.715     17.432     17.124             
 975   21.277044    -4.656269      a   0.1263     -999.0     -999.0     -999.0     -999.0     20.508      0.265     18.690      0.069     17.660      0.057     17.176      0.054     16.828      0.053     15.992      0.097     15.198      0.130     14.625      0.098     14.293      0.031     35.300     14.162      0.046     23.800     11.902      0.295      3.700      8.903     -999.0      0.200     -999.0     -999.0     19.766     18.112     17.347     16.984     16.683             
 976   19.846676    -2.551383      a   0.1264     -999.0     -999.0     -999.0     -999.0     18.211      0.274     18.809      0.498     17.293      0.261     16.984      0.393     16.953      0.541     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     18.015     18.520     16.917     16.762     16.692             
 977   20.529545    -3.766419      a   0.1264     -999.0     -999.0     22.002      0.422     19.565      0.193     17.543      0.014     16.518      0.010     16.086      0.010     15.723      0.019     15.322      0.083     14.729      0.110     14.168      0.080     13.691      0.045     24.400     13.533      0.054     20.300     11.410     -999.0      1.900      8.181     -999.0     -0.100     -999.0     21.679     18.909     17.013     16.263     15.928     15.616             
 978   21.207434     0.159359      e   0.1264     21.158      0.109     20.591      0.067     20.168      0.188     18.605      0.020     17.937      0.017     17.523      0.016     17.231      0.052     16.770      0.152     15.967      0.165     15.611      0.215     14.838      0.031     35.200     14.575      0.056     19.500     10.887      0.105     10.400      8.935     -999.0      0.400     21.206     20.630     19.669     18.257     17.690     17.474     17.125             
 979   19.515896    -3.629971      e   0.1265     20.464      0.074     -999.0     -999.0     20.775      0.873     21.679      1.175     17.981      3.686     16.977      0.939     25.971      1.400     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.653     -999.0     20.703     21.710     17.988     17.545     26.093             
 980   20.787218    -2.952610      a   0.1265     23.491      0.452     23.467      0.391     19.873      0.189     18.219      0.016     17.214      0.013     16.766      0.012     16.471      0.031     15.918      0.105     15.278      0.127     14.722      0.121     14.122      0.027     39.500     13.956      0.041     26.700     12.368     -999.0      0.400      9.062     -999.0     -1.300     23.510     22.942     19.212     17.691     16.951     16.611     16.363             
 981   23.775616    -1.225076      e   0.1269     22.523      0.186     21.419      0.169     19.449      0.107     17.900      0.021     16.932      0.016     16.461      0.016     16.199      0.025     15.653      0.086     14.854      0.106     14.355      0.088     13.719      0.026     41.700     13.429      0.033     33.000     11.116      0.148      7.300      8.535     -999.0      1.400     22.484     21.287     18.862     17.415     16.679     16.326     16.091           LN
 982   19.521639    -2.391667      e   0.1274     21.483      0.144     20.905      0.079     19.824      0.211     18.563      0.022     17.887      0.023     17.439      0.023     17.394      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.973      0.034     31.500     14.670      0.059     18.300     11.895      0.304      3.600      8.699     -999.0      0.800     21.468     20.927     19.243     18.156     17.598     17.394     17.276             
 983   22.783670    -2.104842      e   0.1277     21.038      0.315     20.215      0.163     19.012      0.121     18.233      0.020     17.542      0.018     17.211      0.021     17.120      0.082     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.765      0.030     35.700     14.505      0.049     21.900     10.992      0.094     11.600      8.570     -999.0      1.600     20.998     20.254     18.743     17.899     17.355     17.146     17.065             
 984   19.672583    -2.610295      a   0.1277     -999.0     -999.0     22.684      0.338     19.727      0.129     18.247      0.015     17.196      0.011     16.766      0.011     16.382      0.027     15.695      0.081     15.129      0.101     14.508      0.083     13.999      0.027     39.800     13.837      0.040     27.300     12.350     -999.0      0.200      8.897     -999.0     -0.400     -999.0     22.358     19.096     17.676     16.913     16.572     16.259             
 985   20.351767    -0.562623      e   0.1280     22.186      0.469     21.267      0.213     20.007      0.155     18.736      0.020     17.909      0.014     17.496      0.015     17.094      0.039     16.496      0.139     16.038      0.224     15.235      0.166     14.492      0.029     37.200     14.092      0.045     24.000     10.924      0.135      8.100      8.544      0.376      2.900     22.139     21.266     19.570     18.302     17.650     17.327     16.969             
 986   20.103107    -3.806212      e   0.1281     -999.0     -999.0     -999.0     -999.0     20.285      0.414     18.710      0.046     17.743      0.023     17.271      0.023     16.747      0.056     16.150      0.100     15.233      0.118     14.642      0.101     13.801      0.025     42.700     13.458      0.034     31.500     10.033      0.069     15.700      8.054      0.242      4.500     -999.0     -999.0     19.827     18.230     17.450     17.059     16.587             
 987   21.054596    -3.472199      e   0.1283     22.095      0.494     21.112      0.319     19.664      0.118     18.761      0.022     18.017      0.019     17.614      0.019     17.426      0.059     16.610      0.132     16.109      0.206     15.583      0.227     14.945      0.034     31.800     14.764      0.066     16.400     12.084      0.400      2.700      8.600     -999.0      0.800     22.042     21.130     19.345     18.385     17.792     17.522     17.334             
 988   20.804354    -0.788313      a   0.1283     -999.0     -999.0     23.427      0.361     20.795      0.209     18.738      0.016     17.675      0.010     17.208      0.009     16.902      0.023     15.930      0.082     15.227      0.105     14.696      0.095     14.335      0.028     38.200     14.160      0.044     24.600     12.572     -999.0      0.300      9.079     -999.0     -1.800     -999.0     23.035     20.056     18.145     17.379     17.018     16.773             
 989   20.785828    -3.835025      e   0.1286     19.532      0.163     -999.0     -999.0     20.002      0.485     17.673      0.036     16.953      0.018     16.577      0.026     16.894      0.076     16.572      0.140     15.809      0.176     15.456      0.197     14.363      0.030     36.100     14.066      0.046     23.700     10.526      0.098     11.100      8.330      0.327      3.300     19.737     -999.0     19.393     17.325     16.729     16.642     16.857             
 990   23.063671    -0.587641      e   0.1291     21.452      0.233     20.515      0.153     18.767      0.120     17.868      0.031     16.908      0.029     16.476      0.052     16.079      0.056     15.669      0.088     14.861      0.089     14.443      0.097     13.701      0.025     43.100     13.428      0.032     33.800     10.500      0.073     14.800      8.266      0.245      4.400     21.398     20.493     18.447     17.405     16.632     16.295     15.934             
 991   23.080400    -0.792717      a   0.1293     -999.0     -999.0     21.461      0.237     20.081      0.143     18.192      0.027     17.059      0.025     16.600      0.025     16.262      0.028     15.445      0.074     14.753      0.079     14.116      0.071     13.612      0.025     43.400     13.442      0.030     35.700     11.785      0.223      4.900      8.989     -999.0      0.400     -999.0     21.340     19.386     17.610     16.792     16.415     16.146             
 992   21.529879    -0.332644      e   0.1294     21.340      0.136     20.886      0.095     19.881      0.106     18.784      0.019     18.064      0.015     17.653      0.016     17.396      0.045     16.657      0.121     16.139      0.216     15.393      0.178     15.058      0.035     31.200     14.910      0.070     15.400     11.605      0.186      5.800      8.996     -999.0      0.700     21.341     20.919     19.537     18.440     17.843     17.573     17.299             
 993   19.857994    -2.126424      e   0.1295     20.739      0.077     20.097      0.050     19.604      0.203     18.348      0.019     17.886      0.017     17.591      0.026     17.376      0.091     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.950      0.034     31.700     14.449      0.056     19.500     10.881      0.117      9.300      8.771      0.523      2.100     20.772     20.148     19.220     18.076     17.709     17.629     17.359             
 994   19.521156    -1.702401      e   0.1295     -999.0     -999.0     20.242      0.190     19.136      0.112     18.409      0.024     17.974      0.026     17.734      0.034     17.399      0.085     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.515      0.044     24.600     15.249      0.100     10.900     11.436      0.203      5.300      8.576     -999.0      1.000     -999.0     20.292     18.790     18.105     17.781     17.630     17.340             
 995   23.026976    -1.214489      a   0.1298     -999.0     -999.0     22.873      0.284     20.771      0.175     18.785      0.019     17.767      0.013     17.351      0.013     17.045      0.027     16.123      0.079     15.368      0.108     14.992      0.126     14.495      0.027     39.600     14.274      0.044     24.900     12.589     -999.0      0.500      9.173     -999.0     -0.100     -999.0     22.628     20.121     18.261     17.531     17.213     16.960             
 996   23.645737    -1.107396      a   0.1303     -999.0     -999.0     -999.0     -999.0     21.261      0.271     19.098      0.023     18.016      0.015     17.577      0.017     17.200      0.029     16.042      0.076     15.247      0.096     15.044      0.130     14.429      0.029     37.900     14.268      0.048     22.600     11.843     -999.0      1.500      8.857     -999.0     -0.200     -999.0     -999.0     20.584     18.536     17.759     17.406     17.092             
 997   23.236723    -1.125782      a   0.1303     24.183      0.335     22.823      0.221     20.424      0.276     18.956      0.039     17.978      0.024     17.454      0.024     17.037      0.053     16.375      0.120     15.612      0.135     14.938      0.144     14.216      0.026     41.900     13.952      0.040     27.000     11.933      0.237      4.600      8.890     -999.0      0.700     24.228     22.627     19.927     18.479     17.673     17.263     16.870             
 998   21.579996    -3.733846      a   0.1305     -999.0     -999.0     -999.0     -999.0     20.235      0.226     18.204      0.014     17.207      0.010     16.777      0.010     16.462      0.024     15.757      0.081     15.153      0.110     14.823      0.093     14.035      0.026     41.700     13.861      0.038     28.900     12.603      0.494      2.200      8.597     -999.0      1.300     -999.0     -999.0     19.533     17.652     16.936     16.624     16.355             
 999   23.651548    -1.026694      e   0.1308     20.552      0.174     19.815      0.112     19.058      0.078     17.920      0.013     17.206      0.010     16.820      0.011     16.567      0.031     16.241      0.114     15.470      0.130     14.930      0.132     14.081      0.027     40.700     13.754      0.036     30.600     10.161      0.065     16.700      8.372     -999.0      1.300     20.549     19.858     18.664     17.551     16.982     16.736     16.480             
1000   23.121002    -1.666701      e   0.1309     -999.0     -999.0     -999.0     -999.0     26.507      4.016     18.816      2.776     17.688      1.296     17.176      0.961     17.295      1.375     16.333      0.135     15.728      0.153     15.080      0.160     14.571      0.044     24.400     14.179      0.054     20.000     10.407      0.076     14.400      7.500      0.178      6.100     -999.0     -999.0     25.367     18.035     17.186     16.834     17.020             
1001   23.362837    -1.427794      e   0.1310     21.914      0.470     21.108      0.279     19.683      0.194     18.133      0.020     17.358      0.016     16.888      0.016     16.581      0.042     16.200      0.110     15.338      0.127     14.762      0.128     13.960      0.026     41.400     13.592      0.032     33.800     10.165      0.053     20.500      8.728      0.371      2.900     21.865     21.071     19.136     17.734     17.078     16.788     16.442             
1002   19.232943    -1.253248      e   0.1312     20.555      0.326     20.058      0.162     19.553      0.045     18.505      0.010     17.906      0.010     17.508      0.014     17.383      0.027     16.197      0.088     15.552      0.113     15.049      0.116     14.660      0.033     32.600     14.295      0.054     20.200     10.553      0.103     10.600      8.026      0.330      3.300     20.602     20.110     19.122     18.142     17.650     17.481     17.287             
1003   20.757673    -1.801304      e   0.1313     21.244      0.227     20.503      0.117     19.462      0.152     18.416      0.023     17.794      0.023     17.466      0.028     17.228      0.074     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.932      0.034     32.100     14.654      0.059     18.400     11.344      0.157      6.900      8.905     -999.0      0.200     21.218     20.542     19.065     18.057     17.580     17.395     17.166             
1004   20.371819    -3.001977      a   0.1314     -999.0     -999.0     -999.0     -999.0     20.268      0.190     18.520      0.023     17.567      0.017     17.158      0.020     16.866      0.034     16.132      0.095     15.521      0.101     14.948      0.123     14.432      0.030     36.100     14.170      0.048     22.800     12.037     -999.0      0.700      8.611     -999.0      0.500     -999.0     -999.0     19.598     18.004     17.315     17.033     16.777             
1005   23.424484    -1.630052      e   0.1314     20.401      0.196     -999.0     -999.0     18.790      0.078     17.652      0.011     17.164      0.012     16.947      0.016     16.705      0.042     16.559      0.153     16.108      0.221     15.434      0.193     14.371      0.027     39.900     14.045      0.039     27.700     10.049      0.052     21.100      8.404      0.351      3.100     20.389     -999.0     18.456     17.387     17.026     16.945     16.722             
1006   21.558167    -1.971638      e   0.1316     21.528      0.296     20.728      0.128     19.460      0.116     18.531      0.019     17.890      0.019     17.471      0.021     17.370      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.940      0.032     33.400     14.697      0.057     19.200     11.093      0.132      8.200      8.791     -999.0      0.900     21.485     20.761     19.054     18.151     17.624     17.411     17.258             
1007   19.800777    -1.386456      e   0.1316     -999.0     -999.0     22.680      0.279     20.009      0.276     18.538      0.024     17.466      0.022     16.953      0.017     16.489      0.037     15.850      0.085     14.986      0.121     14.457      0.088     13.714      0.027     40.800     13.434      0.033     32.600     10.645      0.095     11.500      8.681     -999.0      0.300     -999.0     22.409     19.392     17.938     17.108     16.703     16.299             
1008   19.531874    -3.179809      a   0.1317     -999.0     -999.0     23.037      0.453     24.544     20.916     19.011      0.437     17.950      0.404     17.442      0.401     17.508      0.709     15.471      0.086     14.809      0.109     14.427      0.097     13.599      0.025     43.100     13.441      0.034     32.200     12.032     -999.0      1.100      8.807     -999.0      0.000     -999.0     22.793     23.768     18.365     17.614     17.202     17.334             
1009   19.531860    -3.178575      a   0.1318     -999.0     -999.0     23.037      0.453     19.827      0.177     18.066      0.021     16.975      0.018     16.535      0.018     16.239      0.030     15.471      0.086     14.809      0.109     14.427      0.097     13.599      0.025     43.100     13.441      0.034     32.200     12.032     -999.0      1.100      8.807     -999.0      0.000     -999.0     22.555     19.102     17.470     16.706     16.359     16.135             
1010   19.787224    -3.896207      a   0.1318     -999.0     -999.0     20.667      0.246     19.072      0.061     17.516      0.007     16.798      0.007     16.492      0.008     16.243      0.015     15.547      0.073     14.663      0.076     14.425      0.085     13.828      0.026     41.100     13.598      0.036     30.400     11.874     -999.0      1.200      8.558     -999.0      0.900     -999.0     20.617     18.564     17.128     16.586     16.450     16.195             
1011   19.954317    -3.589648      e   0.1319     -999.0     -999.0     21.078      0.271     19.709      0.144     18.284      0.017     17.411      0.013     16.950      0.013     16.702      0.037     16.186      0.106     15.399      0.148     14.890      0.138     14.257      0.029     37.700     13.951      0.042     25.700     11.096      0.175      6.200      8.911      0.488      2.200     -999.0     21.050     19.096     17.795     17.120     16.817     16.572             
1012   20.651400    -1.819803      a   0.1320     -999.0     -999.0     24.111      0.693     20.674      0.166     18.938      0.016     17.927      0.012     17.497      0.013     17.186      0.027     16.069      0.079     15.509      0.129     14.826      0.101     14.576      0.029     37.100     14.381      0.049     22.200     11.943     -999.0      2.000      9.048      0.479      2.300     -999.0     23.594     19.951     18.363     17.645     17.333     17.076             
1013   20.843245    -0.220683      a   0.1322     -999.0     -999.0     23.176      0.477     20.757      0.264     18.571      0.020     17.516      0.012     17.079      0.013     16.768      0.030     15.984      0.080     15.374      0.123     14.948      0.121     14.277      0.028     38.500     14.068      0.042     26.000     12.416      0.434      2.500      9.057     -999.0      0.000     -999.0     22.801     20.072     18.012     17.263     16.921     16.669             
1014   23.170122    -4.006310      a   0.1323     -999.0     -999.0     -999.0     -999.0     21.735      0.952     19.013      0.054     17.953      0.109     17.527      0.117     17.269      0.094     16.661      0.139     15.614      0.118     15.472      0.208     14.681      0.032     34.100     14.296      0.045     23.900     12.417      0.376      2.900      9.177     -999.0      0.200     -999.0     -999.0     21.031     18.441     17.698     17.369     17.178             
1015   19.945454    -4.110125      e   0.1323     21.342      0.454     20.005      0.137     18.555      0.070     17.530      0.024     16.827      0.029     16.450      0.023     16.162      0.031     15.671      0.091     14.990      0.106     14.221      0.076     13.538      0.025     43.700     13.101      0.029     37.800      9.029      0.031     34.500      6.490      0.070     15.600     21.291     20.018     18.208     17.169     16.599     16.345     16.062             
1016   21.578848    -3.206684      e   0.1324     20.585      0.304     -999.0     -999.0     19.465      0.148     18.256      0.017     17.666      0.019     17.363      0.021     17.322      0.074     16.877      0.168     16.209      0.215     15.456     -999.0     14.727      0.031     35.100     14.270      0.048     22.700     10.089      0.063     17.100      7.983      0.180      6.000     20.620     -999.0     18.965     17.903     17.449     17.381     17.291             
1017   20.294973    -3.902102      a   0.1324     -999.0     -999.0     -999.0     -999.0     20.419      0.338     18.266      0.030     17.144      0.024     16.661      0.023     16.353      0.031     15.673      0.079     14.883      0.112     14.548      0.103     13.900      0.030     36.500     13.728      0.040     27.300     11.693     -999.0      1.300      8.379     -999.0     -1.000     -999.0     -999.0     19.708     17.674     16.873     16.476     16.236             
1018   20.073805    -3.681839      a   0.1324     -999.0     -999.0     -999.0     -999.0     19.113      0.139     17.748      0.015     16.701      0.012     16.281      0.011     15.959      0.025     15.635      0.101     15.184      0.143     14.471      0.104     13.687      0.026     41.500     13.541      0.034     31.600     11.838     -999.0      1.400      8.771     -999.0     -0.800     -999.0     -999.0     18.514     17.194     16.445     16.116     15.858             
1019   19.718197    -0.988582      a   0.1326     22.407      0.114     21.676      0.134     20.584      0.281     18.770      0.025     17.940      0.027     17.517      0.038     17.315      0.063     16.359      0.127     15.926      0.175     15.165      0.140     14.894      0.034     31.800     15.028      0.083     13.100     11.939     -999.0      1.100      8.786     -999.0     -1.900     22.378     21.641     19.927     18.313     17.688     17.443     17.229             
1020   20.443832    -2.679361      e   0.1326     20.327      0.060     19.806      0.035     20.023      0.256     18.255      0.021     17.874      0.016     17.661      0.028     17.539      0.101     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.503      0.044     24.500     15.203      0.097     11.200     11.677      0.237      4.600      8.987     -999.0      0.000     20.455     19.860     19.619     17.982     17.713     17.722     17.569             
1021   23.147339    -3.992311      a   0.1327     -999.0     -999.0     -999.0     -999.0     21.358      0.497     19.111      0.027     18.032      0.017     17.632      0.018     17.294      0.043     16.436      0.100     15.798      0.157     15.070      0.146     14.860      0.032     34.400     14.621      0.055     19.700     12.200     -999.0      1.300      9.156     -999.0      0.100     -999.0     -999.0     20.648     18.527     17.775     17.467     17.200             
1022   23.193897    -3.952491      a   0.1327     -999.0     -999.0     -999.0     -999.0     19.451      0.152     17.396      0.014     16.312      0.011     15.873      0.011     15.489      0.018     15.131      0.071     14.335      0.074     13.855      0.078     13.265      0.026     42.200     13.126      0.029     37.900     11.954     -999.0      1.700      8.787     -999.0     -0.500     -999.0     -999.0     18.734     16.808     16.036     15.692     15.371             
1023   20.075069    -2.954287      e   0.1327     -999.0     -999.0     20.887      0.288     20.530      0.451     18.622      0.074     17.622      0.092     17.132      0.100     16.751      0.092     15.633      0.116     14.970      0.162     14.375      0.103     13.175      0.024     45.900     12.865      0.028     39.200      9.483      0.039     27.600      7.249      0.131      8.300     -999.0     20.895     19.803     18.068     17.301     16.951     16.593             
1024   19.968302    -0.290913      a   0.1327     22.314      0.207     22.962      0.309     20.724      0.298     18.782      0.024     17.751      0.013     17.327      0.015     17.070      0.044     16.407      0.119     15.568      0.142     15.218      0.169     14.585      0.030     35.800     14.348      0.049     22.200     11.907      0.313      3.500      9.035     -999.0      0.000     22.302     22.691     20.049     18.238     17.506     17.185     16.982             
1025   20.060320    -4.217690      e   0.1327     21.636      0.505     20.570      0.221     19.485      0.127     18.353      0.019     17.692      0.016     17.292      0.017     17.040      0.042     16.701      0.150     15.946      0.205     15.460      0.192     14.440      0.030     36.300     14.129      0.047     23.300     10.266      0.085     12.700      7.997      0.235      4.600     21.589     20.601     19.083     17.997     17.449     17.216     16.934             
1026   23.210028    -3.798889      a   0.1328     -999.0     -999.0     -999.0     -999.0     21.386      0.655     18.830      0.022     17.785      0.014     17.354      0.014     16.956      0.033     16.183      0.093     15.655      0.137     15.045      0.140     14.560      0.029     37.300     14.399      0.049     22.000     12.756     -999.0     -0.300      8.924     -999.0     -0.300     -999.0     -999.0     20.695     18.264     17.516     17.186     16.845             
1027   20.549959    -2.007772      a   0.1328     -999.0     -999.0     -999.0     -999.0     20.617      0.269     18.708      0.022     17.614      0.015     17.159      0.016     16.796      0.034     15.887      0.076     15.127      0.097     14.870      0.098     14.255      0.028     38.600     14.018      0.040     27.400     12.520      0.511      2.100      8.614     -999.0      1.100     -999.0     -999.0     19.861     18.090     17.316     16.963     16.667             
1028   20.074604    -2.954961      e   0.1329     -999.0     -999.0     20.139      0.157     20.752      0.671     18.950      0.092     17.669      0.059     17.060      0.054     17.041      0.102     15.633      0.116     14.970      0.162     14.375      0.103     13.175      0.024     45.900     12.865      0.028     39.200      9.483      0.039     27.600      7.249      0.131      8.300     -999.0     20.186     19.993     18.317     17.365     16.846     16.899             
1029   19.919994    -1.108679      e   0.1330     -999.0     -999.0     20.817      0.266     19.287      0.078     18.298      0.017     17.599      0.013     17.258      0.014     16.983      0.038     16.554      0.139     15.788      0.176     15.167      0.172     14.690      0.033     33.400     14.433      0.056     19.500     10.878      0.121      9.000      8.108     -999.0      1.700     -999.0     20.828     18.966     17.947     17.407     17.169     16.921             
1030   21.271523    -1.698910      a   0.1331     -999.0     -999.0     22.755      0.194     19.161      0.148     17.302      0.019     16.248      0.015     15.798      0.014     15.491      0.020     15.013      0.072     14.298      0.081     13.741      0.065     13.014      0.025     44.000     12.764      0.025     42.900     10.830      0.111      9.800      8.558     -999.0      1.200     -999.0     22.135     18.414     16.705     15.962     15.622     15.376             
1031   20.071171    -3.706591      e   0.1331     -999.0     -999.0     -999.0     -999.0     20.333      0.351     18.868      0.042     17.781      0.024     17.269      0.029     16.852      0.095     16.233      0.107     15.492      0.145     14.667      0.109     14.034      0.030     36.400     13.788      0.038     28.500     11.111      0.143      7.600      8.175     -999.0      1.400     -999.0     -999.0     19.759     18.302     17.466     17.054     16.688             
1032   21.082911    -4.515716      a   0.1332     -999.0     -999.0     -999.0     -999.0     21.272      0.434     18.989      0.022     18.049      0.015     17.564      0.015     17.284      0.044     16.455      0.106     15.584      0.112     15.297      0.165     14.816      0.033     32.900     14.559      0.061     17.700     11.843     -999.0      1.800      8.754     -999.0     -2.200     -999.0     -999.0     20.595     18.488     17.760     17.423     17.148             
1033   21.005207    -1.125870      e   0.1332     21.136      0.241     20.988      0.158     19.773      0.112     18.572      0.020     17.866      0.014     17.430      0.016     17.174      0.043     16.637      0.146     16.217      0.220     15.050     -999.0     14.857      0.033     32.600     14.590      0.057     19.200     11.120      0.145      7.500      8.776     -999.0      0.300     21.145     21.006     19.267     18.147     17.568     17.320     17.033             
1034   21.629986    -2.578070      a   0.1332     -999.0     -999.0     -999.0     -999.0     20.134      0.243     18.809      0.026     17.777      0.015     17.297      0.018     16.950      0.052     16.630      0.147     15.676      0.137     15.318      0.186     14.523      0.029     37.700     14.312      0.049     22.300     12.150      0.354      3.100      8.581     -999.0      1.000     -999.0     -999.0     19.440     18.169     17.419     17.060     16.778             
1035   21.204233    -4.452716      a   0.1333     -999.0     -999.0     -999.0     -999.0     21.277      0.555     19.000      0.033     18.040      0.026     17.582      0.026     17.367      0.061     16.521      0.116     16.099      0.203     14.889     -999.0     14.952      0.035     30.800     14.649      0.064     17.000     11.926     -999.0      1.200      8.608     -999.0     -1.300     -999.0     -999.0     20.596     18.480     17.779     17.451     17.266             
1036   21.280521    -1.370285      e   0.1334     20.731      0.088     20.121      0.062     18.968      0.191     17.584      0.018     16.672      0.013     16.282      0.016     15.932      0.041     16.038      0.112     15.388      0.208     14.757      0.136     13.890      0.026     41.400     13.697      0.035     30.700     11.535      0.210      5.200      8.642     -999.0      0.700     20.706     20.113     18.404     17.063     16.406     16.120     15.831             
1037   21.788958    -3.753920      e   0.1334     19.638      0.165     18.937      0.081     18.517      0.068     17.652      0.010     17.258      0.011     16.990      0.014     16.898      0.041     16.564      0.131     15.495     -999.0     15.190      0.165     14.555      0.029     37.200     14.209      0.049     22.300     10.024      0.062     17.400      8.060      0.225      4.800     19.672     18.988     18.188     17.388     17.084     17.041     16.887             
1038   21.483677    -1.652837      a   0.1334     -999.0     -999.0     23.698      0.412     20.660      0.268     18.849      0.020     17.769      0.013     17.311      0.014     16.963      0.034     15.889      0.084     15.181      0.130     14.674      0.099     14.327      0.028     38.200     14.106      0.043     25.200     12.431     -999.0      0.700      9.113      0.450      2.400     -999.0     23.250     19.902     18.232     17.467     17.115     16.832             
1039   20.038700    -4.111425      e   0.1335     21.419      0.328     20.262      0.148     19.518      0.064     18.575      0.012     18.054      0.012     17.760      0.014     17.553      0.037     16.524      0.120     16.019      0.183     15.336      0.196     15.037      0.037     29.600     14.774      0.065     16.700     11.062      0.140      7.700      8.629      0.360      3.000     21.384     20.315     19.206     18.294     17.885     17.734     17.519             
1040   21.962200    -4.028562      a   0.1335     -999.0     -999.0     22.852      0.623     21.466      0.433     19.021      0.021     17.950      0.015     17.470      0.015     17.194      0.033     16.247      0.086     15.637      0.141     14.990      0.125     14.463      0.029     37.300     14.228      0.045     24.000     12.579     -999.0      0.200      9.185     -999.0     -0.800     -999.0     22.643     20.750     18.439     17.671     17.293     17.074             
1041   21.783476    -3.738226      e   0.1336     -999.0     -999.0     20.264      0.198     20.199      0.245     18.631      0.022     17.945      0.019     17.534      0.020     17.245      0.053     16.506      0.117     16.144      0.233     14.636     -999.0     14.763      0.031     34.800     14.510      0.056     19.500     10.874      0.127      8.600      8.475      0.321      3.400     -999.0     20.315     19.642     18.225     17.667     17.455     17.124             
1042   20.957890    -2.171816      e   0.1336     21.120      0.104     20.320      0.049     19.376      0.105     18.416      0.015     17.907      0.017     17.588      0.018     17.513      0.074     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.078      0.036     30.500     14.820      0.067     16.200     10.896      0.121      9.000      8.347     -999.0      1.700     21.097     20.369     18.961     18.080     17.683     17.601     17.463             
1043   23.151070    -4.027267      a   0.1337     -999.0     -999.0     -999.0     -999.0     20.573      0.242     18.869      0.023     17.840      0.016     17.406      0.018     17.036      0.037     16.331      0.115     15.608      0.148     15.040      0.140     14.532      0.031     35.400     14.301      0.046     23.800     12.815     -999.0     -0.200      9.335     -999.0     -1.700     -999.0     -999.0     19.909     18.310     17.568     17.237     16.921             
1044   23.535425    -2.149434      e   0.1341     20.687      0.320     20.162      0.163     19.161      0.139     17.881      0.015     17.139      0.013     16.753      0.014     16.536      0.048     16.417      0.151     15.695      0.143     15.016      0.162     14.174      0.028     38.300     13.814      0.035     30.600     10.521      0.080     13.600      8.723      0.397      2.700     20.681     20.186     18.716     17.507     16.928     16.696     16.465             
1045   20.760271    -1.823810      a   0.1341     -999.0     -999.0     -999.0     -999.0     21.861      0.626     18.939      0.018     17.868      0.012     17.382      0.013     17.075      0.030     16.091      0.085     15.480      0.143     15.122      0.147     14.487      0.029     37.000     14.222      0.046     23.600     12.506      0.454      2.400      9.005     -999.0      0.300     -999.0     -999.0     21.104     18.332     17.563     17.189     16.938             
1046   21.781103    -2.736939      e   0.1342     21.180      0.338     21.268      0.303     19.353      0.088     18.042      0.014     17.241      0.019     16.765      0.023     16.481      0.033     15.572      0.073     14.769      0.066     13.953      0.066     13.033      0.024     45.700     12.245      0.023     47.500      8.483      0.025     43.800      5.491      0.034     31.700     21.151     21.198     18.792     17.565     16.918     16.621     16.320             
1047   23.473907    -2.087915      e   0.1343     20.329      0.257     19.873      0.137     18.972      0.103     17.982      0.014     17.364      0.015     16.993      0.015     16.775      0.053     16.474      0.131     15.935      0.185     14.445     -999.0     14.393      0.029     37.200     14.122      0.046     23.800     10.441      0.069     15.600      8.447      0.290      3.700     20.339     19.921     18.647     17.666     17.155     16.947     16.694             
1048   20.322268    -3.907949      e   0.1344     21.265      0.323     20.505      0.193     19.638      0.273     18.128      0.023     17.427      0.015     17.097      0.021     16.797      0.058     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.784      0.032     33.900     14.540      0.057     19.000     11.107      0.162      6.700      8.912     -999.0     -0.700     21.251     20.526     19.192     17.748     17.223     17.028     16.745             
1049   23.116232    -4.047618      a   0.1344     20.730      0.244     20.453      0.191     19.058      0.144     17.884      0.021     17.027      0.016     16.598      0.017     16.367      0.044     16.124      0.105     15.423      0.125     15.086      0.162     14.182      0.027     40.000     13.909      0.038     28.700     11.882      0.243      4.500      8.684     -999.0      1.100     20.712     20.448     18.585     17.419     16.769     16.475     16.261             
1050   23.706282    -2.478906      a   0.1344     -999.0     -999.0     22.544      0.705     19.362      0.137     17.674      0.032     16.590      0.032     16.165      0.034     15.849      0.041     15.296      0.110     14.593      0.144     13.982      0.117     13.452      0.035     30.800     13.278      0.039     27.900     11.886     -999.0      1.600      8.844     -999.0     -0.100     -999.0     22.087     18.700     17.115     16.349     16.011     15.760             
1051   22.846800    -4.321094      a   0.1345     -999.0     -999.0     -999.0     -999.0     20.248      0.225     18.724      0.023     17.708      0.013     17.253      0.014     16.821      0.031     16.325      0.105     15.542      0.113     14.819      0.102     14.386      0.027     39.900     14.242      0.048     22.700     12.400      0.406      2.700      8.466     -999.0      1.300     -999.0     -999.0     19.679     18.181     17.418     17.056     16.681             
1052   22.012003    -2.704276      e   0.1345     21.438      0.432     -999.0     -999.0     20.669      1.177     18.567      6.035     17.492      2.084     16.556      1.698     17.404     42.084     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     21.511     -999.0     20.009     17.820     16.976     16.205     17.117             
1053   19.692026    -2.687088      a   0.1346     -999.0     -999.0     -999.0     -999.0     20.639      0.234     18.586      0.017     17.463      0.011     17.009      0.010     16.654      0.025     15.701      0.078     14.954      0.084     14.527      0.086     14.065      0.028     39.000     13.849      0.041     26.400     12.394     -999.0      0.300      8.912     -999.0     -0.100     -999.0     -999.0     19.858     17.944     17.160     16.805     16.524             
1054   21.368189    -1.237398      e   0.1347     21.348      0.086     20.618      0.044     19.433      0.095     18.176      0.019     17.365      0.020     16.919      0.022     16.712      0.035     15.985      0.093     15.625      0.158     15.157      0.145     14.037      0.027     40.600     13.769      0.037     29.500     10.375      0.087     12.500      8.502     -999.0      1.600     21.313     20.627     18.938     17.729     17.102     16.819     16.604             
1055   21.147081    -0.787875      e   0.1347     -999.0     -999.0     -999.0     -999.0     20.686      0.288     18.636      0.022     17.480      0.014     16.960      0.013     16.529      0.025     15.808      0.079     15.122      0.108     14.601      0.098     13.997      0.026     41.700     13.795      0.036     30.200     12.148     -999.0      1.400      8.830     -999.0      0.300     -999.0     -999.0     19.939     18.018     17.158     16.741     16.365             
1056   21.013035    -4.605980      a   0.1347     -999.0     -999.0     -999.0     -999.0     19.354      0.237     18.807      0.037     17.799      0.033     17.354      0.026     17.063      0.068     16.221      0.096     15.110      0.094     14.835      0.129     14.047      0.028     39.200     13.589      0.033     32.800     10.929      0.129      8.400      8.418     -999.0      1.500     -999.0     -999.0     18.973     18.306     17.535     17.182     16.937             
1057   23.239994    -4.004439      e   0.1348     -999.0     -999.0     21.856      0.488     19.502      0.131     18.185      0.018     17.195      0.013     16.756      0.013     16.473      0.029     15.866      0.082     15.182      0.108     14.517      0.092     13.943      0.027     40.400     13.695      0.034     31.800     11.310      0.147      7.400      8.918     -999.0      0.700     -999.0     21.690     18.953     17.653     16.932     16.599     16.365             
1058   21.230379    -4.502732      e   0.1348     -999.0     -999.0     20.966      0.211     19.885      0.218     18.587      0.023     17.881      0.021     17.558      0.024     17.243      0.074     16.892      0.183     15.505     -999.0     15.167     -999.0     14.987      0.036     30.300     14.729      0.066     16.400     11.504      0.279      3.900      8.972     -999.0     -0.700     -999.0     20.986     19.463     18.208     17.683     17.478     17.192             
1059   22.769056    -2.363110      e   0.1348     21.449      0.366     21.485      0.433     19.708      0.162     18.649      0.023     17.827      0.020     17.441      0.019     17.200      0.065     16.304      0.101     15.695      0.134     14.940      0.146     14.696      0.030     36.100     14.438      0.048     22.500     11.553      0.171      6.400      9.001     -999.0      0.300     21.425     21.458     19.300     18.208     17.592     17.325     17.114             
1060   23.694855    -2.572282      a   0.1350     -999.0     -999.0     22.219      1.024     20.429      0.266     18.879      0.023     17.873      0.017     17.460      0.017     17.177      0.051     16.252      0.110     15.831      0.151     15.058      0.132     14.714      0.030     36.100     14.475      0.052     20.900     12.378      0.378      2.900      9.121     -999.0      0.300     -999.0     22.105     19.794     18.350     17.634     17.324     17.092             
1061   22.186413    -1.492257      e   0.1350     -999.0     -999.0     22.458      0.522     20.131      0.203     18.651      0.020     17.681      0.015     17.202      0.015     16.874      0.035     16.097      0.082     15.559      0.153     14.909      0.119     14.356      0.029     37.700     14.139      0.040     27.000     11.628      0.211      5.100      8.676     -999.0      1.200     -999.0     22.271     19.545     18.146     17.400     17.044     16.740             
1062   20.962376    -2.255361      e   0.1350     21.508      0.322     20.396      0.133     19.390      0.082     18.489      0.012     17.923      0.014     17.552      0.014     17.424      0.053     16.478      0.110     15.856      0.199     15.668      0.224     14.845      0.032     33.900     14.442      0.051     21.500     10.238      0.067     16.300      8.471      0.328      3.300     21.462     20.444     18.963     18.108     17.654     17.503     17.317             
1063   21.779629    -3.118480      e   0.1350     19.812      0.102     19.460      0.073     18.792      0.045     17.934      0.009     17.605      0.011     17.336      0.012     17.350      0.042     16.524      0.124     16.053      0.176     15.291      0.162     14.806      0.033     33.200     14.416      0.048     22.600     10.292      0.070     15.500      7.845      0.186      5.800     19.857     19.514     18.436     17.667     17.417     17.454     17.353             
1064   23.221766    -3.979745      e   0.1350     -999.0     -999.0     21.975      0.351     19.901      0.153     18.946      0.026     17.970      0.016     17.581      0.019     17.295      0.048     16.483      0.126     15.848      0.168     15.111      0.134     14.759      0.031     34.500     14.435      0.048     22.500     11.693      0.200      5.400      9.276     -999.0     -0.100     -999.0     21.908     19.471     18.436     17.726     17.429     17.203             
1065   22.173056    -3.198095      a   0.1351     -999.0     -999.0     -999.0     -999.0     26.016      4.467     18.622      0.030     17.552      0.028     17.176      0.025     16.822      0.057     16.339      0.102     15.562      0.150     15.335      0.162     14.643      0.029     37.000     14.346      0.050     21.500     12.606     -999.0     -0.500      8.807     -999.0      0.800     -999.0     -999.0     25.021     17.871     17.083     16.854     16.563             
1066   20.397972    -3.655793      a   0.1351     -999.0     -999.0     -999.0     -999.0     20.816      0.253     19.157      0.023     18.048      0.015     17.599      0.015     17.245      0.038     16.242      0.093     15.658      0.165     15.270      0.147     14.639      0.032     34.400     14.575      0.063     17.300     11.941     -999.0      1.400      8.825     -999.0      0.000     -999.0     -999.0     20.108     18.564     17.778     17.420     17.131             
1067   21.371958    -1.128912      e   0.1352     21.419      0.265     20.628      0.092     19.469      0.086     17.871      0.012     17.070      0.008     16.670      0.008     16.398      0.022     15.830      0.085     15.563      0.136     14.658      0.115     14.076      0.026     41.400     13.797      0.038     28.800     11.602      0.260      4.200      8.260     -999.0      2.000     21.382     20.610     18.878     17.434     16.824     16.594     16.309             
1068   21.684141    -1.167142      e   0.1352     21.168      0.104     20.777      0.061     20.123      0.193     18.644      0.026     17.981      0.022     17.630      0.023     17.742      0.091     16.871      0.152     15.775     -999.0     15.289     -999.0     14.966      0.032     33.900     14.570      0.053     20.400     10.992      0.119      9.100      8.723      0.356      3.000     21.210     20.814     19.494     18.274     17.754     17.687     17.704             
1069   22.109047    -3.256997      e   0.1353     21.879      0.280     22.545      0.421     21.070      0.521     18.666      0.028     17.746      0.023     17.340      0.028     17.020      0.068     16.194      0.087     15.527      0.110     15.252      0.158     14.463      0.029     37.000     14.141      0.043     25.300     11.380      0.196      5.500      9.003     -999.0      0.300     21.948     22.354     20.383     18.153     17.488     17.226     16.926             
1070   21.320400    -1.029336      a   0.1354     -999.0     -999.0     23.737      0.421     19.832      0.129     18.215      0.021     17.113      0.016     16.672      0.014     16.326      0.025     15.645      0.077     14.879      0.100     14.250      0.078     13.805      0.026     42.200     13.587      0.033     32.700     12.715      0.536      2.000      8.937     -999.0      0.500     -999.0     23.071     19.159     17.636     16.851     16.500     16.218             
1071   21.983706    -3.369642      a   0.1354     -999.0     -999.0     -999.0     -999.0     18.104      0.256     18.400      0.105     17.059      0.048     16.716      0.051     16.499      0.143     15.825      0.057     15.127      0.097     14.489      0.082     14.223      0.027     39.800     14.015      0.041     26.500     12.113     -999.0      1.600      8.467     -999.0      1.600     -999.0     -999.0     17.388     17.800     16.806     16.548     16.408             
1072   19.836908    -3.780989      a   0.1355     -999.0     -999.0     -999.0     -999.0     20.998      0.322     19.017      0.023     17.960      0.021     17.572      0.019     17.239      0.034     16.277      0.094     15.645      0.141     15.284      0.157     14.747      0.031     34.500     14.578      0.059     18.500     12.487     -999.0      0.100      8.572     -999.0      1.000     -999.0     -999.0     20.289     18.444     17.704     17.420     17.147             
1073   23.467897    -0.897370      e   0.1355     19.925      0.046     19.231      0.019     18.558      0.045     17.566      0.008     17.046      0.008     16.719      0.009     16.582      0.028     15.954      0.100     15.340      0.130     14.820      0.121     13.919      0.026     41.400     13.570      0.035     31.100      9.664      0.043     25.200      8.034      0.227      4.800     19.934     19.286     18.208     17.274     16.852     16.734     16.534             
1074   19.357176    -1.434848      a   0.1355     -999.0     -999.0     -999.0     -999.0     20.456      0.244     18.763      0.018     17.814      0.015     17.407      0.015     17.126      0.041     16.704      0.131     15.496      0.122     15.018      0.110     14.595      0.031     35.300     14.467      0.056     19.300     11.670     -999.0      1.900      8.896     -999.0     -0.200     -999.0     -999.0     19.765     18.218     17.543     17.271     17.029             
1075   20.012821    -0.333092      e   0.1355     21.984      0.353     21.014      0.210     20.094      0.340     18.507      0.042     17.702      0.044     17.270      0.025     17.042      0.072     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.449      0.029     36.900     14.142      0.044     24.500     10.603      0.084     12.900      8.761      0.442      2.500     21.950     21.018     19.456     18.068     17.437     17.196     16.934             
1076   22.518875    -3.940255      a   0.1355     -999.0     -999.0     -999.0     -999.0     20.078      0.204     18.161      0.018     17.076      0.013     16.640      0.011     16.303      0.024     15.668      0.078     14.910      0.084     14.433      0.089     13.864      0.027     39.900     13.673      0.033     32.500     11.908     -999.0      2.000      9.186     -999.0     -0.900     -999.0     -999.0     19.338     17.557     16.799     16.463     16.193             
1077   22.349035    -0.557141      e   0.1355     -999.0     -999.0     20.942      0.078     19.604      0.160     18.510      0.023     17.587      0.016     17.202      0.017     17.003      0.052     16.616      0.136     15.913      0.220     14.688     -999.0     14.634      0.029     37.100     14.362      0.047     23.200     11.361      0.195      5.600      8.815     -999.0      0.700     -999.0     20.942     19.182     18.048     17.371     17.088     16.931             
1078   20.669647    -4.414657      a   0.1355     -999.0     -999.0     -999.0     -999.0     21.183      0.492     18.829      0.032     17.812      0.027     17.343      0.023     17.032      0.056     16.247      0.114     15.355      0.109     14.710      0.098     14.338      0.028     38.200     14.213      0.050     21.800     11.847      0.299      3.600      8.886     -999.0     -0.100     -999.0     -999.0     20.496     18.287     17.541     17.189     16.913             
1079   22.666481    -1.471340      e   0.1355     -999.0     -999.0     -999.0     -999.0     21.767      1.217     18.793      0.028     17.965      0.026     17.480      0.024     17.196      0.066     16.675      0.145     16.069      0.176     15.503      0.194     14.739      0.031     34.600     14.435      0.048     22.600     11.595      0.183      5.900      9.054     -999.0      0.600     -999.0     -999.0     21.099     18.340     17.664     17.374     17.049             
1080   22.283730    -3.890301      e   0.1356     21.412      0.386     20.682      0.200     20.000      0.251     18.738      0.039     18.059      0.084     17.738      0.028     17.533      0.078     16.822      0.163     15.249     -999.0     15.922     -999.0     15.091      0.033     32.600     14.900      0.068     16.000     11.249      0.156      6.900      9.157      0.515      2.100     21.416     20.726     19.531     18.376     17.836     17.699     17.463             
1081   21.378807    -4.624289      a   0.1356     -999.0     -999.0     -999.0     -999.0     20.493      0.308     18.274      0.015     17.289      0.010     16.858      0.009     16.493      0.027     15.912      0.085     15.289      0.125     14.796      0.133     14.113      0.028     38.900     13.907      0.041     26.500     11.726     -999.0      1.100      8.955     -999.0     -0.700     -999.0     -999.0     19.799     17.722     17.012     16.705     16.380             
1082   22.979429    -3.631674      e   0.1358     20.525      0.212     20.366      0.146     19.374      0.109     18.472      0.020     17.967      0.022     17.625      0.024     17.571      0.083     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.229      0.038     28.800     14.873      0.065     16.800     10.908      0.121      8.900      8.964      0.479      2.300     20.556     20.417     19.035     18.180     17.762     17.662     17.514             
1083   23.308990    -3.339722      e   0.1359     20.141      0.122     19.486      0.088     18.519      0.090     17.775      0.019     17.295      0.015     16.999      0.024     16.979      0.084     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.786      0.031     34.600     14.483      0.048     22.700     10.710      0.082     13.200      8.542     -999.0      1.700     20.127     19.541     18.249     17.511     17.125     17.036     16.952             
1084   21.903292    -4.243309      e   0.1359     -999.0     -999.0     21.596      0.330     19.504      0.137     17.835      0.014     16.838      0.009     16.381      0.009     16.078      0.020     15.482      0.079     14.905      0.108     14.348      0.093     13.625      0.025     43.100     13.481      0.031     34.700     11.596      0.192      5.600      8.805     -999.0      0.600     -999.0     21.412     18.795     17.279     16.553     16.225     15.957             
1085   21.652306    -4.377646      e   0.1359     22.034      0.473     21.674      0.341     19.716      0.149     18.866      0.025     18.070      0.021     17.682      0.021     17.392      0.067     16.644      0.145     16.324      0.246     15.683      0.208     14.993      0.034     32.300     14.826      0.065     16.700     11.292      0.147      7.400      8.473      0.294      3.700     21.981     21.652     19.357     18.421     17.815     17.539     17.282             
1086   21.803467    -0.020997      e   0.1360     20.484      0.155     19.977      0.091     19.688      0.156     18.491      0.027     17.984      0.021     17.625      0.024     17.545      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.295      0.036     29.900     14.996      0.072     15.200     11.446      0.160      6.800      8.996     -999.0      0.600     20.555     20.032     19.272     18.206     17.781     17.693     17.494             
1087   20.461735    -1.554355      e   0.1360     22.250      0.137     21.605      0.090     20.217      0.346     18.659      0.027     17.806      0.023     17.347      0.024     16.845      0.055     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.793      0.034     32.300     14.534      0.054     20.300     11.998      0.295      3.700      9.023     -999.0      0.200     22.208     21.563     19.753     18.195     17.493     17.139     16.673             
1088   21.222256    -4.565091      a   0.1360     -999.0     -999.0     -999.0     -999.0     19.440      0.136     17.908      0.028     16.846      0.045     16.364      0.046     16.054      0.025     15.363      0.067     14.664      0.091     14.200      0.078     13.570      0.026     42.300     13.351      0.031     34.700     12.031     -999.0      1.300      8.929     -999.0      0.100     -999.0     -999.0     18.827     17.338     16.563     16.187     15.928             
1089   23.480665    -2.539696      a   0.1361     -999.0     -999.0     -999.0     -999.0     19.993      0.170     18.761      0.021     17.717      0.015     17.277      0.014     16.913      0.040     15.967      0.084     15.313      0.103     14.926      0.133     14.458      0.029     38.100     14.244      0.044     24.600     12.716     -999.0     -0.600      8.926     -999.0      0.600     -999.0     -999.0     19.454     18.198     17.437     17.091     16.788             
1090   19.260935    -1.437331      e   0.1361     -999.0     -999.0     20.247      0.189     18.745      0.112     17.353      0.010     16.453      0.009     16.033      0.009     15.747      0.025     15.760      0.121     15.009      0.123     14.382      0.113     13.397      0.025     43.100     13.209      0.033     33.300     10.537      0.092     11.800      8.726      0.397      2.700     -999.0     20.204     18.118     16.814     16.162     15.880     15.631             
1091   20.310381    -1.900078      a   0.1361     23.128      0.284     22.688      0.220     20.820      0.291     18.982      0.022     17.921      0.016     17.487      0.016     17.175      0.040     16.665      0.143     15.830      0.200     15.190      0.139     14.727      0.032     34.100     14.568      0.059     18.500     11.824     -999.0      1.800      8.597     -999.0      0.600     23.075     22.502     20.084     18.386     17.646     17.319     17.069             
1092   20.865492    -3.598827      e   0.1362     -999.0     -999.0     21.077      0.251     19.703      0.097     18.500      0.041     17.661      0.047     17.222      0.044     16.869      0.045     15.850      0.086     14.932      0.095     14.265      0.081     13.652      0.025     43.300     13.362      0.031     34.700      9.809      0.058     18.800      7.783      0.183      5.900     -999.0     21.073     19.277     18.062     17.385     17.072     16.730             
1093   21.242905    -1.495388      a   0.1363     -999.0     -999.0     21.396      0.100     20.581      0.149     18.930      0.077     18.074      0.080     17.704      0.085     17.551      0.093     16.242      0.113     15.554      0.173     14.981      0.118     14.330      0.042     25.800     14.104      0.055     19.800     12.359     -999.0      0.200      8.515     -999.0      0.200     -999.0     21.399     19.876     18.445     17.811     17.640     17.473             
1094   21.691284    -3.885717      e   0.1363     21.386      0.337     20.878      0.293     19.776      0.222     18.648      0.027     17.937      0.022     17.670      0.026     17.396      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.190      0.037     29.400     14.919      0.067     16.100     11.788      0.260      4.200      8.573     -999.0      1.200     21.372     20.908     19.372     18.260     17.743     17.565     17.355             
1095   21.116051    -1.546210      e   0.1363     -999.0     -999.0     21.051      0.213     19.298      0.211     17.496      0.013     16.537      0.011     16.105      0.011     15.778      0.028     15.380      0.080     14.586      0.108     14.032      0.089     13.389      0.036     30.100     13.050      0.040     27.400     10.082      0.075     14.500      7.564     -999.0      1.300     -999.0     20.909     18.618     16.954     16.258     15.959     15.665           LN
1096   23.087961    -2.991242      e   0.1363     20.368      0.138     19.969      0.111     19.023      0.107     18.142      0.019     17.618      0.018     17.357      0.024     17.395      0.100     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.135      0.036     30.200     14.849      0.066     16.600     11.025      0.110      9.900      8.409     -999.0      1.800     20.378     20.021     18.687     17.855     17.449     17.387     17.386             
1097   23.257118    -2.468583      e   0.1364     -999.0     -999.0     -999.0     -999.0     19.575      0.171     18.806      0.029     17.896      0.023     17.496      0.024     17.132      0.068     16.502      0.125     15.636      0.153     15.459      0.188     14.587      0.030     36.500     14.345      0.048     22.500     11.103      0.112      9.700      8.295      0.228      4.800     -999.0     -999.0     19.242     18.340     17.643     17.339     17.016             
1098   21.928432    -4.342031      e   0.1364     21.795      0.391     20.968      0.322     20.167      0.317     18.585      0.048     17.882      0.027     17.506      0.027     17.198      0.068     16.516      0.119     15.652      0.140     15.434      0.192     14.522      0.028     38.100     14.272      0.045     24.200     10.957      0.124      8.800      9.130     -999.0      0.200     21.780     20.989     19.644     18.173     17.630     17.422     17.101             
1099   19.193394    -1.399168      e   0.1364     -999.0     -999.0     21.057      0.369     19.477      0.098     18.356      0.012     17.651      0.012     17.242      0.012     16.984      0.034     16.152      0.093     15.404      0.108     14.703      0.108     14.236      0.029     37.600     13.880      0.040     27.400     10.343      0.082     13.200      8.545      0.390      2.800     -999.0     21.053     19.003     17.927     17.369     17.131     16.858             
1100   23.089106    -3.947604      a   0.1364     -999.0     -999.0     -999.0     -999.0     21.289      0.468     18.952      0.028     17.846      0.019     17.388      0.018     17.006      0.034     16.194      0.090     15.778      0.163     15.011      0.142     14.440      0.030     36.300     14.191      0.044     24.400     12.123      0.311      3.500      8.695     -999.0      1.200     -999.0     -999.0     20.545     18.340     17.557     17.198     16.879             
1101   21.474644    -0.803088      e   0.1364     20.324      0.088     19.871      0.057     19.488      0.091     18.139      0.019     17.387      0.014     16.978      0.013     16.752      0.028     15.946      0.079     15.268      0.108     14.647      0.114     14.032      0.026     41.600     13.722      0.034     31.500      9.930      0.049     22.200      8.662      0.374      2.900     20.390     19.920     18.992     17.748     17.153     16.918     16.662             
1102   23.195465    -3.380775      a   0.1365     -999.0     -999.0     -999.0     -999.0     19.923      0.170     18.454      0.025     17.287      0.020     16.846      0.020     16.483      0.038     15.798      0.085     14.930      0.084     14.633      0.114     14.104      0.027     40.300     13.920      0.039     27.600     12.347     -999.0      0.900      9.175     -999.0     -0.600     -999.0     -999.0     19.215     17.825     16.993     16.644     16.354             
1103   22.996656    -3.119850      e   0.1365     21.416      0.244     20.647      0.149     19.299      0.082     18.299      0.013     17.689      0.013     17.342      0.014     17.254      0.047     16.487      0.114     15.725      0.171     15.238      0.149     14.531      0.030     36.800     14.204      0.045     24.400     10.029      0.055     19.900      8.343      0.252      4.300     21.370     20.676     18.919     17.960     17.482     17.340     17.203             
1104   19.831823    -1.922345      e   0.1365     21.466      0.075     20.995      0.052     20.169      0.189     18.738      0.021     17.974      0.018     17.583      0.021     17.326      0.053     16.747      0.174     15.893      0.177     15.412      0.176     14.927      0.034     31.600     14.722      0.072     15.100     11.646      0.258      4.200      8.854     -999.0     -0.100     21.481     21.020     19.591     18.287     17.711     17.494     17.231             
1105   21.653049    -4.431835      e   0.1365     -999.0     -999.0     21.996      0.396     20.016      0.157     18.694      0.020     17.865      0.016     17.435      0.016     17.180      0.047     16.359      0.114     15.599      0.124     14.831      0.128     14.332      0.028     38.800     13.960      0.039     27.600     10.205      0.066     16.500      7.774      0.160      6.800     -999.0     21.912     19.449     18.210     17.580     17.309     17.059             
1106   19.935129    -1.919474      a   0.1366     -999.0     -999.0     22.973      0.265     20.367      0.222     18.363      0.026     17.309      0.019     16.865      0.020     16.517      0.029     15.772      0.092     15.048      0.100     14.648      0.104     14.074      0.027     40.200     13.847      0.041     26.700     12.513      0.505      2.100      8.572     -999.0      1.000     -999.0     22.590     19.587     17.741     17.006     16.680     16.391             
1107   19.544079    -3.410674      e   0.1367     21.231      0.340     20.529      0.199     19.873      0.247     17.990      0.019     17.282      0.015     16.899      0.017     16.729      0.058     16.471      0.154     14.927     -999.0     15.188      0.151     14.265      0.029     37.100     13.883      0.043     25.300     10.069      0.068     16.100      8.916      0.498      2.200     21.240     20.538     19.213     17.569     17.029     16.888     16.656             
1108   19.845268    -1.852010      a   0.1367     24.024      0.318     23.209      0.288     20.742      0.241     19.036      0.023     18.050      0.017     17.562      0.017     17.321      0.040     16.384      0.114     15.389      0.100     15.123      0.127     14.839      0.033     33.300     14.619      0.059     18.500     11.623     -999.0      1.700      8.751     -999.0     -0.400     24.007     22.945     19.973     18.454     17.733     17.393     17.181             
1109   23.411654    -2.431016      e   0.1368     20.574      0.276     21.158      0.317     19.272      0.139     18.237      0.020     17.505      0.018     17.100      0.018     16.855      0.058     16.683      0.170     15.927      0.219     14.285     -999.0     14.437      0.029     37.200     14.143      0.043     25.300     10.606      0.088     12.300      9.038     -999.0     -0.200     20.589     21.131     18.900     17.849     17.266     17.006     16.752             
1110   21.243914    -1.496361      a   0.1369     -999.0     -999.0     21.277      0.133     20.019      0.325     18.133      0.264     17.209      0.265     16.843      0.262     16.553      0.256     16.266      0.110     15.631      0.152     15.241      0.167     13.913      0.034     31.600     13.668      0.042     25.800     11.530      0.227      4.800      8.233     -999.0      0.900     -999.0     21.201     19.281     17.563     16.937     16.704     16.458             
1111   21.960489    -2.598575      e   0.1370     21.632      0.424     20.464      0.213     18.781      0.094     18.340      0.022     17.728      0.023     17.412      0.026     17.278      0.092     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.204      0.037     29.400     14.713      0.058     18.700     10.869      0.108     10.100      8.481     -999.0      1.500     21.583     20.504     18.537     17.998     17.513     17.325     17.189             
1112   23.151463    -4.015043      a   0.1377     -999.0     -999.0     -999.0     -999.0     21.941      0.778     18.927      0.024     17.828      0.015     17.367      0.016     17.044      0.033     16.165      0.089     15.499      0.118     14.953      0.131     14.393      0.029     37.600     14.193      0.045     24.000     12.309     -999.0      1.600      8.635     -999.0      1.600     -999.0     -999.0     21.195     18.314     17.547     17.184     16.926             
1113   23.200327    -3.933712      e   0.1382     -999.0     -999.0     21.659      0.450     21.128      0.430     18.972      0.025     17.965      0.017     17.453      0.017     17.059      0.036     16.131      0.097     15.190      0.103     14.541      0.106     14.011      0.026     41.500     13.664      0.033     32.900     10.171      0.061     17.700      8.500      0.359      3.000     -999.0     21.628     20.410     18.417     17.637     17.270     16.891             
1114   20.888090    -4.351436      e   0.1384     20.784      0.343     21.115      0.240     20.231      0.235     18.610      0.022     17.788      0.016     17.386      0.017     17.129      0.043     16.411      0.110     15.587      0.139     15.195      0.147     14.627      0.031     34.800     14.387      0.055     19.800     11.536      0.248      4.400      8.658     -999.0      0.500     20.884     21.119     19.637     18.163     17.548     17.311     17.045             
1115   22.207893    -3.257081      a   0.1386     -999.0     -999.0     -999.0     -999.0     19.495      0.184     18.015      0.021     16.941      0.016     16.486      0.017     16.141      0.034     15.799      0.085     15.080      0.107     14.465      0.107     13.919      0.026     42.000     13.706      0.035     31.300     12.547      0.471      2.300      8.515     -999.0      1.200     -999.0     -999.0     18.872     17.440     16.668     16.310     16.022             
1116   22.127832    -3.249712      a   0.1388     -999.0     -999.0     -999.0     -999.0     21.160      0.408     18.661      0.020     17.595      0.014     17.151      0.014     16.790      0.031     15.825      0.074     15.193      0.118     14.696      0.101     14.279      0.028     38.400     14.044      0.042     25.900     12.056     -999.0      1.600      8.833     -999.0      0.300     -999.0     -999.0     20.427     18.067     17.319     16.983     16.676             
1117   22.090746    -3.254317      a   0.1389     -999.0     -999.0     -999.0     -999.0     20.451      0.198     18.737      0.020     17.728      0.013     17.300      0.013     16.977      0.032     16.042      0.091     15.352      0.128     14.981      0.128     14.489      0.029     37.900     14.349      0.046     23.400     12.600      0.465      2.300      9.050     -999.0     -0.300     -999.0     -999.0     19.760     18.177     17.462     17.153     16.875             
1118   23.166082    -3.979476      a   0.1390     -999.0     -999.0     -999.0     -999.0     21.407      0.614     18.666      0.040     17.580      0.040     17.152      0.038     16.860      0.043     16.015      0.085     15.240      0.108     14.712      0.106     14.221      0.027     40.100     14.030      0.040     27.500     12.646      0.488      2.200      8.801     -999.0      0.300     -999.0     -999.0     20.665     18.056     17.316     16.986     16.764             
1119   20.683357    -4.178580      e   0.1394     21.161      0.298     20.523      0.183     19.391      0.087     18.604      0.019     18.047      0.020     17.732      0.026     17.657      0.067     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.057      0.039     28.100     14.736      0.070     15.500     11.131      0.196      5.600      8.672     -999.0      0.700     21.134     20.574     19.133     18.321     17.878     17.752     17.623             
1120   21.865267    -3.070637      e   0.1396     21.901      0.286     22.562      0.410     20.497      0.243     18.924      0.022     17.946      0.017     17.493      0.018     17.183      0.043     16.555      0.124     15.659      0.149     15.351      0.168     14.771      0.031     35.400     14.574      0.053     20.700     12.136     -999.0      1.500      9.016     -999.0     -0.500     21.905     22.401     19.809     18.362     17.654     17.335     17.058             
1121   23.817263    -1.950721      a   0.1402     -999.0     -999.0     -999.0     -999.0     20.259      0.227     18.431      0.015     17.389      0.011     16.966      0.011     16.620      0.032     15.710      0.064     15.115      0.106     14.541      0.089     14.121      0.027     40.400     13.892      0.036     30.200     12.128     -999.0      1.400      9.124     -999.0     -0.300     -999.0     -999.0     19.551     17.846     17.120     16.807     16.517             
1122   22.809223    -1.657829      e   0.1412     -999.0     -999.0     20.767      0.236     21.022      0.679     18.737      0.028     18.060      0.020     17.674      0.031     17.441      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.184      0.037     29.000     14.826      0.066     16.500     11.750      0.217      5.000      8.574      0.316      3.400     -999.0     20.810     20.375     18.324     17.799     17.669     17.353             
1123   21.277386    -4.363474      e   0.1436     -999.0     -999.0     20.939      0.235     20.256      0.318     18.337      0.054     17.371      0.084     16.912      0.156     16.570      0.117     16.006      0.094     15.406      0.141     14.567      0.104     14.082      0.032     34.500     13.771      0.041     26.500     11.245      0.182      6.000      8.552     -999.0     -0.900     -999.0     20.920     19.514     17.776     17.067     16.762     16.431             
1124   20.866337    -3.686622      e   0.1457     19.316      0.145     18.740      0.066     18.655      0.097     17.547      0.022     17.066      0.021     16.684      0.023     16.662      0.052     16.281      0.148     15.782      0.233     15.051      0.170     13.653      0.026     42.100     13.227      0.030     36.700      9.156      0.035     31.000      7.194      0.118      9.200     19.404     18.799     18.227     17.235     16.845     16.774     16.601             
1125   20.863979    -3.621093      e   0.1464     -999.0     -999.0     21.274      0.297     20.206      0.180     18.612      0.018     17.823      0.015     17.378      0.015     17.130      0.043     16.401      0.117     15.642      0.154     15.057      0.129     14.334      0.029     37.700     13.924      0.040     27.300      9.910      0.054     20.000      7.613      0.146      7.400     -999.0     21.267     19.562     18.155     17.541     17.303     17.006             
1126   20.656010    -4.326705      a   0.1472     -999.0     -999.0     -999.0     -999.0     20.937      0.464     18.572      0.039     17.480      0.028     17.037      0.030     16.754      0.039     16.026      0.089     15.359      0.128     14.880      0.117     14.174      0.028     38.500     13.975      0.042     25.600     11.764     -999.0      1.400      8.930     -999.0     -0.100     -999.0     -999.0     20.194     17.963     17.227     16.889     16.665             
1127   20.065924    -3.992504      e   0.1473     -999.0     -999.0     20.476      0.187     19.645      0.126     18.483      0.019     17.881      0.016     17.519      0.020     17.302      0.053     17.133      0.207     16.124      0.235     15.553      0.213     14.790      0.033     32.700     14.524      0.054     20.000     10.956      0.124      8.700      8.600     -999.0      0.700     -999.0     20.526     19.242     18.148     17.670     17.500     17.226             
1128   22.243736     0.068837      a   0.1477     23.938      0.285     22.407      0.160     19.947      0.168     18.311      0.017     17.310      0.011     16.898      0.011     16.553      0.032     16.197      0.102     15.549      0.129     14.769      0.118     14.189      0.027     40.900     13.936      0.039     27.900     12.599      0.514      2.100      9.260     -999.0     -0.200     24.061     22.144     19.300     17.753     17.057     16.762     16.461             
1129   21.235104    -3.872224      a   0.1483     -999.0     -999.0     -999.0     -999.0     19.503      0.179     18.009      0.017     16.879      0.011     16.386      0.010     16.021      0.022     15.505      0.097     14.871      0.122     14.282      0.094     13.549      0.024     44.400     13.311      0.031     35.000     12.242      0.366      3.000      8.972      0.485      2.200     -999.0     -999.0     18.762     17.363     16.564     16.185     15.872             
1130   21.226097    -3.879702      e   0.1486     21.621      0.381     21.370      0.292     20.036      0.179     18.724      0.019     17.970      0.015     17.636      0.016     17.314      0.042     16.656      0.138     15.915      0.177     15.616      0.203     14.872      0.033     32.800     14.638      0.060     18.000     11.760      0.254      4.300      9.030     -999.0     -0.300     21.607     21.367     19.589     18.293     17.755     17.535     17.252             
1131   20.889753    -3.531569      a   0.1487     -999.0     -999.0     -999.0     -999.0     19.400      0.158     18.105      0.036     17.039      0.023     16.576      0.019     16.294      0.038     15.924      0.096     15.273      0.156     14.660      0.112     13.967      0.027     40.100     13.783      0.036     29.800     11.976     -999.0      1.400      8.856     -999.0     -0.700     -999.0     -999.0     18.843     17.520     16.766     16.413     16.178             
1132   20.905851    -3.802785      e   0.1491     -999.0     -999.0     -999.0     -999.0     19.227      0.363     18.687      0.054     17.776      0.102     17.376      0.049     17.124      0.101     16.600      0.140     15.751      0.154     15.371      0.182     14.267      0.028     38.100     13.607      0.037     29.300     10.649      0.097     11.100      7.703      0.192      5.600     -999.0     -999.0     18.907     18.209     17.521     17.232     17.008             
1133   20.852184    -3.543735      e   0.1492     19.818      0.168     19.661      0.112     18.832      0.116     17.857      0.046     17.177      0.053     16.766      0.053     16.582      0.081     16.485      0.134     15.707      0.174     15.301      0.188     14.301      0.029     36.800     13.907      0.039     28.000     10.043      0.061     17.800      8.445      0.394      2.800     19.867     19.715     18.470     17.479     16.937     16.717     16.477             
1134   21.040083     0.097384      e   0.1495     19.716      0.046     19.309      0.026     19.028      0.075     18.022      0.013     17.630      0.014     17.413      0.017     17.210      0.062     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.229      0.037     29.600     14.901      0.066     16.300     10.830      0.105     10.300      8.567     -999.0      1.200     19.801     19.370     18.729     17.791     17.529     17.489     17.281             
1135   20.000732    -0.371200      e   0.1495     20.917      0.092     20.598      0.075     19.137      0.117     18.102      0.021     17.332      0.015     16.889      0.018     16.722      0.047     16.288      0.107     15.542      0.126     14.632      0.097     13.716      0.026     42.500     12.892      0.028     39.300      9.454      0.036     30.300      6.919      0.084     12.900     20.887     20.607     18.720     17.675     17.075     16.807     16.605          Sy2
1136   23.152554    -2.907962      e   0.1499     22.173      0.357     20.885      0.178     19.459      0.091     18.600      0.020     17.801      0.026     17.435      0.028     17.214      0.049     16.188      0.099     15.480      0.120     14.863      0.128     14.473      0.029     37.700     14.102      0.041     26.600     10.554      0.079     13.800      8.860      0.354      3.100     22.121     20.909     19.146     18.171     17.582     17.342     17.135             
1137   20.154350    -0.518662      a   0.1502     -999.0     -999.0     23.999      0.534     20.190      0.239     18.393      0.021     17.278      0.013     16.810      0.014     16.558      0.031     15.776      0.078     15.183      0.134     14.559      0.100     14.084      0.027     40.500     13.839      0.038     28.500     12.102      0.359      3.000      8.886     -999.0      0.100     -999.0     23.258     19.388     17.743     16.992     16.641     16.446             
1138   23.247288    -3.213893      a   0.1507     -999.0     -999.0     -999.0     -999.0     20.332      0.336     18.200      0.019     17.121      0.015     16.630      0.015     16.366      0.033     15.839      0.083     15.187      0.096     14.710      0.123     13.990      0.026     41.600     13.778      0.034     31.700     11.976     -999.0      1.900      9.246     -999.0      0.100     -999.0     -999.0     19.565     17.585     16.835     16.469     16.243             
1139   20.896851    -3.445071      e   0.1518     20.432      0.224     20.076      0.188     22.539      0.942     20.804      0.148     20.403      0.156     20.206      0.174     20.769      0.817     17.139      0.185     16.068      0.196     15.123      0.148     14.405      0.030     36.100     14.102      0.041     26.500     11.429      0.180      6.000      8.679     -999.0      0.600     20.713     20.006     22.115     20.513     20.237     20.352     20.792           OL
1140   23.070221    -3.563444      a   0.1520     -999.0     -999.0     -999.0     -999.0     20.986      0.274     19.212      0.024     18.079      0.018     17.635      0.017     17.322      0.039     16.244      0.099     15.637      0.136     15.221      0.154     14.767      0.031     34.600     14.479      0.055     19.700     12.538     -999.0      0.300      8.980     -999.0      0.500     -999.0     -999.0     20.196     18.563     17.806     17.472     17.218             
1141   20.951633    -3.529461      e   0.1522     -999.0     -999.0     -999.0     -999.0     19.436      0.148     18.343      0.022     17.382      0.017     16.926      0.016     16.517      0.041     16.224      0.098     15.281      0.119     14.750      0.120     14.116      0.028     38.100     13.845      0.040     27.400     10.726      0.100     10.900      7.749      0.200      5.400     -999.0     -999.0     19.027     17.821     17.092     16.742     16.367             
1142   23.564919    -1.154350      a   0.1522     23.593      0.289     -999.0     -999.0     20.882      0.262     18.806      0.034     17.664      0.031     17.233      0.030     16.873      0.041     15.942      0.080     15.297      0.123     14.718      0.114     14.356      0.029     37.000     14.171      0.047     22.900     11.916     -999.0      1.500      8.798     -999.0      0.300     23.541     -999.0     20.097     18.156     17.393     17.067     16.767             
1143   20.892721    -3.448338      e   0.1522     -999.0     -999.0     -999.0     -999.0     20.346      0.435     18.949      0.521     17.853      0.453     17.424      0.440     17.484      0.271     16.801      0.146     16.088      0.198     15.517      0.202     14.947      0.035     31.100     14.511      0.056     19.400     11.962      0.299      3.600      8.472      0.303      3.600     -999.0     -999.0     19.679     18.471     17.615     17.395     17.422           BL
1144   20.486952    -0.948264      e   0.1525     22.946      0.259     21.883      0.135     20.583      0.284     18.875      0.024     17.975      0.016     17.496      0.016     17.347      0.050     16.562      0.143     16.042      0.204     15.176      0.152     14.467      0.030     36.200     14.096      0.044     24.800     10.958      0.121      9.000      8.255     -999.0      1.900     22.890     21.824     19.809     18.322     17.667     17.384     17.212             
1145   21.600368    -0.144232      a   0.1527     -999.0     -999.0     23.238      0.388     20.633      0.208     18.874      0.020     17.755      0.014     17.279      0.014     16.972      0.032     15.993      0.092     15.313      0.114     14.838      0.123     14.394      0.030     36.600     14.220      0.047     23.000     12.398     -999.0      0.700      8.882     -999.0      0.500     -999.0     22.876     19.866     18.246     17.478     17.116     16.855             
1146   20.784105    -1.148116      e   0.1531     21.211      0.094     20.492      0.053     19.574      0.053     18.541      0.012     18.036      0.011     17.723      0.012     17.668      0.037     16.571      0.122     15.966      0.173     15.424      0.199     15.012      0.033     32.800     14.556      0.056     19.500     10.362      0.073     14.900      8.152      0.256      4.200     21.191     20.549     19.100     18.174     17.812     17.779     17.633             
1147   20.641928    -1.432087      e   0.1534     21.038      0.425     19.976      0.153     19.271      0.119     18.163      0.015     17.486      0.015     17.105      0.016     16.942      0.049     16.623      0.149     15.288     -999.0     14.498     -999.0     14.500      0.029     37.500     14.187      0.044     24.600     10.560      0.082     13.200      8.596      0.333      3.300     21.008     20.033     18.732     17.699     17.206     17.045     16.839             
1148   20.936806    -2.802697      e   0.1534     21.630      0.492     20.437      0.209     19.660      0.161     18.386      0.021     17.674      0.017     17.308      0.018     17.156      0.063     16.807      0.169     16.125      0.247     15.569      0.215     14.710      0.032     34.000     14.343      0.051     21.500     11.074      0.128      8.500      8.945      0.526      2.100     21.588     20.482     19.124     17.963     17.447     17.288     17.095             
1149   22.708670    -4.183886      e   0.1538     20.867      0.283     20.327      0.145     19.114      0.088     18.641      0.023     18.055      0.021     17.699      0.024     17.686      0.074     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.167      0.037     29.700     14.864      0.071     15.300     11.326      0.146      7.400      9.102      0.478      2.300     20.838     20.389     18.866     18.300     17.847     17.654     17.602             
1150   22.808411    -4.030351      e   0.1540     20.887      0.290     20.928      0.245     19.399      0.137     18.437      0.024     17.580      0.017     17.152      0.019     16.958      0.052     16.467      0.124     15.892      0.159     15.134      0.146     14.490      0.029     37.000     14.137      0.043     25.100     11.242      0.138      7.900      8.476     -999.0      1.700     20.881     20.930     18.958     17.930     17.309     17.028     16.845             
1151   19.416555    -1.980263      e   0.1541     22.806      0.275     21.872      0.166     20.143      0.233     18.798      0.026     17.844      0.019     17.353      0.019     17.052      0.049     16.605      0.133     15.825      0.138     14.948      0.121     14.383      0.029     36.900     14.089      0.044     24.500     11.534      0.220      4.900      8.266     -999.0      2.000     22.753     21.796     19.494     18.207     17.504     17.173     16.883             
1152   20.722908    -3.440495      e   0.1541     21.541      0.389     20.751      0.235     19.693      0.253     18.493      0.052     17.601      0.026     17.202      0.027     17.164      0.114     16.658      0.162     15.382     -999.0     15.428      0.182     14.708      0.033     33.000     14.448      0.055     19.700     11.557      0.225      4.800      8.541     -999.0      1.000     21.505     20.771     19.123     17.996     17.362     17.133     17.091             
1153   20.133289    -2.060947      e   0.1544     21.988      0.103     21.308      0.064     19.203      0.142     17.968      0.020     17.016      0.016     16.521      0.018     16.116      0.033     15.806      0.097     14.899      0.090     14.451      0.097     13.694      0.026     41.300     13.446      0.032     34.400     10.959      0.134      8.100      8.587     -999.0      1.200     21.940     21.192     18.714     17.422     16.682     16.315     15.932             
1154   19.511593    -1.614579      e   0.1547     20.568      0.073     20.068      0.043     19.181      0.062     18.285      0.012     17.754      0.011     17.389      0.013     17.220      0.038     16.447      0.110     16.004      0.162     15.307      0.159     14.672      0.031     34.800     14.227      0.046     23.400     10.104      0.064     17.100      8.479      0.315      3.500     20.571     20.129     18.775     17.915     17.494     17.354     17.103             
1155   20.678143    -3.429618      a   0.1547     -999.0     -999.0     -999.0     -999.0     19.826      0.197     18.820      0.045     17.830      0.040     17.322      0.040     17.070      0.070     15.568     -999.0     15.891      0.235     14.214     -999.0     14.207      0.029     38.000     13.966      0.042     25.800     11.608      0.242      4.500      8.658     -999.0      0.000     -999.0     -999.0     19.417     18.271     17.540     17.146     16.925             
1156   20.896463    -3.225097      a   0.1547     -999.0     -999.0     22.121      0.467     20.394      0.336     18.323      0.019     17.298      0.014     16.820      0.013     16.488      0.035     16.104      0.116     15.425      0.134     14.842      0.117     14.067      0.027     40.700     13.848      0.036     30.000     11.886      0.283      3.800      8.974     -999.0     -0.500     -999.0     21.908     19.616     17.716     16.988     16.659     16.344             
1157   20.236023    -1.917903      a   0.1547     23.710      0.352     23.042      0.238     20.818      0.339     19.097      0.028     18.053      0.019     17.591      0.020     17.220      0.048     16.477      0.119     15.677      0.142     15.137      0.138     14.764      0.033     32.600     14.543      0.061     17.800     12.182      0.391      2.800      9.029     -999.0     -0.600     23.667     22.795     20.063     18.462     17.735     17.410     17.076             
1158   22.134649    -2.583338      a   0.1549     22.475      0.456     21.748      0.267     19.943      0.231     18.377      0.020     17.190      0.014     16.751      0.014     16.462      0.037     15.897      0.095     15.175      0.103     14.684      0.099     13.949      0.026     41.100     13.736      0.036     29.800     12.408      0.384      2.800      8.417     -999.0      1.500     22.419     21.586     19.090     17.674     16.897     16.569     16.351             
1159   19.398142    -3.504791      a   0.1549     -999.0     -999.0     22.922      0.356     20.093      0.148     18.150      0.031     16.979      0.029     16.531      0.033     16.227      0.040     15.371      0.068     14.614      0.078     14.084      0.073     13.548      0.028     38.400     13.291      0.032     33.800     12.214     -999.0      0.700      8.919     -999.0     -0.600     -999.0     22.429     19.257     17.461     16.695     16.354     16.120             
1160   20.104601    -2.937623      a   0.1549     -999.0     -999.0     -999.0     -999.0     19.652      0.202     18.023      0.018     16.840      0.015     16.345      0.015     16.037      0.027     15.749      0.092     15.004      0.105     14.368      0.096     13.696      0.027     40.900     13.467      0.034     32.300     12.141     -999.0      0.600      8.845     -999.0     -0.500     -999.0     -999.0     18.779     17.306     16.520     16.141     15.898             
1161   19.396099    -2.953853      e   0.1551     20.596      0.077     -999.0     -999.0     18.931      0.091     18.137      0.017     17.480      0.017     17.101      0.019     16.877      0.051     16.756      0.155     15.896      0.194     15.183      0.151     14.636      0.034     32.200     14.237      0.050     21.900     11.002      0.168      6.400      8.650      0.404      2.700     20.574     -999.0     18.601     17.745     17.233     17.014     16.761             
1162   22.530098    -1.517972      a   0.1553     -999.0     -999.0     -999.0     -999.0     20.293      0.179     18.877      0.018     17.831      0.015     17.405      0.014     17.094      0.035     16.214      0.103     15.184      0.106     15.015      0.136     14.566      0.030     36.700     14.311      0.047     23.200     12.673     -999.0      0.300      9.045     -999.0      0.200     -999.0     -999.0     19.652     18.279     17.566     17.258     16.993             
1163   19.905046    -3.060612      a   0.1554     23.272      0.332     21.985      0.186     20.058      0.281     18.518      0.025     17.379      0.018     16.882      0.017     16.495      0.040     16.335      0.114     15.552      0.144     14.858      0.136     14.208      0.028     38.700     13.986      0.041     26.200     11.915      0.287      3.800      8.907     -999.0      0.100     23.258     21.813     19.320     17.855     17.054     16.676     16.337             
1164   23.117950    -3.676491      a   0.1555     -999.0     -999.0     -999.0     -999.0     20.512      0.305     18.987      0.028     17.872      0.019     17.419      0.019     17.051      0.041     16.337      0.100     15.547      0.130     15.000      0.142     14.570      0.029     37.200     14.288      0.049     22.100     12.016      0.273      4.000      9.109     -999.0      0.100     -999.0     -999.0     19.770     18.330     17.573     17.235     16.921             
1165   19.400827    -3.505207      a   0.1556     -999.0     -999.0     -999.0     -999.0     20.550      0.244     18.578      0.037     17.359      0.039     16.840      0.040     16.544      0.038     15.774      0.089     15.105      0.114     14.386      0.087     13.657      0.027     39.900     13.439      0.034     32.300     12.225     -999.0      1.000      8.393     -999.0      1.700     -999.0     -999.0     19.694     17.868     17.049     16.638     16.407             
1166   23.719114    -1.107792      a   0.1556     -999.0     -999.0     -999.0     -999.0     20.246      0.274     18.600      0.032     17.305      0.016     16.730      0.015     16.442      0.035     15.814      0.088     14.982      0.098     14.463      0.083     13.839      0.026     42.100     13.597      0.034     31.500     11.873     -999.0      1.600      9.082     -999.0      0.000     -999.0     -999.0     19.382     17.879     16.956     16.496     16.263             
1167   22.678808    -1.792344      a   0.1556     -999.0     -999.0     -999.0     -999.0     20.682      0.189     18.942      0.019     17.881      0.014     17.473      0.014     17.181      0.030     16.022      0.086     15.222      0.101     14.682      0.106     14.570      0.029     37.300     14.354      0.047     23.000     12.229      0.342      3.200      9.195     -999.0     -0.300     -999.0     -999.0     19.885     18.309     17.601     17.330     17.081             
1168   20.782326    -3.186408      e   0.1557     21.867      0.479     21.477      0.346     20.304      0.301     18.729      0.025     17.815      0.023     17.404      0.022     17.110      0.064     16.442      0.125     15.567     -999.0     15.362      0.171     14.662      0.032     34.100     14.231      0.048     22.800     11.217      0.159      6.800      8.593      0.396      2.700     21.854     21.448     19.640     18.190     17.549     17.294     17.010             
1169   23.784893    -1.151485      a   0.1558     -999.0     -999.0     -999.0     -999.0     20.029      0.184     18.119      0.081     16.967      0.057     16.544      0.051     16.193      0.043     15.726      0.083     14.911      0.099     14.354      0.077     13.780      0.026     41.600     13.537      0.034     31.500     11.990     -999.0      1.400      8.592     -999.0      1.000     -999.0     -999.0     19.198     17.435     16.684     16.370     16.084             
1170   21.766497    -2.933216      a   0.1558     -999.0     -999.0     22.552      0.577     20.572      0.421     18.894      0.032     17.873      0.017     17.371      0.021     17.010      0.055     16.447      0.116     15.805      0.177     15.028      0.121     14.587      0.030     36.400     14.322      0.048     22.800     12.288      0.360      3.000      9.087     -999.0     -0.600     -999.0     22.367     19.809     18.261     17.520     17.172     16.832             
1171   23.364853    -1.223526      e   0.1559     20.726      0.064     20.152      0.043     19.419      0.091     18.604      0.023     18.000      0.019     17.702      0.022     17.631      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.375      0.039     28.100     15.023      0.072     15.100     11.538      0.162      6.700      9.086      0.462      2.400     20.737     20.218     19.124     18.281     17.828     17.716     17.600             
1172   23.470659    -1.136244      e   0.1559     20.037      0.046     19.522      0.032     18.994      0.075     18.335      0.022     17.915      0.022     17.590      0.024     17.359      0.071     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.349      0.039     28.100     14.924      0.071     15.300     11.444      0.164      6.600      8.655      0.358      3.000     20.078     19.586     18.792     18.104     17.734     17.571     17.260             
1173   23.590425    -1.263614      e   0.1560     20.921      0.070     20.402      0.049     19.247      0.097     18.294      0.019     17.553      0.015     17.196      0.015     17.002      0.045     16.296      0.110     15.697      0.137     14.880      0.122     14.295      0.028     38.800     13.828      0.038     28.900      9.946      0.049     22.300      7.877      0.182      6.000     20.898     20.442     18.903     17.897     17.352     17.143     16.939             
1174   22.259705    -2.377723      e   0.1563     -999.0     -999.0     -999.0     -999.0     20.554      0.418     19.168      0.040     18.059      0.027     17.594      0.034     16.980      0.098     16.492      0.115     15.663      0.127     14.853      0.132     14.237      0.026     41.400     13.851      0.038     28.400     10.415      0.077     14.100      8.429      0.354      3.100     -999.0     -999.0     19.939     18.520     17.722     17.368     16.808             
1175   21.666981    -4.393920      e   0.1564     20.915      0.369     20.229      0.146     19.426      0.135     18.166      0.016     17.506      0.015     17.104      0.015     16.916      0.052     16.548      0.131     15.837      0.170     15.213      0.177     14.348      0.027     39.500     13.939      0.041     26.500     10.044      0.054     20.000      8.478      0.377      2.900     20.908     20.277     18.876     17.736     17.228     17.054     16.796             
1176   21.486076    -4.531234      e   0.1566     20.095      0.253     19.484      0.093     19.435      0.217     18.330      0.102     17.977      0.135     17.853      0.299     18.105      0.538     15.630      0.067     14.687      0.073     13.933      0.062     13.364      0.024     44.600     12.575      0.026     41.800      8.358      0.022     49.300      5.578      0.041     26.300     20.185     19.547     19.047     18.035     17.799     18.006     18.113             
1177   22.284536    -2.510346      e   0.1566     -999.0     -999.0     -999.0     -999.0     20.562      0.390     19.149      0.046     18.018      0.033     17.471      0.033     17.213      0.070     16.210      0.105     15.359      0.125     14.649      0.102     14.041      0.026     41.100     13.746      0.037     29.100     10.851      0.115      9.400      8.468      0.278      3.900     -999.0     -999.0     19.783     18.461     17.670     17.256     17.043             
1178   23.485922    -3.431353      e   0.1566     19.244      0.135     18.974      0.075     17.996      0.083     17.366      0.020     16.600      0.013     16.301      0.021     16.220      0.065     16.643      0.185     16.046      0.233     15.257      0.188     14.281      0.043     25.000     13.792      0.050     21.600     11.081      0.139      7.800      8.571      0.533      2.000     19.262     19.035     17.755     16.988     16.409     16.230     16.156          Sy1
1179   21.487347    -4.532033      e   0.1567     -999.0     -999.0     -999.0     -999.0     20.333      0.230     18.554      0.035     17.716      0.025     17.133      0.019     16.925      0.036     15.630      0.067     14.687      0.073     13.933      0.062     13.364      0.024     44.600     12.575      0.026     41.800      8.358      0.022     49.300      5.578      0.041     26.300     -999.0     -999.0     19.576     18.037     17.355     16.990     16.722             
1180   22.465948    -2.282834      a   0.1567     -999.0     -999.0     -999.0     -999.0     20.674      0.290     18.960      0.023     17.953      0.019     17.536      0.020     17.204      0.051     16.591      0.135     15.618      0.131     15.316      0.187     14.675      0.030     36.100     14.455      0.049     22.300     12.235     -999.0      1.100      8.450     -999.0      1.700     -999.0     -999.0     19.935     18.359     17.675     17.399     17.100             
1181   23.769871    -1.153384      a   0.1568     -999.0     -999.0     23.299      0.470     19.771      0.201     18.490      0.033     17.197      0.016     16.771      0.016     16.558      0.045     16.165      0.102     15.264      0.121     14.869      0.119     14.162      0.028     38.800     13.949      0.045     23.900     12.641     -999.0     -0.300      9.153     -999.0      0.000     -999.0     22.753     18.932     17.796     16.917     16.598     16.454             
1182   23.779495    -2.877531      e   0.1568     22.439      0.416     -999.0     -999.0     20.102      0.215     18.530      0.020     17.422      0.015     16.966      0.015     16.635      0.033     15.940      0.091     15.090      0.091     14.536      0.094     14.094      0.027     40.300     13.809      0.035     31.000     12.554     -999.0      0.800      8.559     -999.0      1.500     22.383     -999.0     19.358     17.897     17.145     16.805     16.520             
1183   23.741524    -2.990714      a   0.1570     -999.0     -999.0     -999.0     -999.0     19.061      0.182     17.544      0.017     16.417      0.012     15.925      0.012     15.665      0.030     15.532      0.078     14.749      0.104     14.238      0.092     13.492      0.025     43.100     13.331      0.030     36.400     12.395      0.412      2.600      8.749     -999.0      0.500     -999.0     -999.0     18.261     16.890     16.125     15.754     15.539             
1184   22.742008    -3.579108      a   0.1570     -999.0     -999.0     -999.0     -999.0     20.171      0.227     18.118      0.016     17.172      0.011     16.546      0.011     16.201      0.025     15.665      0.084     14.960      0.099     14.515      0.096     13.782      0.026     42.600     13.537      0.031     34.800     11.878     -999.0      1.800      9.079     -999.0     -0.700     -999.0     -999.0     19.415     17.564     16.771     16.340     15.964             
1185   21.262293    -3.876932      e   0.1570     20.773      0.249     20.675      0.257     19.349      0.142     18.406      0.020     17.725      0.017     17.327      0.018     17.116      0.052     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.779      0.031     34.800     14.466      0.055     19.700     10.954      0.124      8.700      8.823      0.539      2.000     20.773     20.709     18.970     18.008     17.473     17.250     16.997             
1186   22.279127    -0.251563      a   0.1571     -999.0     -999.0     24.194      0.494     20.778      0.171     18.918      0.024     17.858      0.016     17.428      0.019     17.113      0.038     16.191      0.088     15.688      0.117     14.899      0.103     14.593      0.029     37.300     14.334      0.049     22.300     12.340     -999.0      0.700      9.294     -999.0     -0.800     -999.0     23.571     20.005     18.304     17.593     17.293     17.015             
1187   22.037649    -3.099178      a   0.1572     -999.0     -999.0     -999.0     -999.0     20.403      0.224     18.587      0.017     17.474      0.013     17.017      0.014     16.671      0.028     15.846      0.071     15.304      0.110     14.679      0.096     14.111      0.026     41.600     13.877      0.036     29.900     12.033      0.293      3.700      8.692     -999.0      0.700     -999.0     -999.0     19.596     17.929     17.180     16.847     16.547             
1188   23.741133    -3.125370      e   0.1572     21.349      0.221     21.014      0.187     19.982      0.249     18.389      0.021     17.542      0.014     17.126      0.019     16.914      0.058     16.785      0.157     15.652      0.162     15.451      0.185     14.490      0.028     38.300     14.174      0.041     26.400     11.261      0.141      7.700      8.708     -999.0      1.200     21.354     21.004     19.318     17.898     17.289     17.056     16.820             
1189   23.369890    -2.147076      e   0.1573     -999.0     -999.0     21.074      0.279     19.526      0.331     18.722      0.053     17.953      0.093     17.684      0.045     17.402      0.133     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.957      0.033     32.700     14.547      0.052     20.800     11.043      0.109      9.900      8.837     -999.0      0.900     -999.0     21.096     19.238     18.338     17.761     17.603     17.340             
1190   23.363041    -3.622790      e   0.1574     22.286      0.412     21.063      0.198     19.117      0.101     17.785      0.013     16.770      0.011     16.302      0.010     16.033      0.024     15.560      0.080     14.701      0.101     14.034      0.083     13.377      0.024     45.200     13.143      0.028     38.300     10.457      0.074     14.600      8.492     -999.0      1.900     22.269     20.945     18.493     17.180     16.471     16.138     15.901             
1191   22.083006    -2.587676      e   0.1575     -999.0     -999.0     20.985      0.245     19.778      0.124     18.622      0.016     17.851      0.014     17.419      0.014     17.191      0.045     16.403      0.109     15.963      0.176     14.864      0.131     14.421      0.028     38.400     14.039      0.041     26.600      9.869      0.048     22.700      8.502      0.313      3.500     -999.0     21.006     19.280     18.158     17.566     17.313     17.054             
1192   23.109343    -2.398003      e   0.1577     21.341      0.338     20.644      0.218     19.421      0.208     18.527      0.034     17.686      0.024     17.295      0.032     16.944      0.083     16.147     -999.0     15.893      0.185     14.730     -999.0     14.307      0.027     40.100     13.979      0.038     28.700     10.866      0.092     11.800      8.855      0.349      3.100     21.301     20.678     19.085     18.062     17.439     17.158     16.831             
1193   23.887857    -1.699644      a   0.1577     -999.0     -999.0     22.082      0.401     22.242      1.677     18.936      0.041     17.791      0.035     17.335      0.036     16.991      0.051     16.053      0.102     15.356      0.118     14.682      0.119     14.165      0.027     40.000     13.891      0.039     27.900     12.079     -999.0      1.400      8.960     -999.0     -0.800     -999.0     21.964     21.408     18.253     17.500     17.159     16.873             
1194   23.857304    -2.957165      a   0.1577     -999.0     -999.0     -999.0     -999.0     20.214      0.208     18.749      0.021     17.828      0.016     17.394      0.016     17.091      0.043     16.363      0.101     15.548      0.128     15.031      0.138     14.695      0.030     35.800     14.572      0.054     20.100     12.353     -999.0      1.200      9.166     -999.0     -0.600     -999.0     -999.0     19.593     18.217     17.554     17.269     16.973             
1195   23.863270    -2.801969      e   0.1578     -999.0     -999.0     22.546      0.632     20.146      0.218     18.835      0.030     18.005      0.022     17.622      0.022     17.272      0.056     16.666      0.135     15.815      0.131     15.062      0.145     14.689      0.031     34.600     14.353      0.048     22.500     11.397      0.175      6.200      9.075      0.452      2.400     -999.0     22.385     19.684     18.380     17.770     17.510     17.177             
1196   22.140451    -2.609591      a   0.1580     -999.0     -999.0     22.461      0.362     18.856      0.164     17.792      0.022     16.642      0.015     16.141      0.016     15.857      0.042     16.101      0.124     15.320      0.124     14.706      0.131     13.842      0.027     40.300     13.590      0.034     32.200     12.468      0.452      2.400      8.973     -999.0      0.000     -999.0     21.999     18.226     17.117     16.317     15.931     15.702             
1197   19.942823    -1.311083      a   0.1580     -999.0     -999.0     -999.0     -999.0     20.768      0.341     19.124      0.026     17.975      0.017     17.500      0.018     17.188      0.045     16.391      0.116     15.699      0.145     15.025      0.133     14.651      0.030     35.700     14.330      0.050     21.600     12.217     -999.0      0.500      8.253     -999.0      1.400     -999.0     -999.0     19.927     18.436     17.671     17.316     17.060             
1198   21.667677    -3.357070      a   0.1584     -999.0     -999.0     -999.0     -999.0     20.405      0.272     19.029      0.036     17.965      0.026     17.544      0.027     17.238      0.060     16.605      0.142     15.736      0.146     15.281      0.157     14.810      0.031     34.700     14.481      0.054     20.000     12.636     -999.0      0.100      8.571     -999.0      1.000     -999.0     -999.0     19.735     18.384     17.674     17.377     17.126             
1199   23.757175    -2.898486      e   0.1584     22.475      0.365     22.044      0.342     20.288      0.308     18.681      0.026     17.678      0.018     17.209      0.018     16.972      0.052     16.553      0.148     15.706      0.133     14.895      0.123     14.431      0.028     38.100     14.209      0.045     24.000     11.784      0.216      5.000      8.867     -999.0      0.300     22.422     21.913     19.544     18.101     17.397     17.076     16.852             
1200   22.020321    -3.075498      e   0.1585     22.580      0.390     20.752      0.200     22.122      1.805     19.042      0.042     17.948      0.029     17.350      0.035     17.163      0.072     16.883      0.146     16.125      0.194     14.632     -999.0     14.549      0.031     35.300     14.296      0.045     23.900     11.765      0.225      4.800      8.490     -999.0      1.600     22.697     20.795     21.301     18.391     17.604     17.148     16.986             
1201   22.435474    -2.119953      a   0.1585     -999.0     -999.0     23.319      0.639     20.473      0.245     19.179      0.026     18.022      0.018     17.579      0.017     17.196      0.047     15.939     -999.0     14.994     -999.0     14.790      0.117     14.638      0.030     36.100     14.393      0.047     23.300     12.406     -999.0      1.000      9.304     -999.0     -2.500     -999.0     22.995     19.757     18.499     17.721     17.390     17.068             
1202   21.987858    -3.078994      e   0.1585     20.786      0.160     20.718      0.158     19.578      0.125     18.621      0.020     17.963      0.020     17.595      0.021     17.423      0.064     16.767      0.137     15.454     -999.0     15.707      0.214     15.008      0.034     32.000     14.612      0.060     18.200     11.010      0.135      8.000      8.947      0.465      2.300     20.808     20.764     19.199     18.236     17.733     17.548     17.332             
1203   20.018911    -1.288182      e   0.1585     22.916      0.140     21.688      0.110     21.086      0.728     19.062      0.051     18.041      0.044     17.559      0.043     17.256      0.082     16.398      0.118     15.639      0.157     14.993      0.140     14.352      0.029     37.800     13.876      0.039     27.900     10.678      0.098     11.100      8.235      0.265      4.100     22.881     21.659     20.308     18.461     17.739     17.406     17.116             
1204   22.742987    -3.641278      e   0.1585     20.322      0.188     19.455      0.089     18.758      0.067     17.994      0.014     17.413      0.015     17.050      0.017     16.912      0.040     16.296      0.110     15.354      0.109     14.725      0.115     13.327      0.023     47.200     12.276      0.023     48.200      9.058      0.030     35.900      6.530      0.070     15.600     20.308     19.523     18.452     17.651     17.189     17.013     16.812         Sy2?
1205   21.722862    -3.577030      a   0.1585     -999.0     -999.0     -999.0     -999.0     19.715      0.133     18.195      0.016     17.130      0.012     16.725      0.011     16.459      0.027     15.754      0.076     15.286      0.112     14.596      0.088     13.944      0.027     40.900     13.719      0.036     30.300     12.376     -999.0      0.300      9.061     -999.0     -1.100     -999.0     -999.0     18.924     17.547     16.838     16.573     16.354             
1206   21.749420    -3.344811      a   0.1587     -999.0     -999.0     -999.0     -999.0     20.604      0.209     19.201      0.024     18.058      0.014     17.597      0.014     17.308      0.040     16.257      0.093     15.502      0.108     14.867      0.102     14.597      0.029     37.100     14.353      0.048     22.800     12.511     -999.0      0.200      8.808     -999.0      1.000     -999.0     -999.0     19.796     18.503     17.749     17.411     17.183             
1207   22.852522    -3.781512      a   0.1589     -999.0     -999.0     -999.0     -999.0     20.541      0.289     18.703      0.019     17.517      0.014     17.043      0.013     16.711      0.026     15.891      0.076     15.174      0.092     14.729      0.103     14.111      0.026     41.400     13.855      0.039     28.200     12.212     -999.0      1.100      9.146     -999.0     -0.200     -999.0     -999.0     19.647     17.972     17.196     16.842     16.575             
1208   22.987541    -3.708601      e   0.1591     -999.0     -999.0     -999.0     -999.0     19.970      0.138     18.832      0.023     17.926      0.016     17.400      0.014     17.031      0.028     15.869      0.078     14.920      0.086     14.452      0.073     13.633      0.025     44.300     13.027      0.027     40.000      8.690      0.026     42.000      6.801      0.081     13.400     -999.0     -999.0     19.507     18.311     17.572     17.194     16.824             
1209   22.700607    -2.555910      e   0.1591     21.674      0.398     21.706      0.370     20.001      0.239     18.790      0.028     17.997      0.018     17.579      0.025     17.422      0.087     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.952      0.033     33.000     14.733      0.060     18.100     11.676      0.210      5.200      9.229     -999.0      0.000     21.651     21.670     19.440     18.305     17.724     17.489     17.309             
1210   22.064493    -2.715313      a   0.1591     -999.0     -999.0     -999.0     -999.0     20.100      0.219     18.879      0.027     17.775      0.019     17.267      0.020     16.957      0.050     16.348      0.097     15.533      0.129     15.166      0.153     14.473      0.029     36.900     14.208      0.046     23.600     11.911     -999.0      1.500      8.993     -999.0      0.100     -999.0     -999.0     19.490     18.222     17.442     17.056     16.792             
1211   21.051533    -4.074868      e   0.1591     -999.0     -999.0     22.125      0.419     19.875      0.148     18.415      0.017     17.338      0.011     16.875      0.012     16.564      0.026     15.873      0.082     15.072      0.102     14.579      0.096     14.000      0.027     40.100     13.757      0.037     29.200     11.793      0.270      4.000      8.339     -999.0      1.300     -999.0     21.915     19.183     17.789     17.050     16.710     16.440             
1212   23.052526    -3.992519      e   0.1591     -999.0     -999.0     21.258      0.275     21.153      0.732     18.894      0.036     17.960      0.025     17.611      0.029     17.260      0.067     16.872      0.187     15.681     -999.0     15.465      0.184     14.775      0.031     34.600     14.563      0.055     19.600     11.825      0.222      4.900      8.966     -999.0      0.500     -999.0     21.266     20.408     18.327     17.696     17.514     17.176             
1213   22.287466    -2.323268      a   0.1592     -999.0     -999.0     -999.0     -999.0     20.004      0.229     18.737      0.025     17.784      0.021     17.299      0.021     16.967      0.057     16.260      0.108     15.730      0.137     15.016      0.132     14.374      0.029     38.000     14.067      0.045     23.900     10.676      0.090     12.000      8.478     -999.0      1.600     -999.0     -999.0     19.450     18.171     17.459     17.115     16.798             
1214   21.057545    -4.078089      a   0.1593     -999.0     -999.0     -999.0     -999.0     20.354      0.206     18.885      0.024     17.805      0.015     17.328      0.016     16.913      0.036     15.993      0.079     15.352      0.125     14.790      0.124     14.316      0.029     37.300     14.082      0.044     24.800     11.859     -999.0      1.700      9.087     -999.0     -0.600     -999.0     -999.0     19.727     18.265     17.491     17.132     16.757             
1215   23.080585    -0.297112      e   0.1594     20.947      0.063     20.363      0.037     19.569      0.073     18.580      0.014     18.048      0.014     17.764      0.015     17.627      0.051     16.682      0.135     16.190      0.226     15.688      0.249     15.050      0.036     30.500     14.562      0.053     20.400     10.516      0.076     14.300      8.642      0.323      3.400     20.951     20.427     19.205     18.267     17.876     17.802     17.606             
1216   22.864214    -3.788425      a   0.1594     -999.0     -999.0     -999.0     -999.0     19.383      0.293     18.059      0.031     16.926      0.021     16.447      0.019     16.187      0.043     15.818      0.088     15.097      0.091     14.552      0.091     13.890      0.025     43.100     13.707      0.034     31.900     12.483      0.456      2.400      9.162     -999.0      0.100     -999.0     -999.0     18.547     17.362     16.616     16.264     16.061             
1217   22.290159    -3.392731      e   0.1594     -999.0     -999.0     -999.0     -999.0     20.323      0.249     19.113      0.033     17.828      0.023     17.380      0.022     17.085      0.049     16.292      0.098     15.598      0.124     15.151      0.157     14.577      0.030     36.700     14.255      0.044     24.700     12.161     -999.0      1.500      8.920     -999.0      0.700     -999.0     -999.0     19.449     18.390     17.522     17.186     16.956             
1218   22.139050    -1.075086      e   0.1595     21.383      0.442     20.269      0.179     18.992      0.104     17.616      0.026     16.662      0.017     16.199      0.018     15.929      0.027     15.667      0.096     14.767      0.094     14.315      0.097     13.412      0.024     45.400     13.056      0.027     40.900     10.139      0.058     18.700      8.673      0.375      2.900     21.327     20.245     18.421     17.077     16.389     16.067     15.806             
1219   22.682995    -3.647397      a   0.1595     22.179      0.475     22.013      0.540     20.961      0.509     18.965      0.028     17.848      0.017     17.346      0.017     17.001      0.043     16.256      0.100     15.717      0.135     14.812      0.123     14.462      0.028     38.400     14.188      0.047     23.200     12.155      0.343      3.200      9.172     -999.0     -0.300     22.200     21.915     20.130     18.295     17.520     17.152     16.844             
1220   22.528044    -3.824971      e   0.1595     21.038      0.279     21.432      0.364     20.047      0.216     18.756      0.023     17.953      0.017     17.596      0.019     17.365      0.055     16.709      0.150     15.883      0.178     14.564     -999.0     14.802      0.032     34.300     14.276      0.047     23.300     10.538      0.080     13.600      7.995      0.204      5.300     21.086     21.422     19.459     18.255     17.700     17.515     17.289             
1221   19.372288    -3.294866      e   0.1595     20.625      0.075     20.277      0.048     19.401      0.141     18.102      0.019     17.292      0.014     16.857      0.015     16.753      0.050     16.310      0.111     15.653      0.138     14.913      0.127     14.148      0.028     39.000     13.640      0.034     31.700     10.357      0.087     12.500      8.123      0.289      3.800     20.645     20.309     18.780     17.613     17.020     16.779     16.642             
1222   22.405935    -2.169491      a   0.1596     -999.0     -999.0     -999.0     -999.0     23.323      3.808     19.078      0.029     17.868      0.019     17.422      0.018     17.106      0.053     16.447      0.118     15.469      0.111     15.285      0.150     14.554      0.031     35.600     14.532      0.053     20.500     12.712     -999.0     -1.300      8.928     -999.0     -0.500     -999.0     -999.0     22.448     18.357     17.569     17.235     16.988             
1223   21.924147    -3.180043      a   0.1596     -999.0     -999.0     -999.0     -999.0     20.561      0.296     19.108      0.030     18.073      0.020     17.697      0.022     17.340      0.057     16.675      0.121     16.228      0.178     15.253      0.158     14.942      0.035     31.300     14.773      0.069     15.800     11.950     -999.0      1.500      8.590     -999.0      1.100     -999.0     -999.0     19.908     18.506     17.812     17.554     17.250             
1224   22.746044    -3.631232      a   0.1597     -999.0     -999.0     -999.0     -999.0     20.344      0.311     19.102      0.043     17.875      0.023     17.419      0.026     17.169      0.067     16.479      0.119     15.929      0.168     15.085      0.148     14.700      0.029     37.400     14.473      0.051     21.100     12.091     -999.0      1.600      8.835     -999.0      0.600     -999.0     -999.0     19.475     18.383     17.582     17.237     17.056             
1225   22.105371    -1.828671      e   0.1598     22.053      0.172     21.244      0.100     20.255      0.211     18.760      0.021     17.875      0.017     17.440      0.018     17.183      0.048     16.496      0.111     15.946      0.143     15.241      0.153     14.703      0.031     35.000     14.394      0.048     22.400     11.512      0.180      6.000      8.810     -999.0      0.700     22.020     21.244     19.566     18.220     17.584     17.322     17.058             
1226   21.954100    -3.143205      a   0.1598     -999.0     -999.0     22.539      0.386     20.334      0.272     18.557      0.023     17.393      0.017     17.007      0.031     16.775      0.061     15.974      0.099     15.441      0.123     14.602      0.108     14.105      0.026     41.400     13.841      0.038     28.600     12.468      0.531      2.000      8.554     -999.0      1.500     -999.0     22.250     19.498     17.879     17.113     16.848     16.674             
1227   21.821075    -1.236017      a   0.1598     -999.0     -999.0     22.246      0.179     20.245      0.152     18.404      0.024     17.296      0.022     16.830      0.022     16.521      0.032     15.626      0.064     14.990      0.093     14.431      0.093     13.915      0.026     42.500     13.705      0.036     30.300     12.643     -999.0     -0.100      8.845     -999.0     -0.100     -999.0     22.001     19.405     17.732     16.997     16.661     16.400             
1228   22.020779    -3.070587      a   0.1599     -999.0     -999.0     -999.0     -999.0     18.485      0.281     17.480      0.041     16.263      0.268     15.693      0.021     15.761      0.164     15.788      0.079     14.953      0.096     14.349      0.079     13.839      0.026     41.600     13.604      0.034     32.100     12.661      0.527      2.100      8.959     -999.0      0.300     -999.0     -999.0     17.902     16.802     15.883     15.439     15.550             
1229   23.301573    -3.255832      a   0.1599     -999.0     -999.0     -999.0     -999.0     20.316      0.284     18.941      0.033     17.767      0.020     17.318      0.020     16.991      0.053     16.155      0.098     15.587      0.101     14.921      0.102     14.547      0.028     38.200     14.423      0.046     23.800     12.126     -999.0      1.800      9.229     -999.0     -0.400     -999.0     -999.0     19.535     18.254     17.478     17.142     16.876             
1230   23.395557    -0.678877      a   0.1600     -999.0     -999.0     -999.0     -999.0     21.435      0.371     19.236      0.031     18.068      0.023     17.587      0.017     17.285      0.037     16.417      0.105     15.692      0.136     14.983      0.144     14.662      0.032     34.200     14.450      0.052     21.000     12.743     -999.0     -0.100      9.236     -999.0      0.000     -999.0     -999.0     20.590     18.542     17.772     17.407     17.161             
1231   21.399778    -1.429155      a   0.1600     -999.0     -999.0     -999.0     -999.0     19.544      0.222     18.087      0.030     16.985      0.026     16.465      0.026     16.115      0.037     15.747      0.090     15.346      0.142     14.632      0.107     13.904      0.026     41.600     13.685      0.035     30.600     12.144     -999.0      1.000      8.503     -999.0      1.100     -999.0     -999.0     18.843     17.407     16.629     16.243     15.936             
1232   19.717819    -1.025251      e   0.1601     -999.0     -999.0     20.718      0.272     19.608      0.157     18.299      0.021     17.325      0.013     16.845      0.014     16.543      0.037     16.204      0.102     15.479      0.146     14.861      0.126     14.190      0.030     36.400     13.932      0.043     25.200     12.147      0.384      2.800      8.953     -999.0     -0.900     -999.0     20.717     19.026     17.730     17.016     16.676     16.389             
1233   19.123726    -2.857935      e   0.1601     22.485      0.391     -999.0     -999.0     21.552      1.939     18.170      4.344     16.707      1.225     15.624      0.705     27.987      0.713     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     22.539     -999.0     21.429     18.187     16.789     16.112     28.164             
1234   19.952078    -1.115704      a   0.1602     -999.0     -999.0     22.892      0.395     20.783      0.280     18.534      0.020     17.404      0.011     16.929      0.010     16.531      0.024     15.860      0.086     15.178      0.115     14.623      0.114     14.007      0.027     41.000     13.760      0.036     30.000     12.195      0.409      2.700      9.007     -999.0     -0.800     -999.0     22.518     19.960     17.867     17.094     16.745     16.388             
1235   22.236197    -1.000578      e   0.1603     20.966      0.105     20.215      0.046     19.467      0.101     18.529      0.019     17.887      0.017     17.520      0.018     17.395      0.058     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.923      0.033     33.100     14.493      0.055     19.700     10.667      0.089     12.200      8.889      0.463      2.300     20.957     20.279     19.132     18.182     17.681     17.496     17.312             
1236   22.893057    -2.044654      e   0.1603     20.780      0.244     20.921      0.218     19.683      0.209     18.481      0.023     17.685      0.014     17.265      0.020     16.931      0.064     16.607      0.123     16.017      0.182     15.426      0.196     14.681      0.031     35.400     14.325      0.046     23.700     11.106      0.135      8.000      9.011     -999.0      0.600     20.815     20.934     19.230     18.029     17.416     17.142     16.797             
1237   19.276148    -2.399411      e   0.1603     21.137      0.105     20.455      0.047     19.520      0.092     18.694      0.017     18.100      0.016     17.852      0.018     17.584      0.060     17.112      0.191     16.392      0.243     15.778      0.217     15.095      0.037     29.700     14.840      0.071     15.200     10.797      0.130      8.300      8.269     -999.0      1.200     21.118     20.519     19.168     18.328     17.913     17.801     17.554             
1238   19.579803    -2.973850      e   0.1604     22.910      0.274     21.748      0.115     20.238      0.115     18.845      0.014     17.988      0.011     17.473      0.010     17.200      0.027     15.963      0.090     15.357      0.092     14.522      0.084     14.163      0.029     37.500     13.656      0.037     29.600      9.401      0.041     26.700      7.248      0.110      9.900     22.858     21.706     19.552     18.288     17.615     17.293     16.994             
1239   22.585375    -3.555007      a   0.1604     22.401      0.381     22.611      0.540     20.441      0.263     18.802      0.028     17.695      0.021     17.244      0.019     16.974      0.043     16.140      0.093     15.454      0.106     14.963      0.122     14.461      0.029     36.900     14.290      0.048     22.800     12.055     -999.0      1.600      8.836     -999.0     -1.400     22.358     22.373     19.625     18.145     17.415     17.090     16.868             
1240   22.992796    -0.755981      e   0.1605     23.587      0.324     22.300      0.181     20.630      0.342     18.188      0.027     16.963      0.027     16.434      0.026     16.115      0.031     15.227      0.072     14.589      0.081     14.135      0.096     13.559      0.039     28.100     13.328      0.043     25.200     11.645      0.242      4.500      8.282     -999.0      0.400     23.551     21.964     19.739     17.450     16.635     16.221     15.963             
1241   21.964891    -1.011396      e   0.1607     21.259      0.214     20.456      0.130     19.759      0.150     18.639      0.024     18.017      0.018     17.689      0.024     17.517      0.075     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.254      0.037     29.600     14.699      0.060     18.200     10.979      0.115      9.500      9.086      0.515      2.100     21.250     20.517     19.335     18.280     17.817     17.686     17.463             
1242   19.142893    -2.275948      e   0.1607     -999.0     -999.0     -999.0     -999.0     20.535      0.697     20.855     43.226     17.373      1.194     16.035      0.474     26.622     39.812     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     20.449     20.901     17.478     16.538     26.814             
1243   22.993025    -0.757478      a   0.1607     -999.0     -999.0     -999.0     -999.0     31.009      0.195     29.204      3.306     17.743      0.247     17.506      0.523     27.180      1.923     16.786      0.150     15.015     -999.0     14.293     -999.0     14.316      0.066     16.600     14.189      0.079     13.700     12.078     -999.0      1.000      8.251     -999.0      0.500     -999.0     -999.0     30.606     28.462     17.194     17.136     26.864             
1244   23.299139    -0.766189      a   0.1609     24.012      0.324     22.779      0.383     21.751      0.592     19.276      0.030     18.099      0.017     17.618      0.016     17.244      0.038     16.357      0.103     15.563      0.130     15.254      0.148     14.629      0.030     35.700     14.464      0.051     21.200     12.570      0.390      2.800      9.226     -999.0     -0.400     23.957     22.589     20.894     18.573     17.786     17.424     17.103             
1245   22.384838    -0.939151      a   0.1609     -999.0     -999.0     22.703      0.322     19.824      0.264     17.853      0.020     16.729      0.014     16.261      0.013     15.988      0.031     15.552      0.077     15.000      0.112     14.424      0.103     13.688      0.025     43.100     13.451      0.032     33.900     12.161     -999.0      1.600      9.082     -999.0      0.100     -999.0     22.189     19.019     17.200     16.455     16.107     15.880             
1246   20.049753    -2.783056      a   0.1610     -999.0     -999.0     -999.0     -999.0     20.489      0.502     18.733      0.043     17.650      0.038     17.193      0.032     16.874      0.074     16.605      0.143     15.910      0.187     14.627     -999.0     14.673      0.031     34.500     14.457      0.052     21.000     12.250     -999.0      0.200      8.645     -999.0      0.400     -999.0     -999.0     19.630     18.052     17.330     17.015     16.739             
1247   19.367538    -3.305598      a   0.1610     -999.0     -999.0     -999.0     -999.0     19.775      0.434     18.260      0.070     17.167      0.128     16.777      0.048     16.627      0.153     16.141      0.104     15.579      0.142     14.984      0.117     14.333      0.028     38.600     14.142      0.046     23.800     12.593     -999.0     -0.800      8.895     -999.0     -0.300     -999.0     -999.0     19.024     17.635     16.893     16.642     16.530             
1248   22.731358    -3.659315      a   0.1611     -999.0     -999.0     21.171      0.272     20.278      0.308     18.757      0.027     17.730      0.018     17.270      0.018     16.880      0.044     16.504      0.130     15.592      0.128     15.050      0.138     14.516      0.028     39.000     14.342      0.046     23.500     11.982      0.288      3.800      8.674     -999.0      0.700     -999.0     21.165     19.607     18.141     17.413     17.085     16.729             
1249   19.529507    -2.438930      e   0.1618     -999.0     -999.0     22.087      0.170     20.994      0.394     18.925      0.024     17.968      0.017     17.517      0.017     17.387      0.060     16.372      0.121     15.722      0.147     15.033      0.120     14.512      0.030     36.200     14.099      0.044     24.700     10.760      0.115      9.400      8.158      0.253      4.300     -999.0     21.995     20.151     18.302     17.660     17.386     17.269             
1250   22.070541    -2.400597      a   0.1619     -999.0     -999.0     -999.0     -999.0     20.080      0.278     18.910      0.034     17.817      0.023     17.351      0.022     17.155      0.074     16.373      0.110     15.603      0.164     15.210      0.161     14.581      0.029     37.900     14.301      0.047     23.100     12.308      0.445      2.400      9.158     -999.0     -0.200     -999.0     -999.0     19.402     18.245     17.517     17.176     17.032             
1251   19.464870    -2.149430      e   0.1619     21.385      0.117     20.758      0.063     19.429      0.144     18.070      0.015     17.233      0.012     16.813      0.012     16.523      0.040     15.869      0.092     15.148      0.097     14.614      0.109     13.936      0.027     40.300     13.526      0.035     31.100     10.311      0.074     14.800      8.654      0.433      2.500     21.342     20.743     18.816     17.545     16.936     16.685     16.389             
1252   22.410049    -0.947269      e   0.1620     21.840      0.311     20.804      0.176     20.195      0.271     18.815      0.034     17.950      0.017     17.549      0.025     17.410      0.082     16.827      0.150     15.318     -999.0     15.809      0.250     14.966      0.034     32.300     14.707      0.061     17.900     11.767      0.225      4.800      8.556     -999.0      1.100     21.819     20.845     19.553     18.320     17.716     17.486     17.337             
1253   22.942884    -1.229103      a   0.1624     21.936      0.108     21.733      0.109     20.378      0.310     18.946      0.039     17.848      0.075     17.332      0.119     17.041      0.149     16.499      0.105     16.018      0.190     15.383      0.169     14.793      0.031     34.700     14.597      0.054     20.200     12.448      0.407      2.700      8.759     -999.0      1.000     21.922     21.674     19.760     18.309     17.537     17.142     16.889             
1254   23.002687    -1.484367      e   0.1627     20.765      0.081     -999.0     -999.0     19.152      0.919     18.088      0.895     17.253      0.484     16.911      0.450     16.766      0.365     15.882     -999.0     15.799      0.156     15.141      0.174     14.708      0.038     28.600     14.418      0.056     19.300     11.021      0.131      8.300      8.631      0.486      2.200     20.746     -999.0     18.684     17.650     17.032     16.881     16.707             
1255   23.707127    -1.727068      a   0.1629     -999.0     -999.0     21.773      0.380     20.960      0.461     19.010      0.030     17.963      0.017     17.517      0.021     17.271      0.057     16.400      0.116     15.983      0.162     15.187      0.179     14.568      0.029     37.300     14.274      0.049     22.300     12.234      0.441      2.500      8.584     -999.0      1.400     -999.0     21.724     20.139     18.370     17.677     17.375     17.162             
1256   22.057167    -1.482885      a   0.1629     -999.0     -999.0     22.836      0.300     20.578      0.409     18.557      0.030     17.435      0.026     17.002      0.021     16.717      0.042     16.080      0.093     15.255      0.114     14.920      0.123     14.279      0.028     38.700     14.042      0.039     27.900     12.030     -999.0      1.700      9.362     -999.0     -0.600     -999.0     22.480     19.746     17.889     17.159     16.852     16.617             
1257   23.495100    -1.615763      a   0.1629     -999.0     -999.0     -999.0     -999.0     20.475      0.280     18.964      0.027     17.898      0.019     17.426      0.019     17.114      0.048     16.384      0.113     15.508      0.105     14.959      0.128     14.636      0.030     35.600     14.399      0.049     22.100     12.425     -999.0      0.800      8.841     -999.0      0.700     -999.0     -999.0     19.721     18.319     17.588     17.252     16.974             
1258   23.654720    -1.956401      a   0.1636     -999.0     -999.0     22.292      0.496     20.054      0.248     18.282      0.029     17.142      0.029     16.689      0.044     16.444      0.071     15.520      0.090     14.803      0.100     14.178      0.095     13.543      0.024     44.400     13.338      0.030     36.500     12.030      0.327      3.300      8.711     -999.0      0.800     -999.0     21.998     19.206     17.597     16.862     16.533     16.342             
1259   23.688328    -1.788762      a   0.1638     -999.0     -999.0     -999.0     -999.0     20.229      0.196     18.653      0.021     17.517      0.016     17.037      0.017     16.719      0.032     16.003      0.098     15.241      0.097     14.523      0.098     14.228      0.026     41.200     14.043      0.042     26.000     12.739     -999.0     -0.400      9.129     -999.0     -0.500     -999.0     -999.0     19.423     17.963     17.207     16.854     16.583             
1260   23.556114    -1.317805      e   0.1639     21.703      0.385     20.585      0.188     20.433      0.407     19.008      0.048     18.098      0.028     17.721      0.042     17.495      0.093     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.854      0.034     32.200     14.547      0.053     20.300     11.793      0.219      5.000      9.110     -999.0     -0.300     21.718     20.645     19.787     18.482     17.864     17.645     17.427             
1261   20.502172    -0.865406      e   0.1639     21.390      0.133     20.830      0.068     19.340      0.099     17.943      0.014     17.007      0.012     16.539      0.014     16.151      0.045     15.790      0.090     15.025      0.125     14.499      0.109     13.707      0.026     41.500     13.378      0.031     35.000     10.308      0.069     15.700      8.664      0.336      3.200     21.342     20.778     18.704     17.358     16.668     16.354     15.975             
1262   22.274384    -0.881106      a   0.1640     -999.0     -999.0     -999.0     -999.0     20.625      0.229     19.039      0.026     17.958      0.015     17.510      0.016     17.169      0.038     16.375      0.103     15.847      0.152     15.328      0.169     14.650      0.030     35.700     14.430      0.049     22.000     12.545     -999.0      0.400      8.586     -999.0      1.600     -999.0     -999.0     19.892     18.413     17.680     17.358     17.052             
1263   21.872578    -1.236269      e   0.1641     -999.0     -999.0     20.354      0.093     19.968      0.164     18.654      0.037     17.752      0.028     17.327      0.024     17.201      0.053     16.343      0.107     15.800      0.172     15.017      0.132     14.575      0.029     37.900     14.263      0.044     24.400     11.679      0.217      5.000      8.475     -999.0      1.400     -999.0     20.410     19.333     18.114     17.496     17.244     17.117             
1264   23.530569    -1.608794      e   0.1642     -999.0     -999.0     21.756      0.367     19.609      0.275     18.882      0.043     17.996      0.037     17.572      0.052     17.184      0.092     16.507      0.133     15.597      0.129     14.729      0.111     13.995      0.026     41.100     13.601      0.033     33.000     10.452      0.075     14.400      8.620      0.324      3.300     -999.0     21.712     19.302     18.381     17.702     17.388     17.023             
1265   20.204985    -1.310480      a   0.1643     -999.0     -999.0     -999.0     -999.0     24.590      7.558     25.114     23.042     18.073      0.965     17.781      0.640     17.511      1.077     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.264      0.027     40.100     14.071      0.043     25.400     11.983     -999.0      1.000      8.898     -999.0     -1.100     -999.0     -999.0     23.246     24.143     17.474     17.386     17.183             
1266   21.758905    -0.802791      a   0.1644     -999.0     -999.0     23.459      0.383     20.886      0.302     18.947      0.025     17.727      0.016     17.274      0.014     16.897      0.032     16.254      0.100     15.493      0.140     14.914      0.105     14.396      0.029     37.200     14.142      0.043     25.500     12.186     -999.0      1.600      9.128     -999.0     -0.800     -999.0     23.011     20.018     18.230     17.433     17.093     16.774             
1267   19.738214    -1.608779      e   0.1645     -999.0     -999.0     21.492      0.375     19.835      0.150     18.964      0.029     18.078      0.020     17.647      0.022     17.365      0.059     16.646      0.149     15.948      0.179     15.280      0.161     14.936      0.034     32.300     14.678      0.058     18.700     12.030      0.349      3.100      8.353     -999.0      1.400     -999.0     21.489     19.376     18.390     17.757     17.463     17.212             
1268   23.349140    -2.007798      a   0.1648     22.479      0.526     -999.0     -999.0     21.145      0.827     19.171      0.044     17.976      0.028     17.458      0.026     17.055      0.076     16.418      0.119     15.902      0.199     15.074      0.158     14.536      0.030     36.700     14.294      0.042     25.900     12.372     -999.0      1.300      8.945     -999.0      0.900     22.486     -999.0     20.273     18.450     17.631     17.242     16.883             
1269   21.749584    -0.783832      a   0.1648     -999.0     -999.0     22.462      0.262     20.249      0.293     17.994      0.026     16.849      0.024     16.363      0.020     16.065      0.028     15.662      0.078     15.006      0.112     14.506      0.107     13.761      0.026     42.000     13.483      0.031     34.900     12.092     -999.0      1.700      9.195     -999.0      0.000     -999.0     22.046     19.399     17.302     16.559     16.195     15.947             
1270   21.834372    -0.791817      e   0.1651     21.662      0.164     21.077      0.127     19.706      0.157     18.438      0.024     17.474      0.015     16.989      0.014     16.786      0.041     16.331      0.116     15.486      0.116     14.816      0.111     14.354      0.028     38.200     14.052      0.041     26.600     11.965      0.265      4.100      9.189     -999.0     -0.900     21.618     21.053     19.115     17.883     17.188     16.854     16.650             
1271   21.636698    -1.152680      e   0.1652     20.905      0.153     20.299      0.074     19.725      0.146     18.710      0.031     18.016      0.024     17.740      0.028     17.641      0.089     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.395      0.039     27.700     14.937      0.071     15.200     11.466      0.182      6.000      8.853      0.443      2.500     20.930     20.366     19.291     18.315     17.821     17.738     17.611             
1272   21.727079    -0.647446      e   0.1652     21.743      0.177     -999.0     -999.0     20.297      9.222     18.385     10.109     18.008      7.524     17.556      4.569     17.801     10.801     13.261      0.026     12.891      0.021     12.830      0.035     12.700      0.024     46.100     12.710      0.025     43.100     12.082      0.324      3.400      8.857     -999.0      0.500     21.739     -999.0     19.615     17.984     17.806     17.650     17.789             
1273   21.740316    -0.961842      e   0.1656     21.646      0.184     20.755      0.108     19.652      0.201     18.175      0.024     17.244      0.014     16.758      0.015     16.502      0.044     16.252      0.121     15.411      0.139     14.842      0.109     14.148      0.027     39.500     13.882      0.038     28.400     11.471      0.163      6.700      8.989      0.504      2.200     21.601     20.741     18.955     17.618     16.931     16.618     16.344             
1274   21.113049    -0.403030      e   0.1657     21.772      0.222     21.572      0.153     20.264      0.212     18.858      0.028     18.032      0.021     17.540      0.019     17.301      0.059     17.077      0.207     16.244      0.222     15.432      0.185     14.929      0.033     32.800     14.684      0.059     18.300     12.073      0.339      3.200      8.660     -999.0      0.600     21.762     21.554     19.665     18.382     17.726     17.425     17.132             
1275   23.682808    -1.112156      e   0.1659     21.938      0.116     21.718      0.119     20.013      0.142     18.330      0.018     17.312      0.012     16.855      0.011     16.487      0.024     15.828      0.081     15.059      0.106     14.681      0.116     13.967      0.025     42.600     13.674      0.035     30.700     10.978      0.151      7.200      8.586      0.322      3.400     21.896     21.575     19.287     17.724     17.008     16.697     16.343             
1276   21.559793    -0.248930      e   0.1659     21.890      0.346     21.060      0.203     19.841      0.279     18.382      0.030     17.542      0.022     17.157      0.023     16.841      0.067     16.470      0.121     15.813      0.186     15.315      0.178     14.609      0.032     34.400     14.368      0.048     22.800     11.531      0.174      6.200      8.609     -999.0      1.500     21.842     21.045     19.286     17.900     17.303     17.074     16.751             
1277   20.684130    -0.941903      e   0.1661     20.418      0.080     19.869      0.046     19.164      0.140     17.674      0.015     16.934      0.011     16.572      0.013     16.295      0.035     15.747      0.089     15.053      0.122     14.443      0.093     13.683      0.026     42.300     13.085      0.029     37.300      9.291      0.036     30.300      6.857      0.082     13.300     20.434     19.906     18.532     17.176     16.660     16.500     16.196             
1278   23.831766    -1.867441      e   0.1662     -999.0     -999.0     21.329      0.302     20.052      0.157     18.794      0.020     17.904      0.016     17.468      0.017     17.266      0.047     16.380      0.109     15.811      0.122     15.081      0.128     14.678      0.031     35.300     14.475      0.055     19.600     11.677      0.210      5.200      8.490     -999.0      1.800     -999.0     21.324     19.445     18.241     17.619     17.354     17.148             
1279   22.994968    -0.762693      e   0.1663     22.268      0.119     21.882      0.121     21.352      0.538     19.021      0.031     17.998      0.020     17.543      0.019     17.423      0.059     16.707      0.167     15.958      0.197     15.302      0.185     14.566      0.029     37.700     14.381      0.048     22.800     11.397      0.169      6.400      9.157      0.486      2.200     22.325     21.822     20.527     18.389     17.720     17.423     17.326             
1280   22.103004    -0.617666      a   0.1664     23.957      0.365     22.771      0.241     20.439      0.238     19.128      0.057     18.081      0.042     17.631      0.036     17.330      0.053     16.612      0.131     15.783      0.140     15.249      0.159     14.773      0.031     35.200     14.400      0.051     21.400     12.100     -999.0      1.500      9.068     -999.0     -1.100     24.000     22.574     19.867     18.517     17.802     17.479     17.212             
1281   20.448065    -0.974180      e   0.1664     22.456      0.330     21.798      0.195     20.748      0.356     18.900      0.032     17.883      0.018     17.362      0.018     17.023      0.048     16.394      0.111     15.906      0.195     15.324      0.171     14.566      0.030     36.600     14.318      0.050     21.700     12.360      0.405      2.700      9.144     -999.0     -0.600     22.429     21.733     19.910     18.253     17.512     17.168     16.826             
1282   21.570732    -0.816769      a   0.1665     23.103      0.377     -999.0     -999.0     24.502      8.884     17.929      0.019     16.714      0.014     16.196      0.015     15.969      0.025     15.501      0.083     14.825      0.107     14.212      0.100     13.561      0.026     41.300     13.334      0.031     35.200     12.219     -999.0      1.200      9.209     -999.0     -0.900     23.419     -999.0     23.614     17.195     16.410     16.006     15.839             
1283   22.113333    -0.581275      e   0.1668     21.332      0.093     20.585      0.049     19.471      0.155     18.432      0.023     17.634      0.019     17.290      0.020     17.112      0.063     16.764      0.164     15.923      0.177     15.350      0.186     14.709      0.031     35.200     14.336      0.052     20.700     10.823      0.105     10.400      8.864     -999.0      0.600     21.294     20.621     19.040     17.979     17.422     17.237     17.055             
1284   21.756296    -0.679024      e   0.1670     21.125      0.141     20.150      0.061     19.409      0.101     18.330      0.037     17.641      0.079     17.233      0.182     17.064      0.136     16.720      0.140     15.097     -999.0     14.707     -999.0     14.771      0.033     32.800     14.304      0.044     24.500     10.617      0.088     12.300      8.555      0.382      2.800     21.097     20.210     18.996     17.936     17.405     17.199     16.957             
1285   23.615120    -3.181149      a   0.1673     -999.0     -999.0     -999.0     -999.0     19.853      0.256     18.476      0.029     17.378      0.019     16.943      0.019     16.639      0.049     16.088      0.091     15.430      0.116     14.758      0.121     14.291      0.028     39.200     14.049      0.038     28.500     12.744     -999.0     -0.100      8.777     -999.0      1.000     -999.0     -999.0     19.170     17.832     17.107     16.795     16.535             
1286   22.988668    -0.751043      a   0.1673     -999.0     -999.0     22.897      0.341     24.409     21.806     16.948      0.018     15.887      0.105     15.192      0.014     14.929      0.025     15.419      0.076     14.703      0.086     14.185      0.079     13.383      0.024     45.400     13.187      0.030     36.600     11.305      0.141      7.700      8.446     -999.0      2.000     -999.0     21.997     23.478     16.181     15.552     14.978     14.775             
1287   22.573526    -1.395099      e   0.1684     21.380      0.134     20.969      0.082     20.156      0.259     18.850      0.026     18.074      0.020     17.668      0.025     17.512      0.080     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.067      0.034     32.100     14.634      0.056     19.400     11.379      0.163      6.700      8.875     -999.0      0.900     21.400     21.009     19.582     18.388     17.831     17.630     17.420             
1288   21.538038    -0.930210      e   0.1685     -999.0     -999.0     21.022      0.077     20.369      0.274     18.986      0.044     18.090      0.045     17.709      0.059     17.500      0.097     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.066      0.035     31.100     14.751      0.065     16.800     11.908      0.293      3.700      8.654     -999.0      1.400     -999.0     21.060     19.762     18.461     17.856     17.645     17.431             
1289   21.654533    -0.582786      e   0.1688     21.314      0.172     20.502      0.105     19.468      0.610     18.416      0.406     17.406      0.355     16.929      0.299     16.597      0.325     15.964      0.080     15.245      0.116     14.612      0.101     14.015      0.026     42.500     13.705      0.035     31.000     10.858      0.103     10.500      8.423     -999.0      1.800     21.277     20.528     19.059     17.841     17.109     16.753     16.445             
1290   21.238728    -0.704748      a   0.1688     21.680      0.245     21.413      0.140     19.955      0.160     18.356      0.022     17.136      0.016     16.658      0.015     16.400      0.027     15.744      0.079     14.980      0.111     14.343      0.095     13.810      0.026     42.100     13.591      0.034     32.100     12.649      0.520      2.100      9.076     -999.0     -0.200     21.651     21.291     19.067     17.628     16.849     16.488     16.292             
1291   22.681093    -2.867572      e   0.1690     22.778      0.484     22.137      0.372     20.176      0.264     18.689      0.026     17.596      0.018     17.154      0.018     16.930      0.049     16.211      0.101     15.428      0.116     14.851      0.122     14.174      0.026     41.400     13.912      0.038     28.800     10.869      0.104     10.500      8.599      0.339      3.200     22.725     21.968     19.324     18.007     17.302     17.009     16.823             
1292   23.038303    -3.179063      a   0.1693     -999.0     -999.0     -999.0     -999.0     21.529      0.636     18.889      0.024     17.675      0.017     17.215      0.016     16.885      0.035     15.933      0.076     15.250      0.108     14.595      0.111     14.169      0.027     40.700     13.915      0.039     28.200     12.328     -999.0      1.200      9.074     -999.0     -0.600     -999.0     -999.0     20.609     18.136     17.369     17.031     16.763             
1293   19.667442    -2.756052      a   0.1699     -999.0     -999.0     23.448      0.371     20.612      0.241     18.680      0.019     17.584      0.012     17.117      0.012     16.832      0.030     15.997      0.102     15.405      0.110     14.754      0.104     14.243      0.029     37.900     14.010      0.041     26.500     12.009      0.325      3.300      8.871     -999.0      0.000     -999.0     22.951     19.691     17.958     17.252     16.944     16.695             
1294   19.363132    -3.204406      e   0.1700     22.051      0.151     21.168      0.082     19.892      0.144     18.824      0.020     18.028      0.018     17.637      0.019     17.431      0.055     16.622      0.126     15.835      0.158     15.226      0.144     14.856      0.034     31.900     14.556      0.062     17.500     11.080      0.146      7.500      8.836     -999.0      0.300     21.999     21.190     19.418     18.334     17.776     17.559     17.336             
1295   20.131107    -0.578536      a   0.1700     -999.0     -999.0     23.971      0.446     20.309      0.362     18.914      0.041     17.615      0.034     17.170      0.034     16.901      0.058     16.386      0.102     15.897      0.204     15.531     -999.0     14.580      0.030     36.700     14.383      0.049     22.000     12.075     -999.0      1.200      8.389     -999.0      1.900     -999.0     23.313     19.364     18.140     17.305     16.980     16.780             
1296   23.675806    -3.237477      e   0.1702     -999.0     -999.0     -999.0     -999.0     20.084      0.225     18.683      0.029     17.890      0.024     17.386      0.025     17.331      0.063     16.480      0.113     16.139      0.178     15.253      0.155     14.553      0.029     37.200     14.034      0.039     27.900     10.138      0.052     20.900      8.331      0.234      4.600     -999.0     -999.0     19.382     18.205     17.607     17.339     17.193             
1297   22.948231    -2.001153      a   0.1703     -999.0     -999.0     -999.0     -999.0     20.969      0.520     19.146      0.095     18.006      0.100     17.876      0.151     17.205      0.112     15.630      0.109     14.880      0.108     14.262      0.105     13.409      0.025     44.300     13.162      0.028     38.300     12.739      0.481      2.300      9.343     -999.0     -0.900     -999.0     -999.0     20.210     18.461     17.724     17.714     17.103             
1298   21.486444    -0.769308      e   0.1703     -999.0     -999.0     20.835      0.071     20.117      0.236     18.838      0.035     18.086      0.026     17.717      0.029     17.491      0.081     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.273      0.039     27.800     14.807      0.063     17.200     11.446      0.176      6.200      8.962      0.427      2.500     -999.0     20.885     19.605     18.396     17.864     17.679     17.419             
1299   22.002707    -1.680058      a   0.1704     23.005      0.274     22.590      0.257     20.962      0.583     18.548      0.027     17.451      0.018     16.988      0.019     16.731      0.045     15.912      0.076     15.249      0.113     14.454      0.101     14.009      0.026     41.800     13.708      0.035     31.300     11.387      0.169      6.400      8.979     -999.0     -0.300     22.957     22.290     20.087     17.858     17.152     16.837     16.615             
1300   19.343449    -1.353038      a   0.1705     -999.0     -999.0     -999.0     -999.0     20.608      0.369     18.775      0.029     17.637      0.022     17.118      0.021     16.867      0.044     16.173      0.093     15.618      0.133     14.806      0.102     14.317      0.028     38.400     14.184      0.047     23.300     12.435     -999.0      0.300      8.617     -999.0     -0.300     -999.0     -999.0     19.673     18.033     17.291     16.924     16.712             
1301   21.984797    -1.812305      a   0.1708     -999.0     -999.0     23.361      0.370     19.347      0.625     18.639      0.063     17.416      0.055     16.746      0.109     16.343      0.137     16.165      0.084     15.314      0.130     14.783      0.108     14.376      0.030     35.700     14.127      0.044     24.700     11.870     -999.0      1.900      8.666     -999.0      0.300     -999.0     22.837     18.866     17.912     16.957     16.435     16.071             
1302   21.003302    -1.174020      a   0.1711     -999.0     -999.0     23.209      0.390     20.846      0.235     18.907      0.027     17.695      0.023     17.220      0.022     16.891      0.032     15.928      0.087     15.495      0.135     14.897      0.124     14.302      0.028     38.600     14.089      0.041     26.700     12.152     -999.0      0.600      9.130     -999.0     -0.400     -999.0     22.812     19.858     18.108     17.351     17.012     16.748             
1303   21.247520    -0.844121      a   0.1711     -999.0     -999.0     23.850      0.510     20.104      0.185     18.431      0.021     17.273      0.013     16.790      0.014     16.456      0.030     15.677      0.080     15.151      0.098     14.444      0.096     13.955      0.027     40.500     13.764      0.035     30.700     12.285     -999.0      1.000      8.696     -999.0      1.300     -999.0     23.110     19.240     17.718     16.958     16.610     16.317             
1304   20.965908    -0.675216      e   0.1712     21.869      0.330     21.420      0.228     20.266      0.148     19.040      0.027     18.058      0.023     17.626      0.020     17.341      0.041     16.361      0.104     16.263      0.221     15.155      0.142     14.690      0.030     35.900     14.350      0.049     22.100     11.674      0.254      4.300      8.942      0.477      2.300     21.850     21.421     19.713     18.444     17.776     17.486     17.223             
1305   23.445271    -3.641759      e   0.1713     -999.0     -999.0     21.473      0.268     20.151      0.177     18.578      0.017     17.609      0.016     17.151      0.018     16.949      0.031     15.973      0.086     15.234      0.100     14.503      0.082     14.276      0.047     23.200     13.966      0.060     18.200     11.151      0.177      6.100      8.441     -999.0      1.000     -999.0     21.414     19.344     17.970     17.324     17.050     16.840             
1306   20.073517    -2.166078      e   0.1714     22.159      0.114     21.440      0.071     19.477      0.161     18.321      0.019     17.164      0.013     16.662      0.013     16.431      0.038     15.873      0.095     15.031      0.122     14.413      0.090     13.883      0.028     39.400     13.587      0.035     31.100     11.486      0.213      5.100      8.548     -999.0      1.100     22.110     21.317     18.772     17.614     16.847     16.472     16.288             
1307   20.000742    -0.741190      e   0.1715     -999.0     -999.0     22.875      0.209     21.111      0.367     18.762      0.021     17.759      0.013     17.347      0.013     17.051      0.034     16.408      0.121     15.739      0.154     15.352      0.177     14.448      0.030     35.900     13.916      0.040     27.100     11.526      0.236      4.600      8.372      0.347      3.100     -999.0     22.579     20.288     18.137     17.485     17.244     16.955             
1308   23.445768    -3.697480      e   0.1717     20.728      0.264     19.998      0.115     18.978      0.086     18.064      0.013     17.417      0.010     17.000      0.012     16.816      0.034     16.371      0.117     15.570      0.133     14.908      0.126     14.220      0.027     39.500     13.742      0.035     30.700      9.974      0.049     22.000      8.181      0.206      5.300     20.697     20.057     18.603     17.666     17.152     16.940     16.673             
1309   20.262180    -0.790217      e   0.1717     21.823      0.305     21.154      0.110     20.300      0.180     18.759      0.022     18.046      0.018     17.652      0.018     17.515      0.055     16.722      0.161     15.748      0.158     15.239      0.164     14.585      0.030     35.600     13.945      0.042     26.100      9.514      0.044     24.600      7.265      0.110      9.800     21.811     21.179     19.601     18.291     17.789     17.663     17.426             
1310   23.279736    -3.917019      e   0.1719     19.917      0.160     19.573      0.098     19.209      0.114     17.771      0.016     17.091      0.013     16.725      0.014     16.560      0.035     16.246      0.120     15.487      0.138     14.958      0.155     14.053      0.027     40.300     13.630      0.034     32.100     10.196      0.072     15.100      8.476      0.282      3.900     20.001     19.636     18.580     17.318     16.844     16.730     16.482             
1311   19.779421    -1.003203      e   0.1722     22.455      0.209     21.514      0.135     20.049      0.153     18.878      0.024     17.927      0.016     17.415      0.015     17.079      0.040     16.308      0.115     15.718      0.134     14.856      0.114     14.220      0.029     37.800     13.774      0.040     27.000      9.965      0.061     17.900      8.612      0.493      2.200     22.399     21.490     19.540     18.306     17.584     17.227     16.886             
1312   20.965754    -1.117732      a   0.1722     -999.0     -999.0     24.561      0.978     21.321      0.660     18.760      0.034     17.465      0.021     16.933      0.020     16.514      0.037     16.173      0.097     15.232      0.118     14.745      0.118     14.157      0.027     40.600     13.918      0.039     28.100     12.564      0.504      2.200      8.765      0.419      2.600     -999.0     23.611     20.265     17.897     17.056     16.663     16.310             
1313   21.803616    -3.409897      e   0.1722     21.552      0.253     20.859      0.161     19.818      0.130     18.685      0.019     17.992      0.017     17.574      0.018     17.440      0.056     16.373      0.091     15.740      0.122     15.105      0.129     14.612      0.031     34.800     14.120      0.043     25.500     10.090      0.060     18.200      8.277      0.274      4.000     21.522     20.902     19.296     18.234     17.718     17.535     17.313             
1314   22.310678    -1.437870      a   0.1724     -999.0     -999.0     23.576      0.451     20.416      0.249     18.683      0.020     17.444      0.013     16.944      0.014     16.607      0.028     15.815      0.078     15.029      0.113     14.521      0.103     13.948      0.026     41.100     13.681      0.036     30.100     12.563     -999.0      0.700      9.027     -999.0      0.000     -999.0     22.989     19.486     17.919     17.120     16.745     16.462             
1315   21.378868    -3.559962      a   0.1724     21.267      0.393     21.157      0.310     21.755      0.854     18.963      0.049     17.692      0.021     17.193      0.017     16.946      0.036     15.845      0.083     15.130      0.094     14.484      0.094     14.080      0.027     40.100     13.829      0.036     30.000     12.437     -999.0      0.400      9.086     -999.0      0.000     21.514     21.147     20.787     18.173     17.369     16.995     16.815             
1316   21.321236    -3.882757      a   0.1726     -999.0     -999.0     -999.0     -999.0     20.513      0.313     19.026      0.031     17.870      0.020     17.428      0.019     17.032      0.040     16.266      0.102     15.367      0.112     14.874      0.118     14.541      0.029     37.200     14.273      0.050     21.700     12.272     -999.0      0.600      9.003     -999.0      0.000     -999.0     -999.0     19.758     18.319     17.563     17.242     16.901             
1317   20.338190    -0.817769      e   0.1727     23.011      0.269     22.052      0.171     20.598      0.195     19.010      0.022     17.969      0.014     17.487      0.013     17.176      0.033     16.291      0.117     15.621      0.173     15.127      0.143     14.566      0.029     36.800     14.265      0.047     23.200     12.020      0.296      3.700      8.781     -999.0      0.800     22.956     21.960     19.797     18.352     17.641     17.322     17.021             
1318   22.129827     0.094419      e   0.1727     22.011      0.345     21.311      0.202     19.411      0.125     17.905      0.015     16.919      0.013     16.515      0.012     16.206      0.030     15.747      0.102     14.959      0.098     14.532      0.086     13.792      0.025     43.500     13.560      0.033     33.100     11.199      0.135      8.000      8.732      0.388      2.800     21.959     21.167     18.729     17.304     16.653     16.399     16.111             
1319   21.076294    -1.240447      a   0.1727     23.320      0.396     23.305      0.348     20.381      0.369     17.980      0.025     16.663      0.012     16.115      0.010     15.874      0.025     15.564      0.082     14.761      0.111     14.102      0.086     13.434      0.024     44.900     13.196      0.029     37.000     12.337     -999.0      0.300      8.387     -999.0      1.700     23.288     22.536     19.358     17.143     16.289     15.874     15.699             
1320   23.061392    -0.724903      e   0.1728     21.322      0.097     20.949      0.072     19.767      0.138     18.805      0.027     18.038      0.021     17.676      0.025     17.309      0.056     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.178      0.037     29.600     14.852      0.066     16.500     11.578      0.192      5.700      8.976     -999.0      0.600     21.307     20.988     19.401     18.357     17.799     17.545     17.202             
1321   19.634054    -3.813010      e   0.1729     -999.0     -999.0     21.366      0.294     19.805      0.252     18.871      0.044     18.093      0.030     17.628      0.028     17.489      0.084     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.448      0.029     37.400     13.838      0.041     26.800     10.132      0.073     15.000      8.109      0.256      4.200     -999.0     21.375     19.341     18.397     17.803     17.540     17.337             
1322   23.236458    -1.187640      a   0.1731     -999.0     -999.0     22.303      0.439     19.981      0.171     18.186      0.018     17.004      0.010     16.506      0.010     16.206      0.023     15.673      0.088     14.931      0.094     14.453      0.106     13.700      0.025     43.300     13.457      0.033     33.300     12.215      0.359      3.000      8.993     -999.0      0.000     -999.0     21.960     19.096     17.466     16.694     16.330     16.069             
1323   20.652380    -0.813920      a   0.1731     -999.0     -999.0     -999.0     -999.0     19.623      0.267     17.858      0.033     16.547      0.027     16.014      0.027     15.892      0.048     15.650      0.099     14.996      0.122     14.281      0.098     13.383      0.026     42.500     13.161      0.029     36.800     11.822     -999.0      1.900      9.024     -999.0     -1.300     -999.0     -999.0     18.595     17.025     16.200     15.800     15.753             
1324   21.533520    -1.273949      e   0.1731     22.261      0.199     21.998      0.195     20.262      0.291     19.094      0.049     18.067      0.031     17.696      0.030     17.416      0.083     16.930      0.155     16.157      0.194     15.282      0.164     14.927      0.034     32.300     14.546      0.053     20.300     11.967      0.292      3.700      8.723     -999.0      0.800     22.214     21.928     19.695     18.483     17.800     17.558     17.323             
1325   20.273308    -2.595160      e   0.1731     23.028      0.305     22.258      0.169     20.737      0.320     18.745      0.021     17.702      0.015     17.247      0.014     16.875      0.039     16.011      0.086     15.301      0.133     14.580      0.094     14.204      0.028     39.300     13.908      0.041     26.700     11.317      0.188      5.800      8.387     -999.0      1.400     22.973     22.083     19.905     18.077     17.380     17.090     16.731             
1326   23.546015    -2.304702      a   0.1734     -999.0     -999.0     -999.0     -999.0     21.154      0.409     19.157      0.023     18.066      0.016     17.590      0.015     17.255      0.047     16.495      0.123     15.433      0.121     14.911      0.117     14.646      0.031     34.900     14.444      0.050     21.800     11.976     -999.0      1.700      9.133     -999.0     -1.100     -999.0     -999.0     20.341     18.503     17.770     17.441     17.122             
1327   23.276688    -2.032688      e   0.1735     -999.0     -999.0     -999.0     -999.0     19.759      0.214     18.584      0.024     18.083      0.019     17.740      0.030     17.669      0.121     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.440      0.039     28.100     14.893      0.064     17.100     11.312      0.141      7.700      8.794     -999.0      0.600     -999.0     -999.0     19.366     18.254     17.900     17.833     17.633             
1328   21.292736    -1.307869      e   0.1735     21.630      0.158     21.055      0.086     19.429      0.235     18.778      0.083     18.015      0.113     17.569      0.081     17.404      0.147     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.402      0.030     35.900     13.882      0.038     28.800      9.934      0.058     18.600      8.111      0.289      3.800     21.577     21.085     19.110     18.302     17.741     17.442     17.269             
1329   23.740116    -2.322755      e   0.1735     -999.0     -999.0     21.078      0.276     20.163      0.237     18.824      0.024     18.092      0.023     17.654      0.022     17.503      0.082     17.082      0.193     16.129      0.181     15.384      0.162     14.966      0.033     33.400     14.494      0.053     20.600     10.846      0.099     11.000      8.695      0.361      3.000     -999.0     21.112     19.604     18.391     17.836     17.627     17.381             
1330   20.727634    -0.904968      a   0.1736     -999.0     -999.0     -999.0     -999.0     21.218      0.450     19.253      0.059     18.079      0.043     17.593      0.034     17.292      0.054     16.675      0.143     15.658      0.174     15.171      0.154     14.681      0.031     35.300     14.476      0.049     21.900     12.187     -999.0      0.700      9.161      0.522      2.100     -999.0     -999.0     20.228     18.464     17.729     17.392     17.146             
1331   23.440168    -2.277708      e   0.1737     21.709      0.477     20.610      0.241     19.664      0.204     18.713      0.029     17.985      0.028     17.676      0.031     17.319      0.095     16.882      0.177     15.563     -999.0     15.244     -999.0     15.100      0.034     32.000     14.698      0.057     19.000     11.084      0.110      9.900      8.669      0.322      3.400     21.661     20.667     19.324     18.303     17.799     17.602     17.271             
1332   23.391520    -2.120766      e   0.1737     -999.0     -999.0     -999.0     -999.0     18.787      0.226     18.419      0.058     17.345      0.024     16.855      0.035     16.650      0.127     16.454      0.150     15.634      0.158     15.124      0.162     14.210      0.028     39.000     13.808      0.034     31.700     10.761      0.091     11.900      8.986      0.409      2.700     -999.0     -999.0     18.415     17.824     17.035     16.661     16.486             
1333   23.566051    -1.795316      a   0.1738     -999.0     -999.0     22.861      0.550     19.806      0.170     18.942      0.030     17.919      0.017     17.377      0.021     17.097      0.054     16.650      0.139     15.990      0.183     15.292      0.145     14.661      0.029     37.200     14.325      0.046     23.500     12.434      0.442      2.500      8.651     -999.0      1.300     -999.0     22.604     19.398     18.343     17.572     17.164     16.899             
1334   21.665800    -0.071785      e   0.1739     20.662      0.076     20.361      0.046     20.175      0.185     18.825      0.029     17.935      0.020     17.513      0.019     17.300      0.057     16.750      0.140     15.866      0.162     15.216      0.154     14.719      0.031     35.400     14.414      0.051     21.300     11.070      0.118      9.200      8.828     -999.0      0.700     20.777     20.427     19.559     18.291     17.678     17.435     17.201             
1335   19.567570    -1.751454      a   0.1741     -999.0     -999.0     -999.0     -999.0     21.760      0.600     19.250      0.028     18.086      0.017     17.615      0.017     17.297      0.040     16.335      0.102     15.796      0.148     15.289      0.156     14.695      0.032     33.600     14.570      0.060     18.200     12.408     -999.0     -0.800      8.976     -999.0     -0.500     -999.0     -999.0     20.709     18.423     17.706     17.397     17.138             
1336   21.843243    -4.160143      a   0.1742     -999.0     -999.0     -999.0     -999.0     20.329      0.328     19.256      0.045     18.062      0.025     17.658      0.025     17.380      0.065     16.599      0.135     16.031      0.174     15.627      0.207     14.742      0.033     33.100     14.531      0.053     20.600     12.491      0.432      2.500      9.215     -999.0     -1.600     -999.0     -999.0     19.606     18.542     17.766     17.489     17.268             
1337   20.656153    -0.557370      e   0.1742     21.315      0.124     20.909      0.084     20.167      0.306     18.898      0.038     17.990      0.023     17.581      0.028     17.636      0.108     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.110      0.034     32.000     14.835      0.068     15.900     12.284      0.439      2.500      8.777     -999.0      0.700     21.342     20.948     19.337     18.306     17.708     17.531     17.553             
1338   21.732597    -3.718941      e   0.1745     -999.0     -999.0     20.448      0.203     19.797      0.318     17.985      0.020     17.152      0.015     16.761      0.017     16.594      0.050     16.624      0.172     15.269     -999.0     15.249      0.182     14.303      0.028     39.000     13.995      0.040     27.200     10.751      0.095     11.400      8.793      0.396      2.700     -999.0     20.455     19.002     17.425     16.879     16.728     16.512             
1339   21.407610    -4.142553      e   0.1748     21.451      0.329     20.637      0.237     19.677      0.117     18.587      0.022     17.846      0.015     17.361      0.020     16.853      0.031     16.389      0.101     15.479      0.142     14.748      0.119     14.194      0.029     37.500     13.769      0.036     30.300     10.672      0.085     12.800      8.737     -999.0      0.700     21.418     20.685     19.358     18.155     17.512     17.124     16.635             
1340   19.939226    -0.610567      e   0.1749     22.252      0.090     21.362      0.086     19.854      0.137     18.895      0.023     17.946      0.018     17.533      0.018     17.220      0.042     16.322      0.113     15.639      0.141     15.092      0.131     14.530      0.030     36.000     14.124      0.046     23.800     10.685      0.108     10.000      8.721     -999.0      0.700     22.196     21.357     19.428     18.325     17.671     17.384     17.100             
1341   22.965590    -2.027455      a   0.1750     -999.0     -999.0     -999.0     -999.0     20.399      0.408     18.645      0.028     17.480      0.017     16.946      0.017     16.711      0.054     16.230      0.114     15.484      0.158     14.881      0.128     14.230      0.027     40.100     13.945      0.038     28.300     12.747     -999.0      0.300      8.800     -999.0      1.100     -999.0     -999.0     19.489     17.913     17.135     16.750     16.543             
1342   21.703283    -3.006984      e   0.1751     -999.0     -999.0     20.711      0.179     20.761      0.550     18.666      0.030     17.822      0.024     17.368      0.025     17.227      0.078     16.885      0.169     16.107      0.233     15.046     -999.0     14.683      0.031     35.300     14.306      0.049     22.400     10.652      0.085     12.700      8.450      0.327      3.300     -999.0     20.752     19.899     18.073     17.496     17.291     17.086             
1343   23.271011    -1.856418      a   0.1756     -999.0     -999.0     -999.0     -999.0     21.386      0.712     18.701      0.104     17.411      0.116     16.929      0.100     16.688      0.108     15.790      0.099     14.955      0.129     14.530      0.113     13.774      0.027     40.800     13.586      0.033     32.900     12.219     -999.0      1.200      9.042     -999.0      0.300     -999.0     -999.0     20.417     17.907     17.084     16.727     16.547             
1344   23.443518    -1.701739      a   0.1760     -999.0     -999.0     -999.0     -999.0     20.883      0.471     19.279      0.042     18.027      0.023     17.608      0.025     17.236      0.061     16.365      0.124     15.625      0.130     15.125      0.157     14.644      0.030     36.100     14.391      0.047     22.900     12.285      0.389      2.800      8.815     -999.0      1.000     -999.0     -999.0     19.941     18.504     17.724     17.430     17.122             
1345   20.626375    -0.744071      e   0.1763     21.388      0.130     20.866      0.079     20.124      0.206     18.702      0.027     17.902      0.021     17.510      0.021     17.362      0.063     16.762      0.137     16.085      0.213     15.735      0.220     14.856      0.033     33.400     14.449      0.052     20.700     11.110      0.124      8.800      8.804     -999.0      0.700     21.402     20.902     19.384     18.153     17.624     17.473     17.273             
1346   20.532690    -0.562864      e   0.1764     21.024      0.114     20.728      0.069     19.874      0.188     18.446      0.021     17.603      0.015     17.213      0.016     16.986      0.048     16.782      0.177     16.081      0.230     14.657     -999.0     14.654      0.031     35.500     14.352      0.047     23.000     10.827      0.100     10.800      9.030     -999.0     -0.300     21.051     20.751     19.174     17.879     17.324     17.137     16.891             
1347   21.167555    -3.870243      e   0.1767     -999.0     -999.0     21.455      0.324     20.109      0.279     18.811      0.028     17.908      0.020     17.480      0.020     17.206      0.054     16.846      0.151     15.870      0.187     15.264      0.170     14.513      0.029     37.300     13.934      0.038     28.400     10.933      0.127      8.500      8.437      0.335      3.200     -999.0     21.435     19.499     18.240     17.620     17.360     17.081             
1348   21.175835    -2.160792      e   0.1768     21.307      0.217     20.623      0.141     19.670      0.197     18.391      0.020     17.647      0.019     17.240      0.019     16.990      0.066     16.618      0.143     16.010      0.187     15.377      0.186     14.632      0.030     35.600     14.287      0.046     23.600     10.761      0.100     10.900      8.313     -999.0      1.400     21.285     20.659     19.083     17.885     17.354     17.157     16.857             
1349   21.006704    -2.377162      a   0.1768     -999.0     -999.0     -999.0     -999.0     27.049      2.085     18.623      0.032     17.371      0.022     16.897      0.023     16.580      0.055     16.251      0.114     15.457      0.147     14.642      0.105     14.191      0.029     37.700     13.951      0.040     27.200     12.574     -999.0     -0.300      9.134     -999.0     -0.500     -999.0     -999.0     25.495     17.484     16.669     16.431     16.194             
1350   20.937279    -4.288903      e   0.1770     -999.0     -999.0     20.991      0.215     19.865      0.153     18.619      0.020     17.728      0.014     17.333      0.015     17.007      0.035     16.590      0.127     15.841      0.149     14.870      0.130     14.394      0.030     36.200     14.029      0.043     25.100     10.747      0.105     10.400      8.460      0.369      2.900     -999.0     21.001     19.350     18.081     17.471     17.210     16.902             
1351   20.891993    -0.659501      a   0.1778     23.793      0.390     23.366      0.418     20.406      0.172     19.080      0.026     17.833      0.014     17.298      0.015     16.922      0.030     16.161      0.088     15.215      0.130     14.846      0.109     14.281      0.028     38.500     14.043      0.041     26.200     12.129      0.329      3.300      9.211     -999.0     -0.900     23.825     22.953     19.653     18.302     17.458     17.057     16.729             
1352   19.710936    -0.526103      a   0.1779     -999.0     -999.0     -999.0     -999.0     20.727      0.270     18.983      0.024     17.953      0.016     17.588      0.018     17.390      0.046     16.360      0.123     16.057      0.188     15.576      0.190     14.855      0.033     32.700     14.663      0.065     16.600     12.435     -999.0      0.400      8.767     -999.0     -0.400     -999.0     -999.0     19.897     18.358     17.685     17.505     17.305             
1353   19.875437    -1.041436      e   0.1781     -999.0     -999.0     21.225      0.305     19.747      0.091     18.635      0.016     17.900      0.012     17.466      0.012     17.229      0.036     16.238      0.102     15.932      0.159     14.910      0.119     14.472      0.031     34.900     13.819      0.038     28.200      9.909      0.053     20.600      7.716      0.181      6.000     -999.0     21.229     19.282     18.181     17.619     17.381     17.077             
1354   23.631462    -1.137764      a   0.1783     -999.0     -999.0     23.514      0.422     20.149      0.259     18.505      0.031     17.318      0.017     16.818      0.022     16.396      0.038     16.210      0.101     15.478      0.125     14.755      0.115     14.209      0.027     39.800     13.986      0.042     25.900     12.294      0.500      2.200      8.535     -999.0      0.800     -999.0     22.894     19.354     17.771     16.970     16.603     16.219             
1355   22.854321    -1.769669      e   0.1788     22.451      0.229     21.483      0.128     20.225      0.296     18.821      0.031     17.796      0.022     17.215      0.035     17.082      0.063     16.271      0.121     15.595      0.139     15.482      0.206     14.395      0.030     36.500     14.032      0.041     26.400     11.374      0.164      6.600      8.521     -999.0      1.900     22.398     21.445     19.399     18.159     17.447     17.050     16.904             
1356   23.271452    -1.858400      a   0.1789     -999.0     -999.0     -999.0     -999.0     19.951      0.475     19.341      0.424     17.887      0.341     17.580      0.414     17.750      0.740     16.117      0.102     15.439      0.131     14.882      0.120     14.014      0.027     40.400     13.771      0.037     29.700     12.290     -999.0      1.200      9.021     -999.0      0.100     -999.0     -999.0     19.549     18.740     17.619     17.431     17.643             
1357   23.016886    -1.680135      a   0.1794     -999.0     -999.0     -999.0     -999.0     21.512      0.784     19.012      0.027     17.803      0.016     17.241      0.015     16.873      0.036     15.834      0.067     15.253      0.091     14.490      0.081     14.062      0.026     41.100     13.806      0.035     30.800     12.499      0.412      2.600      8.995     -999.0      0.800     -999.0     -999.0     20.542     18.226     17.406     17.001     16.662             
1358   22.411596    -0.606912      a   0.1796     -999.0     -999.0     23.892      0.443     18.429      0.268     18.492      0.092     17.140      0.134     16.690      0.043     16.209      0.069     15.913      0.081     15.253      0.108     14.533      0.091     14.048      0.027     40.900     13.749      0.035     31.100     12.311     -999.0      1.100      9.330     -999.0     -1.400     -999.0     23.064     18.235     17.910     16.658     16.361     15.901             
1359   21.285938    -4.590498      e   0.1796     -999.0     -999.0     21.638      0.314     20.392      0.220     18.703      0.017     17.842      0.014     17.429      0.013     17.215      0.046     16.325      0.110     15.367      0.122     15.169      0.146     14.403      0.030     36.600     13.944      0.040     27.400     10.258      0.072     15.100      8.506      0.374      2.900     -999.0     21.586     19.598     18.121     17.551     17.364     17.105             
1360   22.968990    -1.698854      a   0.1797     -999.0     -999.0     -999.0     -999.0     30.101      0.265     18.235      0.047     16.972      0.034     16.602      0.023     16.537      0.073     15.997      0.095     15.174      0.101     14.752      0.114     14.140      0.027     40.100     13.876      0.037     29.200     12.695     -999.0     -0.800      9.245     -999.0     -0.800     -999.0     -999.0     28.625     17.149     16.314     16.170     16.174             
1361   22.405241    -0.644062      e   0.1798     21.137      0.224     20.764      0.139     19.717      0.082     18.438      0.013     17.485      0.009     17.034      0.008     16.799      0.022     16.033      0.080     15.221      0.093     14.634      0.090     14.110      0.027     40.000     13.660      0.034     32.200     10.886      0.101     10.700      8.700     -999.0      1.500     21.134     20.773     19.113     17.857     17.204     16.920     16.675             
1362   22.910519    -1.786161      e   0.1801     22.083      0.174     20.607      0.097     19.758      0.122     18.749      0.019     17.953      0.016     17.484      0.017     17.200      0.044     16.418      0.118     15.706      0.131     15.036      0.138     14.524      0.028     38.600     14.060      0.041     26.600     10.197      0.059     18.300      8.550      0.258      4.200     22.029     20.664     19.324     18.253     17.634     17.340     17.012             
1363   20.911615    -3.375558      e   0.1810     -999.0     -999.0     -999.0     -999.0     20.431      0.270     19.275      0.043     18.020      0.023     17.492      0.023     17.215      0.055     16.630      0.133     15.579      0.136     14.892      0.114     14.580      0.032     34.400     14.270      0.050     21.800     12.310      0.393      2.800      9.003     -999.0     -0.300     -999.0     -999.0     19.651     18.497     17.674     17.277     17.050             
1364   21.245024    -2.982457      e   0.1820     -999.0     -999.0     -999.0     -999.0     20.462      0.455     18.695      0.033     17.524      0.019     17.000      0.020     16.806      0.058     16.098      0.103     15.718      0.154     14.972      0.123     14.159      0.028     39.300     13.779      0.036     30.000     12.493      0.448      2.400      8.640     -999.0      1.600     -999.0     -999.0     19.525     17.946     17.193     16.819     16.655             
1365   22.727484    -0.359228      a   0.1828     -999.0     -999.0     -999.0     -999.0     20.373      0.293     19.117      0.044     17.712      0.021     17.154      0.020     16.695      0.043     15.895      0.078     15.120      0.093     14.740      0.123     14.085      0.026     41.500     13.752      0.035     31.300     12.638      0.524      2.100      8.801     -999.0      0.900     -999.0     -999.0     19.406     18.260     17.299     16.881     16.471             
1366   21.577343    -0.808028      e   0.1830     20.871      0.117     20.291      0.075     19.877      0.146     18.568      0.020     17.860      0.014     17.503      0.017     17.325      0.051     16.648      0.133     15.887      0.166     15.308      0.166     14.766      0.033     33.200     14.290      0.046     23.800     10.907      0.106     10.300      8.496     -999.0      1.600     20.917     20.360     19.328     18.127     17.645     17.510     17.263             
1367   23.021360    -1.963792      e   0.1833     21.338      0.330     20.955      0.213     19.790      0.170     18.672      0.021     17.742      0.014     17.297      0.016     17.133      0.057     16.276      0.099     15.652      0.125     15.217      0.150     14.416      0.029     37.500     14.003      0.039     28.000     11.211      0.122      8.900      9.145      0.542      2.000     21.322     20.970     19.201     18.080     17.454     17.183     17.010             
1368   21.685823    -0.768125      e   0.1833     21.142      0.213     20.007      0.095     19.553      0.099     18.353      0.016     17.699      0.014     17.378      0.015     17.159      0.042     16.717      0.148     16.135      0.191     15.215      0.143     14.729      0.030     35.700     14.188      0.044     24.900     10.196      0.059     18.300      8.462      0.279      3.900     21.123     20.080     19.087     17.948     17.505     17.378     17.113             
1369   21.923534    -3.823402      e   0.1838     20.751      0.293     19.922      0.131     19.386      0.184     18.436      0.026     17.637      0.020     17.258      0.021     17.078      0.063     16.677      0.157     16.124      0.226     15.685      0.218     14.371      0.027     39.800     13.834      0.037     29.700     10.262      0.065     16.700      7.695      0.174      6.200     20.753     19.996     18.915     17.921     17.383     17.188     16.987             
1370   21.127460     0.111379      e   0.1842     20.180      0.133     19.786      0.084     19.151      0.091     18.191      0.019     17.645      0.017     17.323      0.018     17.123      0.058     16.744      0.166     15.569     -999.0     15.490     -999.0     14.767      0.031     35.400     14.197      0.044     24.900     10.243      0.076     14.300      8.162      0.223      4.900     20.221     19.865     18.805     17.851     17.464     17.332     17.064             
1371   23.202728    -2.340715      a   0.1848     -999.0     -999.0     -999.0     -999.0     21.726      0.746     19.240      0.026     18.037      0.017     17.686      0.018     17.321      0.054     16.490      0.104     15.787      0.143     15.286      0.158     14.745      0.029     37.400     14.511      0.049     22.200     12.439     -999.0      0.800      8.750     -999.0      0.800     -999.0     -999.0     20.808     18.500     17.743     17.542     17.216             
1372   19.817684    -1.225117      a   0.1855     -999.0     -999.0     22.659      0.203     20.140      0.129     18.470      0.123     17.392      0.122     16.951      0.162     16.650      0.148     15.783      0.073     15.123      0.100     14.562      0.103     14.138      0.031     34.700     13.839      0.045     23.900     11.724      0.324      3.400      8.246     -999.0      0.600     -999.0     22.308     19.255     17.761     17.074     16.808     16.517             
1373   19.495169    -1.107986      a   0.1856     -999.0     -999.0     23.860      0.342     22.499      1.122     19.216      0.031     18.030      0.016     17.540      0.017     17.197      0.038     16.519      0.128     15.857      0.169     14.862      0.117     14.689      0.032     33.400     14.438      0.054     20.200     12.548     -999.0     -0.800      8.439     -999.0      1.300     -999.0     23.346     21.497     18.414     17.680     17.342     17.039             
1374   19.473503    -1.286240      a   0.1856     -999.0     -999.0     -999.0     -999.0     19.743      0.184     18.485      0.038     17.224      0.051     16.719      0.067     16.427      0.067     15.543      0.099     14.756      0.107     14.144      0.093     13.373      0.025     43.000     13.127      0.031     34.700     11.731     -999.0      1.500      9.051     -999.0     -0.200     -999.0     -999.0     18.993     17.666     16.846     16.479     16.245             
1375   19.395178    -1.193229      e   0.1857     -999.0     -999.0     20.857      0.259     18.990      0.157     18.503      0.095     17.542      0.026     17.130      0.049     16.770      0.086     16.303      0.111     15.516      0.122     14.795      0.097     13.444      0.024     44.400     12.503      0.025     43.500     10.222      0.075     14.600      7.980      0.234      4.600     -999.0     20.862     18.658     17.939     17.219     16.933     16.594          Sy1
1376   19.568081    -1.137074      a   0.1863     -999.0     -999.0     22.024      0.447     20.486      0.244     18.631      0.024     17.488      0.018     17.008      0.016     16.741      0.036     16.098      0.093     15.330      0.122     14.816      0.119     14.159      0.028     38.600     13.770      0.039     27.900     11.456      0.222      4.900      8.764     -999.0      0.200     -999.0     21.842     19.514     17.866     17.158     16.841     16.604             
1377   19.879993    -1.157202      a   0.1864     -999.0     -999.0     22.237      0.493     20.635      0.370     18.575      0.032     17.331      0.017     16.778      0.017     16.361      0.036     16.074      0.112     15.287      0.129     14.677      0.123     14.102      0.028     39.100     13.833      0.041     26.200     11.867     -999.0      1.400      8.887     -999.0     -0.900     -999.0     21.975     19.656     17.771     16.939     16.540     16.151             
1378   19.884865    -1.185176      a   0.1866     -999.0     -999.0     23.309      0.300     20.177      0.187     18.423      0.025     17.097      0.019     16.624      0.018     16.273      0.025     15.694      0.086     15.059      0.126     14.359      0.093     13.771      0.026     42.500     13.471      0.035     31.000     11.747     -999.0      1.700      8.412     -999.0      1.300     -999.0     22.667     19.147     17.586     16.764     16.422     16.129             
1379   22.836218    -3.629858      e   0.1873     21.401      0.325     20.676      0.178     19.256      0.137     18.786      0.043     17.786      0.031     17.411      0.030     17.382      0.101     16.881      0.159     16.135      0.190     15.292      0.175     14.884      0.033     32.600     14.484      0.053     20.400     11.044      0.120      9.000      8.587      0.332      3.300     21.350     20.719     18.931     18.227     17.523     17.273     17.271             
1380   19.233837    -2.612084      a   0.1877     22.242      0.342     20.989      0.201     19.899      0.170     18.912      0.025     17.857      0.018     17.378      0.018     17.178      0.056     16.584      0.129     15.847      0.173     15.270      0.135     14.577      0.030     35.700     14.293      0.050     21.900     12.053     -999.0      1.100      8.873     -999.0     -0.900     22.189     21.012     19.305     18.213     17.525     17.196     17.026             
1381   19.439909    -1.522794      a   0.1877     -999.0     -999.0     -999.0     -999.0     20.978      0.476     19.208      0.031     18.023      0.019     17.481      0.019     17.192      0.052     16.559      0.128     15.688      0.160     15.104      0.133     14.498      0.031     35.500     14.301      0.051     21.100     12.101     -999.0      1.200      8.961     -999.0      0.000     -999.0     -999.0     19.963     18.397     17.630     17.257     16.994             
1382   19.853481    -1.168238      a   0.1878     -999.0     -999.0     23.215      0.322     20.990      0.388     19.040      0.037     17.804      0.023     17.296      0.027     16.989      0.050     16.291      0.117     15.728      0.147     15.034      0.145     14.605      0.032     33.600     14.278      0.053     20.400     11.776     -999.0      1.700      8.880     -999.0     -0.700     -999.0     22.822     19.986     18.230     17.466     17.101     16.839             
1383   19.391848    -1.181346      e   0.1880     21.464      0.082     20.769      0.066     19.852      0.116     18.639      0.021     17.861      0.015     17.459      0.015     17.287      0.046     16.715      0.140     16.145      0.201     15.226      0.170     14.687      0.032     34.400     14.229      0.049     22.400     10.274      0.082     13.200      8.228     -999.0      1.600     21.443     20.811     19.223     18.094     17.572     17.398     17.167             
1384   19.679222    -1.805097      e   0.1880     22.950      0.335     21.928      0.138     19.713      0.135     19.037      0.028     18.043      0.025     17.624      0.036     17.255      0.070     16.601      0.143     15.895      0.170     15.206      0.150     14.528      0.030     36.300     14.111      0.046     23.800     10.759      0.123      8.800      8.247     -999.0      1.200     22.967     21.859     19.258     18.366     17.686     17.405     17.076             
1385   19.323957    -1.252173      a   0.1884     -999.0     -999.0     21.903      0.448     19.950      0.117     18.304      0.015     17.239      0.009     16.835      0.010     16.587      0.024     15.801      0.084     15.161      0.079     14.610      0.098     14.003      0.027     40.300     13.767      0.038     28.700     11.735     -999.0      1.600      9.119     -999.0     -0.700     -999.0     21.692     19.015     17.580     16.922     16.711     16.476             
1386   19.836409    -2.565839      a   0.1885     -999.0     -999.0     23.547      0.609     20.892      0.550     19.074      0.039     17.749      0.026     17.294      0.032     16.886      0.054     16.455      0.120     15.801      0.174     15.024      0.133     14.492      0.030     36.200     14.142      0.046     23.400     12.173     -999.0      0.900      8.723     -999.0      0.200     -999.0     23.039     19.750     18.157     17.368     17.060     16.725             
1387   19.511570    -2.477451      a   0.1887     -999.0     -999.0     22.408      0.363     20.764      0.208     18.694      0.014     17.604      0.010     17.170      0.010     16.904      0.026     15.888      0.080     15.330      0.112     14.812      0.106     14.274      0.028     39.100     14.037      0.044     24.700     12.145     -999.0      0.700      8.935     -999.0     -0.300     -999.0     22.167     19.777     17.937     17.274     17.028     16.781             
1388   19.806231    -2.225181      a   0.1887     -999.0     -999.0     -999.0     -999.0     21.575      0.512     19.217      0.022     18.009      0.016     17.528      0.014     17.119      0.038     16.353      0.096     15.515      0.124     14.835      0.117     14.474      0.031     34.700     14.101      0.042     25.800     12.067     -999.0      0.900      8.827     -999.0     -0.100     -999.0     -999.0     20.570     18.406     17.653     17.326     16.955             
1389   20.184196    -1.492315      a   0.1888     -999.0     -999.0     24.676      0.780     21.148      0.498     19.324      0.032     18.059      0.021     17.554      0.021     17.199      0.047     16.436      0.112     15.775      0.164     15.147      0.152     14.578      0.031     35.300     14.256      0.046     23.600     12.437     -999.0      0.200      9.035     -999.0     -0.600     -999.0     23.879     20.083     18.462     17.687     17.330     17.028             
1390   19.870207    -2.151885      e   0.1888     22.916      0.253     21.626      0.124     19.824      0.179     18.916      0.026     17.892      0.019     17.428      0.019     17.092      0.059     16.604      0.147     15.216     -999.0     15.043      0.122     14.325      0.029     37.800     13.981      0.041     26.400     10.489      0.089     12.300      8.959      0.508      2.100     22.912     21.579     19.372     18.275     17.570     17.239     16.928           LN
1391   20.085476    -1.483351      e   0.1888     21.781      0.137     21.046      0.075     20.001      0.194     18.844      0.023     17.950      0.019     17.476      0.019     17.207      0.052     16.450      0.124     15.860      0.185     14.979      0.146     14.607      0.031     35.500     14.237      0.046     23.600     10.916      0.135      8.100      8.301     -999.0      2.000     21.747     21.072     19.407     18.239     17.604     17.316     17.020           LN
1392   19.437225    -1.514519      e   0.1888     22.076      0.162     21.462      0.103     20.458      0.458     19.058      0.044     17.934      0.029     17.598      0.035     17.430      0.102     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.792      0.033     33.200     14.523      0.055     19.700     11.974      0.322      3.400      8.804     -999.0      0.400     22.054     21.442     19.546     18.343     17.624     17.476     17.322           LN
1393   19.513016    -2.461430      e   0.1889     22.015      0.224     20.655      0.066     19.760      0.090     18.665      0.014     18.079      0.013     17.648      0.013     17.525      0.047     16.611      0.129     15.724      0.142     15.119      0.123     14.697      0.032     33.900     14.048      0.044     24.900      9.685      0.051     21.300      7.779      0.205      5.300     21.963     20.718     19.301     18.225     17.801     17.617     17.376             
1394   20.396006    -1.834911      a   0.1889     23.401      0.244     23.401      0.298     21.738      1.225     19.061      0.080     17.781      0.071     17.269      0.070     16.961      0.087     16.282      0.122     15.441      0.159     14.672      0.122     14.335      0.049     22.300     14.140      0.067     16.200     12.068     -999.0      0.400      8.528     -999.0     -0.200     23.376     22.947     20.657     18.189     17.430     17.057     16.812             
1395   20.327766    -0.862743      e   0.1891     21.542      0.123     20.802      0.072     19.417      0.111     18.474      0.021     17.615      0.014     17.179      0.015     16.999      0.047     16.136      0.095     15.340      0.140     14.787      0.112     14.272      0.029     36.800     13.820      0.037     29.300     10.637      0.092     11.800      8.530      0.305      3.600     21.491     20.819     18.954     17.927     17.330     17.068     16.864             
1396   20.311419    -1.385838      e   0.1892     21.156      0.076     20.629      0.058     19.549      0.154     18.824      0.026     17.930      0.022     17.537      0.024     17.150      0.061     16.806      0.165     16.003     -999.0     14.861     -999.0     14.895      0.033     32.600     14.620      0.059     18.300     11.187      0.152      7.100      8.713     -999.0      1.300     21.135     20.686     19.180     18.255     17.630     17.363     17.002             
1397   21.953238    -0.466738      e   0.1893     19.754      0.066     19.279      0.038     19.161      0.136     18.109      0.026     17.491      0.019     17.247      0.024     17.031      0.066     16.735      0.152     15.330     -999.0     14.545     -999.0     14.800      0.031     35.100     14.308      0.050     21.600     10.490      0.074     14.600      8.450     -999.0      1.300     19.855     19.364     18.767     17.736     17.351     17.268     17.056             
1398   19.470304    -1.288012      a   0.1893     -999.0     -999.0     -999.0     -999.0     20.286      0.350     18.804      0.067     17.383      0.064     16.860      0.064     16.647      0.082     15.995      0.117     15.308      0.131     14.592      0.095     13.933      0.027     39.700     13.614      0.036     30.100     12.282      0.485      2.200      8.947     -999.0     -0.500     -999.0     -999.0     19.150     17.890     17.002     16.624     16.481             
1399   19.662828    -1.612165      e   0.1894     21.833      0.109     -999.0     -999.0     20.052      0.261     18.715      0.032     18.016      0.018     17.655      0.032     17.659      0.110     16.818      0.178     15.523     -999.0     15.020     -999.0     15.085      0.037     29.100     14.802      0.076     14.400     11.770      0.272      4.000      8.511     -999.0      1.500     21.799     -999.0     19.310     18.185     17.758     17.705     17.613             
1400   20.535551    -1.919806      a   0.1895     -999.0     -999.0     23.462      0.320     21.406      0.384     19.192      0.023     17.935      0.014     17.433      0.014     17.061      0.029     16.047      0.086     15.262      0.110     14.638      0.093     14.323      0.028     38.400     14.050      0.044     24.600     11.995     -999.0      1.100      8.954     -999.0     -1.100     -999.0     23.033     20.326     18.324     17.555     17.206     16.885             
1401   19.738256    -1.347179      a   0.1897     23.618      0.176     23.194      0.303     20.208      0.359     18.907      0.037     17.683      0.018     17.162      0.020     16.845      0.055     16.455      0.140     15.694      0.160     15.080      0.158     14.186      0.028     38.400     13.858      0.040     27.000     11.691      0.244      4.400      8.973     -999.0     -0.700     23.668     22.770     19.262     18.067     17.294     16.929     16.656             
1402   20.691782    -2.378950      e   0.1899     21.286      0.109     20.774      0.065     19.484      0.100     18.554      0.020     17.735      0.018     17.292      0.016     16.990      0.049     16.244      0.095     15.587      0.126     14.919      0.113     14.135      0.027     39.600     13.581      0.033     32.500     10.411      0.078     13.900      8.006      0.234      4.600     21.251     20.805     19.020     17.997     17.399     17.123     16.802             
1403   23.831913    -1.733677      e   0.1901     21.111      0.394     20.094      0.176     19.169      0.118     18.643      0.027     18.061      0.028     17.913      0.039     18.024      0.150     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.513      0.043     25.200     14.864      0.071     15.300     11.142      0.123      8.800      8.529     -999.0      1.600     21.068     20.177     18.923     18.347     17.932     18.000     18.034             
1404   22.426052    -0.656682      e   0.1904     21.647      0.202     -999.0     -999.0     19.560      0.134     18.773      0.039     17.994      0.021     17.508      0.024     17.311      0.064     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.908      0.036     30.000     14.448      0.049     22.100     11.267      0.152      7.200      8.478     -999.0      1.500     21.597     -999.0     19.235     18.313     17.690     17.377     17.117             
1405   20.998688    -2.948862      a   0.1907     23.501      0.485     -999.0     -999.0     20.963      0.440     18.876      0.034     17.725      0.025     17.200      0.022     16.854      0.037     16.195      0.102     15.500      0.130     14.694      0.108     14.143      0.028     38.900     13.767      0.037     29.600     11.600      0.210      5.200      8.931      0.484      2.200     23.452     -999.0     20.000     18.110     17.351     16.997     16.659             
1406   21.202652    -3.057032      a   0.1909     -999.0     -999.0     -999.0     -999.0     20.632      0.319     19.036      0.034     17.757      0.026     17.265      0.024     16.816      0.044     16.126      0.099     15.584      0.130     15.002      0.135     14.355      0.029     38.000     14.113      0.044     24.900     11.960     -999.0      1.800      8.354     -999.0      1.400     -999.0     -999.0     19.764     18.214     17.386     17.031     16.629             
1407   22.838333    -1.888504      e   0.1914     20.363      0.201     19.818      0.112     18.933      0.104     18.005      0.036     17.348      0.046     16.932      0.047     16.914      0.079     16.323      0.112     15.722      0.139     15.008      0.125     14.220      0.027     40.500     13.627      0.033     33.200      9.835      0.041     26.600      8.098      0.178      6.100     20.358     19.888     18.519     17.582     17.126     16.956     16.830             
1408   20.014902    -1.920022      a   0.1929     -999.0     -999.0     21.658      0.539     26.757      4.536     18.837      0.106     17.450      0.076     16.888      0.085     16.605      0.115     16.082      0.119     15.141      0.146     15.065      0.154     14.088      0.037     29.300     13.821      0.050     21.900     12.168     -999.0      0.000      8.226     -999.0      0.800     -999.0     21.533     25.089     17.596     16.700     16.392     16.190             
1409   21.865335    -1.586298      a   0.1930     -999.0     -999.0     -999.0     -999.0     22.796      4.900     19.182      0.052     17.615      0.022     16.992      0.022     16.790      0.058     16.375      0.118     15.420      0.135     14.760      0.110     14.203      0.028     39.000     13.895      0.037     29.600     12.616     -999.0     -0.400      9.219     -999.0      0.000     -999.0     -999.0     21.632     18.229     17.157     16.689     16.540             
1410   22.247969    -3.720560      e   0.1931     21.803      0.462     -999.0     -999.0     30.570      0.235     18.267      3.690     17.790      2.793     17.111      1.498     17.272     22.557     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.693     -999.0     30.588     18.395     17.993     17.695     17.543             
1411   21.843468    -3.232253      a   0.1932     -999.0     -999.0     -999.0     -999.0     22.913      3.223     19.249      0.056     17.994      0.032     17.501      0.034     17.184      0.071     16.560      0.115     15.908      0.160     15.221      0.153     14.556      0.029     37.800     14.296      0.053     20.500     12.176     -999.0      1.100      8.479     -999.0      1.700     -999.0     -999.0     21.829     18.381     17.640     17.297     17.035             
1412   22.000546    -3.353790      e   0.1935     20.927      0.179     20.554      0.135     19.278      0.110     18.648      0.025     17.931      0.017     17.566      0.024     17.434      0.078     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.022      0.034     31.700     14.485      0.055     19.800     10.717      0.099     11.000      8.305     -999.0      1.700     20.903     20.616     18.997     18.213     17.708     17.503     17.339             
1413   20.523932    -1.884096      e   0.1935     21.721      0.090     21.740      0.083     20.043      0.204     18.986      0.052     17.865      0.045     17.264      0.052     17.022      0.055     16.378      0.121     15.483      0.118     15.072      0.152     14.343      0.030     36.000     13.944      0.040     27.000     12.103      0.320      3.400      8.321     -999.0      1.300     21.694     21.671     19.461     18.231     17.482     17.027     16.819           LN
1414   22.328796    -2.482886      a   0.1936     -999.0     -999.0     -999.0     -999.0     23.938      6.161     19.278      0.055     17.969      0.058     17.556      0.062     17.147      0.074     16.320      0.091     15.865      0.144     15.278      0.160     14.663      0.031     35.100     14.371      0.048     22.500     12.634     -999.0      0.200      9.009     -999.0     -0.400     -999.0     -999.0     22.805     18.370     17.611     17.343     17.003             
1415   22.014206    -3.090461      a   0.1940     21.428      0.233     20.855      0.180     19.587      0.166     18.696      0.027     17.703      0.015     17.273      0.021     16.972      0.056     16.691      0.140     15.812      0.169     15.094      0.147     14.364      0.028     38.300     14.121      0.044     24.500     11.495      0.201      5.400      8.689     -999.0      1.200     21.390     20.876     19.129     18.067     17.408     17.116     16.838             
1416   21.751245    -1.962337      a   0.1943     23.674      0.414     -999.0     -999.0     19.578      0.129     18.536      0.020     17.333      0.013     16.842      0.013     16.559      0.031     15.824      0.083     15.232      0.124     14.546      0.093     13.985      0.027     40.600     13.682      0.035     31.200     11.967     -999.0      1.700      8.802     -999.0      0.300     23.928     -999.0     18.864     17.730     16.977     16.628     16.397             
1417   21.988571    -0.064614      e   0.1944     21.087      0.134     20.558      0.066     20.044      0.255     18.546      0.026     17.760      0.021     17.314      0.024     17.178      0.084     16.642      0.144     15.331     -999.0     15.627      0.218     14.421      0.028     38.300     14.089      0.039     27.800     10.788      0.087     12.400      9.080      0.472      2.300     21.126     20.609     19.337     18.028     17.482     17.280     17.040             
1418   21.820259    -2.068699      a   0.1945     -999.0     -999.0     -999.0     -999.0     21.285      1.046     19.009      0.045     17.964      0.042     17.388      0.051     16.989      0.082     16.901      0.158     16.228      0.236     15.394      0.192     14.905      0.035     31.200     14.533      0.054     20.300     12.372     -999.0      0.600      9.246     -999.0     -0.200     -999.0     -999.0     20.351     18.278     17.507     17.145     16.712             
1419   22.216307    -3.019889      a   0.1946     -999.0     -999.0     -999.0     -999.0     19.979      0.267     18.834      0.038     17.615      0.026     17.090      0.029     16.737      0.055     16.296      0.128     15.483      0.124     15.128      0.159     14.418      0.029     37.600     14.199      0.046     23.700     12.176     -999.0      0.600      9.001     -999.0     -0.400     -999.0     -999.0     19.326     18.049     17.246     16.859     16.544             
1420   22.600563    -4.369387      e   0.1946     -999.0     -999.0     20.889      0.230     20.695      0.397     18.948      0.029     18.093      0.023     17.672      0.024     17.506      0.082     16.895      0.138     15.909      0.147     15.136      0.137     14.882      0.031     34.500     14.536      0.055     19.900     11.091      0.133      8.200      8.358     -999.0      1.700     -999.0     20.939     19.874     18.364     17.809     17.633     17.392             
1421   22.626722    -2.421436      a   0.1951     -999.0     -999.0     -999.0     -999.0     20.143      0.288     18.881      0.034     17.686      0.021     17.208      0.020     16.956      0.060     16.502      0.130     15.428      0.114     14.910      0.133     14.371      0.028     38.300     14.026      0.041     26.200     12.280      0.320      3.400      8.397     -999.0      1.600     -999.0     -999.0     19.294     18.080     17.351     17.024     16.816             
1422   22.412287    -3.554279      a   0.1955     -999.0     -999.0     -999.0     -999.0     20.715      0.285     19.325      0.058     17.972      0.068     17.528      0.075     17.251      0.090     15.420     -999.0     14.556     -999.0     14.913      0.134     13.694      0.026     41.400     13.395      0.031     35.600     12.495     -999.0      0.600      8.522     -999.0      1.300     -999.0     -999.0     19.811     18.474     17.635     17.329     17.111             
1423   21.434452    -1.692136      a   0.1955     -999.0     -999.0     23.982      0.799     20.892      0.342     19.005      0.024     17.625      0.012     17.139      0.012     16.822      0.031     15.994      0.088     15.131      0.110     14.467      0.098     14.005      0.026     41.500     13.779      0.039     28.100     12.187      0.358      3.000      8.574     -999.0      0.600     -999.0     23.270     19.714     18.063     17.243     16.906     16.659             
1424   22.215811     0.156217      e   0.1956     21.598      0.079     20.400      0.036     19.397      0.084     18.313      0.014     17.614      0.012     17.205      0.011     16.920      0.036     16.445      0.148     16.020      0.196     15.103      0.140     14.398      0.028     38.400     13.884      0.038     28.400      9.963      0.047     23.200      8.459      0.313      3.500     21.547     20.451     18.985     17.878     17.355     17.121     16.772             
1425   22.792456    -3.577344      a   0.1958     -999.0     -999.0     -999.0     -999.0     19.200      0.211     18.719      0.055     17.273      0.023     16.742      0.023     16.458      0.065     16.217      0.119     15.372      0.116     15.142      0.157     14.183      0.028     39.000     13.910      0.038     28.600     12.248     -999.0      1.000      9.028     -999.0     -0.700     -999.0     -999.0     18.194     17.829     16.888     16.499     16.267             
1426   23.359970    -3.596958      e   0.1964     21.278      0.363     21.125      0.238     20.766      0.424     18.957      0.046     18.043      0.051     17.585      0.050     17.389      0.085     16.838      0.202     15.286     -999.0     15.477      0.211     14.484      0.028     38.200     14.154      0.042     25.900     10.672      0.083     13.100      8.997      0.456      2.400     21.392     21.152     19.880     18.322     17.726     17.502     17.243             
1427   22.847136    -4.050202      e   0.1967     21.765      0.455     21.720      0.330     20.332      0.244     18.913      0.165     17.890      0.333     17.390      0.909     17.182      1.794     16.254      0.125     15.699      0.156     14.966      0.153     14.148      0.092     11.800     13.927      0.092     11.800     11.037      0.128      8.500      8.774     -999.0      0.100     21.760     21.656     19.586     18.223     17.521     17.212     16.982             
1428   19.730421    -1.260205      a   0.1974     -999.0     -999.0     -999.0     -999.0     20.740      0.191     19.109      0.024     17.814      0.013     17.354      0.011     17.067      0.028     16.027      0.089     15.313      0.101     14.624      0.097     14.249      0.029     37.200     13.882      0.043     25.000     12.157     -999.0      0.200      8.787     -999.0      0.100     -999.0     -999.0     19.627     18.222     17.460     17.158     16.928             
1429   21.726265    -3.876255      e   0.1975     -999.0     -999.0     -999.0     -999.0     20.550      0.368     18.943      0.027     17.852      0.017     17.363      0.015     16.985      0.039     16.218      0.102     15.507      0.128     14.771      0.112     14.205      0.027     40.000     13.810      0.036     30.500     10.910      0.117      9.300      8.442     -999.0      1.400     -999.0     -999.0     19.742     18.196     17.479     17.154     16.791             
1430   22.422550    -2.792399      e   0.1975     -999.0     -999.0     22.598      0.421     19.916      0.240     19.067      0.037     18.016      0.027     17.537      0.026     17.242      0.079     16.870      0.179     15.936      0.162     15.226      0.182     14.554      0.031     35.300     14.165      0.046     23.600     11.284      0.135      8.000      8.776     -999.0      1.000     -999.0     22.396     19.435     18.382     17.675     17.338     17.067             
1431   22.853300    -4.139043      a   0.1975     -999.0     -999.0     -999.0     -999.0     21.502      0.940     19.278      0.067     17.892      0.059     17.385      0.057     17.153      0.057     16.292      0.118     15.712      0.145     14.909      0.128     14.254      0.029     37.500     13.948      0.039     27.900     11.993      0.301      3.600      8.708     -999.0      0.500     -999.0     -999.0     20.350     18.358     17.536     17.176     17.012             
1432   22.215115    -2.393688      a   0.1977     -999.0     -999.0     21.185      0.259     20.360      0.350     18.684      0.027     17.774      0.021     17.441      0.024     17.050      0.065     16.525      0.131     15.931      0.185     15.226      0.165     14.577      0.029     37.600     14.193      0.045     24.200     11.405      0.167      6.500      8.648     -999.0      1.000     -999.0     21.177     19.693     18.073     17.513     17.353     16.975             
1433   22.841528    -4.287430      e   0.1977     20.545      0.257     20.397      0.166     19.143      0.187     18.233      0.034     17.460      0.044     17.022      0.030     16.708      0.064     16.764      0.158     15.929      0.184     15.443      0.183     14.547      0.031     35.500     14.138      0.045     24.300     10.799      0.101     10.800      8.342     -999.0      1.700     20.543     20.437     18.749     17.736     17.143     16.863     16.511             
1434   21.879482    -2.023434      e   0.1979     22.268      0.626     -999.0     -999.0     19.785      0.566     19.471     46.140     17.462      2.537     16.215      0.567     27.282      0.627     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     22.220     -999.0     19.764     19.579     17.662     16.819     27.576           OL
1435   21.766273    -2.056540      a   0.1979     -999.0     -999.0     -999.0     -999.0     20.790      0.349     18.673      0.033     17.522      0.045     17.052      0.062     16.876      0.083     15.533      0.081     14.876      0.110     14.253      0.092     13.675      0.025     43.700     13.430      0.032     34.000     12.225      0.367      3.000      9.140     -999.0      0.000     -999.0     -999.0     19.750     17.867     17.188     16.900     16.752             
1436   19.928646    -1.277077      e   0.1979     21.876      0.071     21.056      0.054     20.414      0.239     18.930      0.029     18.100      0.020     17.739      0.021     17.404      0.058     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.867      0.035     30.800     14.387      0.052     20.700     10.466      0.100     10.800      8.450      0.370      2.900     21.868     21.094     19.813     18.384     17.845     17.662     17.307             
1437   22.241005    -2.562759      a   0.1987     -999.0     -999.0     21.304      0.319     19.746      0.196     18.774      0.030     17.785      0.022     17.417      0.024     17.050      0.065     16.541      0.124     16.070      0.192     15.095      0.137     14.617      0.030     36.400     14.260      0.046     23.700     11.657      0.206      5.300      8.905     -999.0      0.700     -999.0     21.282     19.228     18.124     17.496     17.263     16.940             
1438   21.322138    -0.769161      a   0.1988     -999.0     -999.0     23.315      0.711     24.950     10.985     18.972      0.065     17.991      0.048     17.664      0.044     17.323      0.121     16.992      0.178     16.150     -999.0     15.983      0.294     15.278      0.037     29.500     14.973      0.072     15.200     12.553     -999.0     -0.700      8.778     -999.0      0.900     -999.0     22.931     24.023     18.265     17.711     17.573     17.232             
1439   20.463383    -0.164614      a   0.1992     -999.0     -999.0     -999.0     -999.0     20.003      0.194     18.744      0.028     17.493      0.018     16.976      0.018     16.651      0.035     16.110      0.105     15.317      0.123     14.650      0.112     14.165      0.028     39.300     13.873      0.037     29.000     11.908     -999.0      1.400      8.444     -999.0      1.000     -999.0     -999.0     19.214     17.905     17.122     16.750     16.470             
1440   21.637733    -3.927915      a   0.1993     -999.0     -999.0     21.429      0.505     19.931      0.157     18.554      0.017     17.680      0.014     17.363      0.015     17.042      0.033     16.466      0.104     15.508      0.128     15.026      0.131     14.681      0.030     36.200     14.475      0.050     21.800     12.352      0.381      2.800      8.796     -999.0      0.700     -999.0     21.376     19.337     17.972     17.433     17.272     16.976             
1441   21.705872    -4.650794      e   0.1994     -999.0     -999.0     -999.0     -999.0     19.526      0.437     19.161      0.066     18.094      0.052     17.645      0.041     17.368      0.127     16.697      0.143     16.028      0.200     15.237      0.165     14.776      0.032     33.800     14.418      0.053     20.500     11.716      0.250      4.300      9.043     -999.0      0.100     -999.0     -999.0     19.033     18.454     17.756     17.450     17.209             
1442   20.939783    -0.453468      a   0.1997     22.810      0.287     22.018      0.172     20.398      0.204     19.026      0.030     17.866      0.020     17.360      0.020     17.097      0.047     16.212      0.106     15.459      0.123     14.880      0.119     14.240      0.028     39.200     13.896      0.038     28.700     11.643      0.246      4.400      8.417     -999.0      1.700     22.761     21.899     19.632     18.265     17.531     17.179     16.938             
1443   20.721275    -0.526026      e   0.2001     21.713      0.170     21.476      0.106     20.144      0.227     18.840      0.029     18.001      0.017     17.372      0.020     17.113      0.061     16.669      0.153     15.932      0.179     14.849     -999.0     14.548      0.029     37.100     14.179      0.044     24.900     11.352      0.179      6.100      8.369     -999.0      2.000     21.695     21.459     19.652     18.244     17.565     17.132     16.821             
1444   21.117083    -0.641024      a   0.2002     -999.0     -999.0     -999.0     -999.0     23.275      4.504     19.079      0.805     17.697      0.749     17.244      0.690     17.061      0.569     16.376      0.132     15.509      0.140     15.012      0.132     14.259      0.028     38.100     13.971      0.039     27.900     12.083     -999.0      1.100      8.437     -999.0      1.600     -999.0     -999.0     21.973     18.018     17.116     16.858     16.728             
1445   21.619770    -4.613343      a   0.2002     -999.0     -999.0     23.305      1.052     26.070      4.800     18.876      0.039     17.539      0.025     17.034      0.023     16.722      0.051     16.142      0.106     15.289      0.101     14.811      0.115     14.268      0.029     37.800     13.945      0.038     28.200     12.430     -999.0     -0.200      9.264     -999.0     -0.700     -999.0     22.787     24.669     17.744     16.904     16.608     16.359             
1446   20.540586    -0.118507      a   0.2004     -999.0     -999.0     -999.0     -999.0     20.674      0.281     19.034      0.026     17.739      0.014     17.267      0.014     16.884      0.035     16.092      0.094     15.547      0.127     14.729      0.114     14.304      0.028     38.800     14.023      0.041     26.400     11.876     -999.0      1.500      8.884     -999.0      0.400     -999.0     -999.0     19.615     18.161     17.393     17.067     16.736             
1447   20.463318    -0.191954      a   0.2004     22.714      0.217     23.498      0.310     19.388      0.160     18.165      0.021     16.812      0.013     16.307      0.012     16.088      0.031     15.691      0.099     14.938      0.112     14.337      0.106     13.583      0.025     42.700     13.327      0.029     37.000     11.924     -999.0      2.000      9.056     -999.0     -0.700     22.760     22.648     18.244     17.243     16.455     16.099     15.945             
1448   20.279549    -1.373954      a   0.2004     22.896      0.350     22.892      0.267     20.925      0.417     19.070      0.026     17.773      0.017     17.228      0.016     16.905      0.036     16.049      0.099     15.281      0.100     14.415      0.090     14.123      0.026     41.200     13.850      0.039     27.500     12.146      0.352      3.100      9.011     -999.0     -0.200     22.852     22.561     19.792     18.159     17.372     16.989     16.709             
1449   22.802694    -3.600604      a   0.2004     -999.0     -999.0     -999.0     -999.0     20.523      0.274     18.769      0.024     17.481      0.018     17.034      0.017     16.733      0.036     16.009      0.085     15.372      0.110     14.897      0.139     14.153      0.027     40.200     13.915      0.039     28.200     12.051     -999.0      1.200      8.973     -999.0      0.200     -999.0     -999.0     19.439     17.905     17.150     16.856     16.607             
1450   20.181393    -0.143454      a   0.2005     23.697      0.405     22.885      0.227     20.177      0.276     18.560      0.026     17.241      0.020     16.764      0.018     16.503      0.037     15.835      0.090     15.201      0.124     14.489      0.100     13.945      0.026     41.600     13.670      0.035     31.000     12.165     -999.0      1.100      8.677     -999.0      0.800     23.786     22.404     19.068     17.675     16.906     16.578     16.374             
1451   19.325916    -1.707960      e   0.2016     21.801      0.133     20.866      0.062     19.735      0.128     18.734      0.022     17.985      0.018     17.567      0.019     17.354      0.055     16.760      0.161     16.094      0.180     15.436      0.157     14.741      0.034     32.000     14.222      0.050     21.900     10.371      0.093     11.600      8.547      0.393      2.800     21.755     20.911     19.183     18.172     17.655     17.452     17.179             
1452   23.440390    -3.507074      a   0.2021     -999.0     -999.0     21.505      0.250     19.932      0.238     18.863      0.039     17.812      0.025     17.446      0.024     17.131      0.067     16.581      0.133     15.905      0.181     15.150      0.135     14.538      0.029     36.800     14.210      0.043     25.400     11.196      0.135      8.000      8.607     -999.0      1.200     -999.0     21.459     19.368     18.203     17.541     17.314     17.035             
1453   23.399357    -2.783309      a   0.2023     -999.0     -999.0     -999.0     -999.0     19.869      0.207     18.717      0.025     17.484      0.017     17.005      0.016     16.655      0.042     16.200      0.113     15.377      0.125     14.843      0.124     14.126      0.027     39.900     13.775      0.034     32.300     12.561     -999.0      0.700      8.863     -999.0      1.000     -999.0     -999.0     19.119     17.899     17.135     16.799     16.494             
1454   21.535091    -3.006032      a   0.2023     -999.0     -999.0     -999.0     -999.0     20.182      0.312     18.899      0.036     17.619      0.020     17.110      0.020     16.670      0.047     16.417      0.114     15.506      0.152     14.983      0.137     14.333      0.028     38.800     14.077      0.041     26.700     12.234     -999.0      1.200      8.562     -999.0      1.100     -999.0     -999.0     19.319     18.003     17.197     16.843     16.455             
1455   22.033112    -2.280367      a   0.2023     -999.0     -999.0     -999.0     -999.0     20.779      0.502     18.940      0.033     17.628      0.024     17.196      0.021     16.931      0.056     16.139      0.107     15.724      0.170     14.954      0.119     14.290      0.028     38.200     13.994      0.040     26.900     12.607     -999.0      0.300      8.990     -999.0     -1.500     -999.0     -999.0     19.637     18.037     17.267     17.001     16.789             
1456   22.707870    -3.866441      a   0.2024     -999.0     -999.0     -999.0     -999.0     27.402      3.327     19.014      0.053     17.642      0.025     17.112      0.023     16.866      0.063     16.643      0.150     15.975      0.170     15.284      0.174     14.503      0.030     36.300     14.166      0.043     25.500     12.142     -999.0      1.200      8.614     -999.0      1.000     -999.0     -999.0     25.717     17.752     16.893     16.619     16.448             
1457   22.410250    -2.331190      a   0.2024     21.801      0.427     21.609      0.356     20.545      0.280     19.009      0.024     17.859      0.018     17.370      0.017     17.058      0.047     16.195      0.089     15.467      0.135     15.089      0.135     14.422      0.029     37.900     14.108      0.043     25.000     12.084      0.299      3.600      8.967     -999.0      0.300     21.815     21.554     19.630     18.215     17.501     17.183     16.890             
1458   20.063038    -0.977404      e   0.2027     -999.0     -999.0     20.172      0.184     18.972      0.069     18.391      0.018     17.617      0.013     17.145      0.014     16.914      0.041     16.687      0.150     15.941      0.178     14.977      0.148     14.131      0.028     38.600     13.435      0.033     33.300     10.507      0.087     12.400      8.346      0.331      3.300     -999.0     20.239     18.732     17.923     17.304     16.977     16.707          Sy1
1459   21.959339    -3.096303      e   0.2028     21.051      0.210     20.735      0.189     19.082      0.133     18.552      0.030     17.686      0.022     17.265      0.026     17.093      0.078     16.697      0.150     15.939      0.184     15.358      0.197     14.660      0.030     36.300     14.305      0.047     23.100     11.356      0.164      6.600      8.776     -999.0      0.500     21.008     20.765     18.794     18.014     17.414     17.129     16.961             
1460   21.323154     0.046940      e   0.2030     20.863      0.089     20.290      0.049     19.513      0.110     18.648      0.026     17.876      0.020     17.485      0.019     17.342      0.062     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.743      0.030     35.700     14.348      0.052     20.900     10.566      0.085     12.800      8.683     -999.0      0.800     20.866     20.366     19.118     18.160     17.633     17.433     17.235             
1461   22.267248    -3.693003      e   0.2032     -999.0     -999.0     -999.0     -999.0     20.172      0.206     19.117      0.028     17.962      0.017     17.465      0.017     17.203      0.044     16.324      0.099     15.489      0.110     15.086      0.131     14.231      0.028     38.300     13.352      0.031     35.500     10.088      0.063     17.300      7.121      0.094     11.600     -999.0     -999.0     19.486     18.344     17.616     17.272     17.040          LN?
1462   21.083164    -2.658616      e   0.2033     20.973      0.259     20.573      0.160     19.397      0.151     18.550      0.025     17.616      0.020     17.171      0.020     16.915      0.062     16.537      0.142     15.584      0.145     15.325      0.151     14.139      0.027     39.500     13.404      0.030     35.800     10.315      0.084     12.900      8.181      0.228      4.800     20.954     20.611     18.968     17.940     17.307     17.014     16.758             
1463   23.157677    -3.406904      e   0.2066     21.946      0.325     21.066      0.193     20.789      0.436     19.097      0.046     17.990      0.019     17.587      0.029     17.443      0.099     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.958      0.032     33.600     14.541      0.052     20.900     11.691      0.177      6.100      8.455     -999.0      1.400     21.971     21.093     19.788     18.337     17.678     17.482     17.337             
1464   19.648031    -1.357617      a   0.2069     -999.0     -999.0     24.099      0.436     20.012      0.187     19.232      0.032     17.985      0.018     17.433      0.019     17.053      0.043     16.146      0.103     15.679      0.148     14.904      0.132     14.352      0.029     37.200     14.013      0.044     24.500     12.163     -999.0      0.400      8.353     -999.0      1.600     -999.0     23.452     19.371     18.373     17.541     17.144     16.806             
1465   22.615559    -3.925922      e   0.2080     21.580      0.409     20.949      0.236     20.334      0.277     18.800      0.023     18.091      0.018     17.657      0.019     17.480      0.057     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.822      0.032     33.600     14.308      0.046     23.600     10.687      0.083     13.100      8.785      0.364      3.000     21.595     20.996     19.725     18.266     17.799     17.603     17.330             
1466   22.767948    -4.323502      a   0.2080     -999.0     -999.0     -999.0     -999.0     20.042      0.244     18.825      0.035     17.572      0.020     17.055      0.019     16.732      0.042     16.064      0.104     15.372      0.097     14.690      0.101     14.245      0.027     39.900     14.014      0.043     25.100     12.055     -999.0      1.000      8.846     -999.0     -0.500     -999.0     -999.0     19.241     17.967     17.192     16.829     16.545             
1467   20.232542    -2.804204      e   0.2081     20.588      0.218     20.358      0.167     19.574      0.141     18.665      0.026     17.975      0.021     17.617      0.023     17.421      0.075     16.714      0.153     16.002      0.180     15.147     -999.0     14.900      0.035     30.900     14.430      0.053     20.700     10.740      0.119      9.100      8.342     -999.0      1.500     20.631     20.436     19.145     18.193     17.731     17.572     17.312             
1468   20.736900    -1.267401      a   0.2090     -999.0     -999.0     -999.0     -999.0     23.707      5.206     19.128      0.045     17.846      0.021     17.334      0.021     16.990      0.052     16.482      0.122     15.553      0.145     14.858      0.122     14.475      0.029     37.200     14.198      0.044     24.500     12.018     -999.0      1.800      8.570     -999.0      1.200     -999.0     -999.0     22.487     18.162     17.432     17.096     16.801             
1469   21.518318     0.144852      a   0.2091     -999.0     -999.0     -999.0     -999.0     19.676      0.222     18.809      0.046     17.392      0.023     16.889      0.023     16.573      0.054     16.322      0.128     15.656      0.148     14.795      0.119     14.193      0.027     40.400     13.852      0.036     30.000     12.174     -999.0      1.500      9.034     -999.0      0.400     -999.0     -999.0     18.688     17.893     17.020     16.666     16.399             
1470   21.260988    -0.520900      a   0.2117     -999.0     -999.0     22.883      0.345     20.172      0.286     19.033      0.038     17.692      0.019     17.212      0.020     17.060      0.059     16.215      0.106     15.635      0.154     14.740      0.114     14.412      0.029     37.900     14.108      0.042     25.700     12.025     -999.0      1.500      8.754     -999.0      0.900     -999.0     22.518     19.058     18.144     17.369     17.044     16.938             
1471   19.558245    -2.957771      e   0.2122     -999.0     -999.0     22.426      0.323     19.022      0.340     18.872      0.127     17.268      0.035     16.747      0.033     16.831      0.157     16.233      0.102     15.487      0.103     14.923      0.106     14.312      0.029     36.900     13.842      0.038     28.500     11.125      0.161      6.700      8.322     -999.0      1.700     -999.0     22.070     17.722     17.849     16.868     16.512     16.667             
1472   20.051189    -2.604634      a   0.2140     -999.0     -999.0     -999.0     -999.0     21.024      0.390     19.194      0.043     17.726      0.029     17.173      0.023     16.987      0.047     15.924      0.098     15.142      0.147     14.457      0.091     13.890      0.026     41.600     13.606      0.036     30.400     12.466     -999.0     -0.400      8.546     -999.0      0.600     -999.0     -999.0     19.730     18.173     17.322     16.933     16.811             
1473   20.731550    -2.560539      e   0.2143     22.078      0.397     21.656      0.332     20.066      0.142     18.658      0.017     17.672      0.013     17.243      0.012     16.965      0.035     16.133      0.093     15.427      0.119     14.504      0.085     14.112      0.028     39.000     13.598      0.037     29.700     10.079      0.066     16.600      7.541      0.156      7.000     22.035     21.558     19.276     17.958     17.350     17.117     16.822             
1474   21.820051    -0.838301      a   0.2144     -999.0     -999.0     22.989      0.565     20.950      0.157     19.166      0.017     18.026      0.010     17.622      0.010     17.355      0.023     16.326      0.089     15.525      0.104     14.986      0.117     14.645      0.030     35.800     14.369      0.047     23.300     12.769     -999.0     -0.700      8.766     -999.0      0.900     -999.0     22.681     19.965     18.400     17.736     17.523     17.258             
1475   22.485037    -3.300018      e   0.2150     -999.0     -999.0     21.586      0.248     21.053      0.636     18.922      0.049     17.822      0.027     17.273      0.029     16.869      0.060     16.152      0.099     15.626      0.139     14.597      0.103     14.343      0.028     38.100     13.982      0.039     27.700     11.172      0.124      8.700      8.898     -999.0      0.500     -999.0     21.524     20.107     18.154     17.394     17.045     16.609             
1476   22.194441    -3.209953      e   0.2150     21.585      0.225     -999.0     -999.0     20.097      0.164     18.771      0.017     17.902      0.014     17.455      0.014     17.274      0.042     16.322      0.124     15.578      0.124     14.885      0.144     14.542      0.029     37.100     14.110      0.040     27.200     10.506      0.081     13.300      8.359     -999.0      1.600     21.575     -999.0     19.406     18.172     17.601     17.374     17.120             
1477   22.512590    -2.947918      a   0.2152     -999.0     -999.0     22.519      0.482     20.016      0.468     18.481      0.040     17.431      0.117     17.090      0.033     16.847      0.087     16.162      0.098     15.548      0.129     14.822      0.126     14.440      0.029     37.700     14.149      0.042     25.800     12.155      0.319      3.400      8.888     -999.0     -0.200     -999.0     22.177     19.150     17.794     17.125     17.004     16.722             
1478   20.952223    -1.202982      a   0.2152     23.469      0.366     23.314      0.373     21.080      0.520     19.335      0.056     17.903      0.022     17.344      0.020     16.975      0.052     16.794      0.169     15.997      0.218     15.114      0.148     14.602      0.030     36.300     14.314      0.045     24.000     11.923     -999.0      1.800      8.640     -999.0      0.600     23.425     22.882     19.766     18.289     17.451     17.062     16.750             
1479   19.436440    -2.412978      e   0.2158     -999.0     -999.0     21.501      0.286     21.249      0.666     19.052      0.031     18.021      0.026     17.559      0.025     17.328      0.075     16.362      0.119     15.781      0.143     14.834      0.113     14.377      0.030     36.300     13.947      0.043     25.000     10.654      0.098     11.100      8.729      0.433      2.500     -999.0     21.479     20.227     18.285     17.667     17.432     17.169             
1480   22.092127    -3.234766      a   0.2160     21.632      0.300     20.647      0.237     19.476      0.212     18.992      0.058     17.860      0.025     17.404      0.035     17.263      0.108     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.889      0.032     33.600     14.483      0.051     21.200     12.052      0.276      3.900      8.752     -999.0      0.700     21.587     20.700     19.005     18.264     17.545     17.234     17.128             
1481   19.488842    -1.272448      e   0.2162     -999.0     -999.0     20.331      0.196     20.610      0.432     18.758      0.034     17.831      0.021     17.326      0.021     17.173      0.064     16.780      0.191     16.062      0.226     15.448      0.197     14.477      0.030     36.000     14.085      0.044     24.900     11.189      0.186      5.800      9.025      0.540      2.000     -999.0     20.405     19.646     18.052     17.456     17.198     16.969             
1482   19.760790    -0.710822      e   0.2164     20.590      0.037     20.461      0.037     19.518      0.087     19.073      0.030     18.086      0.023     17.626      0.021     17.423      0.048     16.489      0.131     15.957      0.172     15.096      0.143     14.593      0.031     35.300     14.034      0.044     24.400     11.800      0.300      3.600      8.492      0.360      3.000     20.625     20.542     19.206     18.452     17.774     17.447     17.264           BL
1483   20.577959    -0.685913      a   0.2164     -999.0     -999.0     -999.0     -999.0     20.592      0.242     18.992      0.028     17.604      0.017     17.070      0.017     16.691      0.028     16.035      0.107     15.192      0.100     14.652      0.089     14.021      0.027     40.700     13.693      0.034     31.700     12.375     -999.0      0.400      8.918     -999.0      0.200     -999.0     -999.0     19.416     17.984     17.170     16.803     16.478             
1484   19.644110    -1.241442      a   0.2167     -999.0     -999.0     -999.0     -999.0     19.152      0.252     19.369      0.240     17.651      0.115     17.176      0.126     16.694      0.119     16.395      0.117     15.537      0.134     14.755      0.106     14.103      0.028     39.100     13.805      0.037     29.000     11.653     -999.0      1.900      8.566     -999.0      0.700     -999.0     -999.0     18.811     18.574     17.074     16.773     16.326             
1485   20.970114    -3.285149      a   0.2167     -999.0     -999.0     -999.0     -999.0     20.425      0.306     19.189      0.044     17.959      0.027     17.432      0.021     17.137      0.051     16.426      0.118     15.383      0.129     15.167      0.145     14.491      0.031     35.400     14.192      0.045     24.300     11.820     -999.0      1.700      8.884     -999.0     -0.100     -999.0     -999.0     19.604     18.336     17.577     17.215     16.945             
1486   22.101780    -3.515419      a   0.2167     -999.0     -999.0     -999.0     -999.0     20.230      0.145     18.619      0.016     17.496      0.010     17.074      0.011     16.826      0.027     15.945      0.077     15.152      0.097     14.748      0.097     14.211      0.029     38.000     13.985      0.041     26.200     11.830     -999.0      1.800      8.989     -999.0     -1.400     -999.0     -999.0     19.245     17.841     17.193     16.966     16.723             
1487   20.471336    -2.796358      a   0.2168     -999.0     -999.0     -999.0     -999.0     29.980     65.757     16.899      1.286     16.342      0.548     15.677      0.610     16.114     10.991     16.356      0.104     15.421      0.127     14.751      0.100     14.250      0.070     15.400     13.838      0.068     15.900     12.042     -999.0      0.500      8.951     -999.0     -0.500     -999.0     -999.0     28.231     15.580     15.575     15.173     15.684             
1488   22.252426    -3.847155      e   0.2169     21.697      0.451     20.702      0.177     19.854      0.204     18.607      0.022     17.769      0.016     17.383      0.017     17.062      0.045     16.679      0.143     15.906      0.158     14.688     -999.0     14.656      0.031     35.200     14.110      0.042     25.800     10.730      0.103     10.600      8.755      0.338      3.200     21.662     20.743     19.294     18.035     17.488     17.268     16.925             
1489   22.766565    -4.152526      a   0.2169     -999.0     -999.0     -999.0     -999.0     21.655      1.581     19.220      0.420     17.854      0.158     17.376      0.116     17.209      0.098     16.491      0.127     15.785      0.144     15.135      0.148     14.446      0.029     36.900     14.145      0.042     25.600     12.577     -999.0      0.200      9.186     -999.0      0.100     -999.0     -999.0     20.503     18.324     17.497     17.209     17.074             
1490   21.505474    -2.868098      e   0.2169     21.480      0.399     21.472      0.441     20.125      0.175     19.084      0.025     18.046      0.018     17.547      0.017     17.253      0.046     16.413      0.100     15.493      0.121     15.147      0.129     14.534      0.031     35.400     14.123      0.043     25.000     11.101      0.135      8.000      8.521     -999.0      1.600     21.483     21.457     19.497     18.335     17.654     17.332     17.039             
1491   20.233829    -2.350979      e   0.2170     21.577      0.348     20.972      0.209     20.098      0.294     18.586      0.023     17.666      0.019     17.250      0.019     16.852      0.057     16.417      0.129     15.452      0.150     14.915      0.127     14.201      0.029     37.600     13.732      0.037     29.100     10.257      0.071     15.300      8.809      0.464      2.300     21.568     20.973     19.430     17.945     17.343     17.102     16.685             
1492   22.388756    -4.495420      e   0.2171     -999.0     -999.0     23.095      0.946     21.533      0.538     19.294      0.058     18.032      0.038     17.497      0.034     17.278      0.046     15.938      0.082     15.420      0.128     14.513      0.096     14.175      0.028     39.400     13.765      0.037     29.500     11.110      0.123      8.800      8.723      0.364      3.000     -999.0     22.758     20.387     18.391     17.691     17.326     17.146             
1493   22.758404    -4.077185      a   0.2171     -999.0     -999.0     -999.0     -999.0     20.572      0.303     19.199      0.036     18.017      0.020     17.501      0.020     17.189      0.049     16.393      0.107     15.786      0.159     15.200      0.148     14.662      0.032     34.000     14.286      0.047     23.300     12.108     -999.0      1.800      9.085     -999.0      0.100     -999.0     -999.0     19.668     18.343     17.615     17.279     16.984             
1494   20.149628    -2.403292      a   0.2172     -999.0     -999.0     -999.0     -999.0     21.700      0.880     19.340      0.036     18.016      0.023     17.490      0.022     17.147      0.055     16.412      0.134     15.701      0.163     15.120      0.155     14.488      0.032     34.200     14.113      0.044     24.400     12.445     -999.0      0.100      8.950     -999.0      0.000     -999.0     -999.0     20.472     18.365     17.603     17.253     16.952             
1495   20.452620    -2.292619      a   0.2172     23.411      0.403     22.156      0.167     19.888      0.298     19.040      0.045     17.745      0.022     17.270      0.025     16.884      0.075     16.764      0.170     15.790      0.179     15.346      0.173     14.479      0.032     33.500     14.107      0.048     22.800     12.002      0.368      3.000      8.424     -999.0      1.100     23.525     21.974     19.081     18.138     17.364     17.046     16.710             
1496   22.588268    -4.463992      a   0.2172     -999.0     -999.0     -999.0     -999.0     20.545      0.298     18.772      0.022     17.395      0.013     16.866      0.012     16.590      0.031     15.801      0.097     15.078      0.091     14.412      0.077     13.797      0.025     43.400     13.533      0.032     34.300     12.050     -999.0      1.400      9.020     -999.0     -0.400     -999.0     -999.0     19.317     17.799     17.018     16.650     16.424             
1497   19.465244    -1.226867      a   0.2173     -999.0     -999.0     -999.0     -999.0     21.824      1.219     19.058      0.056     17.426      0.024     16.862      0.026     16.543      0.051     15.972      0.102     15.324      0.133     14.545      0.102     13.988      0.026     41.400     13.670      0.037     29.200     11.839     -999.0      1.700      8.965     -999.0     -0.700     -999.0     -999.0     20.448     17.962     16.932     16.543     16.283             
1498   21.057545    -2.845180      a   0.2173     -999.0     -999.0     23.860      0.689     19.788      0.242     18.947      0.036     17.601      0.022     17.078      0.024     16.781      0.049     16.221      0.096     15.371      0.137     14.595      0.098     14.217      0.028     38.400     13.928      0.039     28.200     12.307     -999.0      0.800      9.291     -999.0     -1.600     -999.0     23.141     18.896     18.020     17.216     16.848     16.600             
1499   20.409239    -2.144121      a   0.2173     -999.0     -999.0     -999.0     -999.0     21.017      0.512     19.363      0.042     18.027      0.025     17.486      0.022     17.196      0.063     16.567      0.134     15.771      0.167     15.311      0.180     14.434      0.030     35.900     14.101      0.043     25.400     12.444     -999.0      0.100      8.650     -999.0      0.300     -999.0     -999.0     19.754     18.360     17.599     17.237     16.995             
1500   19.859850    -0.743651      a   0.2174     -999.0     -999.0     22.315      0.256     20.511      0.385     18.454      0.032     17.111      0.019     16.593      0.018     16.219      0.032     15.679      0.082     15.107      0.101     14.352      0.087     13.657      0.026     42.400     13.382      0.032     34.000     11.946      0.321      3.400      8.360     -999.0      0.900     -999.0     21.939     19.302     17.490     16.710     16.360     16.028             
1501   20.921303    -3.133802      a   0.2174     -999.0     -999.0     -999.0     -999.0     20.957      0.421     18.811      0.024     17.575      0.016     17.052      0.015     16.752      0.034     16.147      0.097     15.291      0.126     14.662      0.097     14.133      0.028     39.100     13.835      0.039     27.600     12.287      0.412      2.600      8.870     -999.0      0.100     -999.0     -999.0     19.847     17.928     17.193     16.850     16.567             
1502   20.479664    -2.309007      e   0.2175     22.949      0.323     -999.0     -999.0     19.910      0.407     18.872      0.051     17.784      0.023     17.144      0.030     16.757      0.090     16.037      0.084     15.188      0.112     14.534      0.091     14.167      0.029     37.900     13.791      0.041     26.300     12.202      0.379      2.900      8.688     -999.0      0.500     22.963     -999.0     19.380     18.113     17.271     16.812     16.426           LN
1503   20.170210    -0.850637      a   0.2177     -999.0     -999.0     23.034      0.300     22.924      2.478     19.393      0.046     18.030      0.024     17.619      0.023     17.250      0.057     16.694      0.138     16.078      0.224     15.269      0.176     14.615      0.030     35.800     14.299      0.046     23.800     12.097     -999.0      1.400      8.180     -999.0      1.800     -999.0     22.712     21.731     18.454     17.679     17.435     17.115             
1504   20.719124    -3.416311      a   0.2179     -999.0     -999.0     -999.0     -999.0     19.578      0.279     19.678      0.148     18.002      0.056     17.633      0.042     17.481      0.156     16.989      0.171     16.218      0.265     15.327      0.177     14.965      0.036     30.600     14.687      0.067     16.200     12.439     -999.0     -1.200      8.786     -999.0      0.400     -999.0     -999.0     18.659     18.761     17.653     17.438     17.341             
1505   20.198616    -3.838125      a   0.2181     -999.0     -999.0     -999.0     -999.0     21.073      0.529     19.144      0.030     17.794      0.017     17.275      0.014     16.907      0.033     16.270      0.110     15.293      0.103     14.734      0.121     14.217      0.027     39.700     13.989      0.041     26.400     12.376     -999.0     -0.400      8.753     -999.0      0.500     -999.0     -999.0     19.870     18.181     17.397     17.045     16.718             
1506   20.885904    -3.034262      a   0.2181     -999.0     -999.0     -999.0     -999.0     20.399      0.342     19.140      0.040     17.838      0.023     17.276      0.021     16.881      0.051     16.429      0.120     15.741      0.156     15.211      0.166     14.335      0.028     38.500     14.068      0.045     23.900     12.639     -999.0      0.100      8.633     -999.0      0.900     -999.0     -999.0     19.571     18.231     17.399     17.000     16.638             
1507   20.976307    -3.251235      e   0.2181     -999.0     -999.0     22.189      0.463     19.603      0.139     18.775      0.027     17.707      0.018     17.279      0.019     17.032      0.051     16.224      0.105     15.483      0.157     14.780      0.125     14.303      0.028     39.500     13.904      0.039     28.100     10.651      0.102     10.600      8.896      0.442      2.500     -999.0     21.991     19.108     18.063     17.400     17.125     16.905             
1508   20.459526    -2.718998      a   0.2186     21.886      0.146     21.375      0.094     20.226      0.290     18.993      0.039     17.975      0.024     17.446      0.022     17.112      0.064     16.887      0.176     16.027      0.194     15.308      0.168     14.702      0.034     32.200     14.266      0.050     21.800     12.081      0.370      2.900      8.067     -999.0      1.700     21.862     21.364     19.552     18.272     17.563     17.217     16.863             
1509   20.230576    -3.850644      a   0.2191     -999.0     -999.0     -999.0     -999.0     21.623      1.400     18.715      0.034     17.294      0.023     16.753      0.021     16.428      0.037     16.002      0.099     15.274      0.138     14.581      0.111     13.889      0.026     41.800     13.588      0.034     31.500     12.024     -999.0      0.600      8.720     -999.0     -0.100     -999.0     -999.0     20.343     17.703     16.892     16.512     16.241             
1510   21.037640    -2.490056      e   0.2197     21.431      0.128     20.601      0.053     19.518      0.616     18.847      0.572     18.073      0.662     17.721      0.728     17.590      0.675     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.186      0.037     29.000     14.672      0.062     17.500     10.756      0.089     12.200      8.663      0.388      2.800     21.393     20.674     19.158     18.328     17.825     17.668     17.504             
1511   22.337893    -3.060747      a   0.2199     -999.0     -999.0     -999.0     -999.0     20.133      0.346     18.760      0.043     17.383      0.026     16.810      0.027     16.522      0.049     16.094      0.112     15.919      0.178     14.885      0.127     14.134      0.026     41.300     13.870      0.039     28.200     12.607     -999.0     -0.500      8.764     -999.0      0.800     -999.0     -999.0     19.059     17.791     16.977     16.564     16.321             
1512   22.135674    -2.980026      e   0.2223     21.350      0.212     20.186      0.137     19.842      0.196     18.802      0.027     17.950      0.023     17.567      0.025     17.269      0.066     16.601      0.131     15.887      0.170     14.916     -999.0     14.734      0.031     34.600     14.313      0.047     23.100     10.998      0.118      9.200      8.692     -999.0      0.900     21.339     20.275     19.344     18.233     17.679     17.465     17.142             
1513   21.169926    -4.366155      e   0.2240     -999.0     -999.0     20.922      0.292     20.069      0.263     18.657      0.029     17.687      0.019     17.270      0.020     16.979      0.049     16.777      0.170     15.133     -999.0     15.503      0.184     14.492      0.030     36.100     14.108      0.045     24.100     11.331      0.189      5.700      8.556     -999.0      0.300     -999.0     20.930     19.312     17.977     17.378     17.152     16.838             
1514   21.284685    -4.313047      e   0.2241     21.345      0.323     21.605      0.440     20.370      0.322     19.015      0.038     18.034      0.024     17.664      0.026     17.373      0.065     16.611      0.120     15.939      0.182     15.007      0.135     14.785      0.032     33.900     14.452      0.053     20.500     11.756      0.263      4.100      8.919      0.511      2.100     21.393     21.569     19.622     18.330     17.756     17.574     17.284             
1515   22.198187    -0.618728      a   0.2260     22.734      0.200     21.738      0.110     19.966      0.168     19.087      0.032     17.934      0.021     17.554      0.023     17.322      0.054     16.540      0.111     15.760      0.145     15.365      0.177     14.546      0.029     37.500     14.125      0.043     25.500     12.015      0.271      4.000      8.811     -999.0      0.800     22.720     21.664     19.388     18.345     17.636     17.417     17.210             
1516   23.170950    -0.911184      e   0.2297     21.676      0.104     20.958      0.086     19.989      0.122     18.924      0.024     17.934      0.016     17.580      0.016     17.438      0.048     16.605      0.130     15.694      0.139     15.033      0.136     14.178      0.028     39.300     13.211      0.028     39.000      9.450      0.038     28.400      6.740      0.070     15.500     21.652     20.990     19.319     18.258     17.672     17.527     17.372         Sy2?
1517   20.184122    -0.194262      e   0.2346     21.331      0.080     20.358      0.042     19.537      0.168     18.786      0.033     17.900      0.023     17.436      0.024     17.261      0.079     16.589      0.143     15.932      0.204     15.331      0.190     14.579      0.031     34.500     14.090      0.045     24.300     10.782      0.114      9.600      8.226     -999.0      1.800     21.302     20.438     19.144     18.181     17.576     17.272     17.078             
1518   21.085968    -1.158173      a   0.2380     -999.0     -999.0     -999.0     -999.0     20.625      0.279     19.050      0.036     17.612      0.020     17.077      0.018     16.737      0.033     16.161      0.090     15.490      0.143     14.478      0.096     14.074      0.026     41.300     13.760      0.035     31.000     12.329     -999.0      0.600      8.877     -999.0      0.300     -999.0     -999.0     19.261     17.956     17.169     16.815     16.535             
1519   21.958160    -1.699051      a   0.2381     -999.0     -999.0     -999.0     -999.0     20.655      0.385     19.419      0.051     17.932      0.027     17.398      0.030     17.137      0.055     16.267      0.098     15.582      0.110     15.003      0.123     14.378      0.027     40.100     14.036      0.043     25.300     12.482     -999.0      0.500      9.015     -999.0     -1.400     -999.0     -999.0     19.227     18.329     17.526     17.168     16.970             
1520   20.576982    -1.431345      a   0.2393     -999.0     -999.0     -999.0     -999.0     19.039      0.274     18.231      0.038     16.855      0.039     16.296      0.019     15.997      0.067     15.703      0.083     14.906      0.119     14.367      0.111     13.628      0.025     43.300     13.323      0.032     33.600     12.045     -999.0      1.400      8.934     -999.0     -0.500     -999.0     -999.0     18.113     17.187     16.375     15.990     15.749             
1521   20.827503    -1.450331      e   0.2409     -999.0     -999.0     21.512      0.201     20.050      0.131     18.910      0.017     17.990      0.014     17.555      0.015     17.283      0.036     16.360      0.096     15.825      0.154     14.785      0.116     14.404      0.029     37.700     13.895      0.039     28.100     10.242      0.069     15.700      8.375      0.298      3.600     -999.0     21.477     19.367     18.203     17.628     17.378     17.098             
1522   22.679749    -2.608528      a   0.2413     -999.0     -999.0     -999.0     -999.0     21.577      0.684     19.530      0.039     18.078      0.027     17.548      0.027     17.104      0.054     16.343      0.105     15.653      0.144     15.159      0.172     14.494      0.029     37.600     14.189      0.045     23.900     12.286     -999.0      1.100      9.001     -999.0     -0.100     -999.0     -999.0     20.154     18.417     17.603     17.256     16.867             
1523   22.119532    -3.157544      a   0.2417     -999.0     -999.0     -999.0     -999.0     23.138      3.677     19.381      0.046     17.903      0.028     17.409      0.028     17.055      0.055     16.166      0.104     15.544      0.142     15.222      0.150     14.410      0.028     38.400     14.081      0.043     25.300     12.537     -999.0      0.300      8.603     -999.0      0.900     -999.0     -999.0     21.701     18.288     17.499     17.179     16.888             
1524   20.603481    -1.450803      a   0.2421     -999.0     -999.0     -999.0     -999.0     21.429      0.824     19.369      0.041     17.968      0.024     17.463      0.025     17.131      0.057     16.417      0.110     15.828      0.163     15.005      0.131     14.480      0.030     36.500     14.222      0.047     23.200     11.936     -999.0      2.000      9.062     -999.0      0.200     -999.0     -999.0     19.996     18.268     17.530     17.217     16.948             
1525   20.868572    -3.433399      a   0.2428     -999.0     -999.0     -999.0     -999.0     20.221      0.328     19.031      0.063     17.650      0.040     17.103      0.043     16.757      0.044     16.074      0.083     15.293      0.106     14.412      0.095     14.070      0.028     38.800     13.759      0.037     29.400     12.155      0.341      3.200      8.653     -999.0      0.700     -999.0     -999.0     19.330     18.030     17.220     16.838     16.542             
1526   21.327139    -2.499265      a   0.2478     -999.0     -999.0     -999.0     -999.0     19.881      0.600     18.884      0.111     17.418      0.097     16.913      0.121     16.622      0.063     16.150      0.097     15.299      0.117     14.602      0.103     13.966      0.026     41.400     13.723      0.035     30.700     12.003     -999.0      1.800      8.995     -999.0     -0.200     -999.0     -999.0     18.783     17.776     16.962     16.643     16.429             
1527   22.021721    -0.800135      a   0.2505     -999.0     -999.0     -999.0     -999.0     28.490      0.921     19.717      0.172     17.947      0.115     17.374      0.079     17.268      0.134     16.452      0.127     15.856      0.184     14.937      0.126     14.376      0.029     37.400     13.998      0.037     29.100     12.067     -999.0      1.900      9.074     -999.0      0.100     -999.0     -999.0     26.494     18.215     17.101     16.802     16.796             
1528   22.615185    -0.734185      a   0.2515     -999.0     -999.0     -999.0     -999.0     27.589      1.851     19.175      0.167     17.660      0.082     17.110      0.104     16.982      0.154     16.570      0.123     15.671      0.123     14.935      0.128     14.298      0.029     36.900     13.988      0.040     27.200     12.043      0.321      3.400      9.107      0.531      2.000     -999.0     -999.0     25.601     17.680     16.820     16.542     16.513             
1529   21.300304    -0.525557      e   0.2527     20.755      0.108     20.111      0.061     19.803      0.200     18.781      0.030     18.087      0.019     17.775      0.032     17.614      0.095     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.279      0.038     28.500     14.633      0.060     18.000     10.752      0.097     11.300      8.585     -999.0      0.900     20.808     20.223     19.388     18.303     17.907     17.718     17.585             
1530   23.757177    -1.180334      e   0.2530     -999.0     -999.0     20.760      0.187     19.689      0.110     18.662      0.023     17.828      0.016     17.440      0.017     17.217      0.049     17.069      0.191     16.084      0.203     15.641      0.212     14.569      0.030     35.900     13.981      0.042     25.900     10.133      0.070     15.600      8.006      0.199      5.500     -999.0     20.801     19.150     18.055     17.552     17.293     17.100             
1531   21.614275    -0.580756      a   0.2532     -999.0     -999.0     23.299      0.510     22.133      1.613     19.290      0.049     17.705      0.042     17.173      0.028     16.840      0.051     16.221      0.083     15.546      0.126     14.686      0.101     14.172      0.027     40.100     13.915      0.037     29.100     11.851     -999.0      1.500      9.070     -999.0      0.000     -999.0     22.752     20.613     18.143     17.255     16.900     16.625             
1532   22.138700    -1.758748      e   0.2532     22.986      0.275     -999.0     -999.0     19.252     34.957     19.481    143.522     17.428      1.728     16.612      5.134     27.727      0.578     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     23.218     -999.0     19.348     19.668     17.748     17.120     28.311             
1533   23.435221    -1.666712      a   0.2535     -999.0     -999.0     -999.0     -999.0     19.998      0.295     19.187      0.054     17.668      0.024     17.266      0.026     16.871      0.061     16.357      0.128     15.742      0.160     15.112      0.155     14.203      0.027     40.200     13.877      0.038     28.300     12.701     -999.0      0.000      8.426     -999.0      1.300     -999.0     -999.0     18.683     18.121     17.273     17.053     16.722             
1534   22.140823    -1.748379      e   0.2542     -999.0     -999.0     21.909      0.445     29.603      0.660     31.673      0.097     17.107      0.028     31.656      0.071     29.515      0.107     16.385      0.098     15.410     -999.0     14.962      0.121     14.637      0.030     36.500     14.278      0.043     25.200     10.998      0.137      7.900      8.525     -999.0      1.500     -999.0     21.598     29.689     31.720     17.062     31.539     29.344             
1535   23.145027    -1.673808      a   0.2542     -999.0     -999.0     22.209      0.411     19.898      0.234     18.739      0.031     17.445      0.017     16.936      0.017     16.569      0.041     16.008      0.089     15.308      0.117     14.598      0.120     13.884      0.026     41.400     13.605      0.033     32.900     12.561     -999.0      0.300      9.219     -999.0     -0.100     -999.0     21.908     19.006     17.766     17.009     16.666     16.354             
1536   22.987686    -2.151781      a   0.2544     -999.0     -999.0     -999.0     -999.0     21.229      0.911     19.148      0.046     17.706      0.023     17.184      0.023     16.768      0.060     16.211      0.096     15.402      0.122     14.950      0.120     14.221      0.027     39.600     13.876      0.035     30.600     12.606      0.425      2.600      9.078     -999.0      0.500     -999.0     -999.0     19.818     18.055     17.259     16.915     16.555             
1537   20.954939    -0.509416      a   0.2544     -999.0     -999.0     22.867      0.339     20.459      0.313     19.247      0.043     17.654      0.018     17.119      0.018     16.787      0.048     16.006      0.092     15.367      0.101     14.576      0.106     13.930      0.025     42.900     13.606      0.032     33.400     12.498      0.446      2.400      8.992     -999.0     -0.200     -999.0     22.440     18.917     18.091     17.208     16.853     16.583             
1538   22.788647    -2.436237      a   0.2549     -999.0     -999.0     -999.0     -999.0     19.996      0.279     19.774      0.131     18.077      0.040     17.488      0.033     17.326      0.101     16.582      0.129     16.007      0.175     15.144      0.159     14.381      0.028     38.200     14.017      0.039     28.100     11.750      0.196      5.500      8.544     -999.0      1.700     -999.0     -999.0     18.707     18.635     17.614     17.204     17.105             
1539   20.135565    -2.434408      e   0.2554     20.890      0.237     20.339      0.124     19.480      0.181     18.725      0.032     17.743      0.021     17.346      0.025     17.161      0.084     16.413     -999.0     15.393     -999.0     15.183      0.218     14.596      0.031     35.000     14.232      0.049     22.200     10.973      0.132      8.200      8.862      0.517      2.100     20.893     20.415     18.958     17.992     17.421     17.176     17.052             
1540   20.830069    -0.241542      a   0.2554     -999.0     -999.0     23.342      0.542     20.838      0.578     19.375      0.076     17.888      0.033     17.307      0.030     17.214      0.092     16.758      0.150     15.729      0.206     15.258      0.153     14.415      0.029     37.500     14.107      0.041     26.800     12.099     -999.0      1.200      9.052      0.517      2.100     -999.0     22.838     19.301     18.233     17.473     17.076     17.050             
1541   22.020039    -0.664897      a   0.2564     -999.0     -999.0     22.858      0.281     20.919      0.568     18.923      0.043     17.427      0.018     16.909      0.017     16.755      0.048     16.128      0.106     15.421      0.127     14.571      0.105     13.887      0.026     41.000     13.601      0.033     32.600     11.877      0.240      4.500      8.575     -999.0      1.600     -999.0     22.360     19.429     17.810     17.026     16.691     16.602             
1542   22.333794    -3.177103      a   0.2603     -999.0     -999.0     -999.0     -999.0     33.007      0.221     17.081      0.172     15.030      0.051     34.465      0.122     27.896      3.483     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.932      0.032     33.700     14.710      0.055     19.800     12.496      0.498      2.200      8.742     -999.0      0.200     -999.0     -999.0     33.147     17.311     15.398     34.995     28.596             
1543   20.655600    -0.813263      a   0.2613     -999.0     -999.0     21.208      0.261     31.331      0.311     19.471      0.386     17.653      0.147     17.180      0.208     17.326      0.348     16.628      0.153     16.036      0.227     15.027      0.141     14.058      0.029     37.300     13.659      0.036     29.800     11.338      0.174      6.200      8.628     -999.0      0.900     -999.0     21.161     30.680     18.146     16.771     16.554     16.819             
1544   23.330603    -2.478121      a   0.2661     -999.0     -999.0     -999.0     -999.0     20.367      0.374     19.241      0.047     17.683      0.024     17.122      0.022     16.726      0.052     16.065      0.085     15.338      0.126     14.622      0.101     14.084      0.026     41.300     13.854      0.038     28.700     12.811      0.542      2.000      8.980     -999.0      0.500     -999.0     -999.0     18.902     18.034     17.180     16.808     16.480             
1545   21.129467    -0.593869      a   0.2679     -999.0     -999.0     -999.0     -999.0     20.729      0.293     19.459      0.042     18.036      0.027     17.522      0.026     17.358      0.056     16.403      0.127     15.572      0.138     14.739      0.105     14.084      0.026     41.500     13.689      0.035     30.900     11.328      0.180      6.000      8.562     -999.0      1.400     -999.0     -999.0     19.612     18.397     17.641     17.306     17.211             
1546   22.104267    -1.287066      a   0.2761     22.961      0.355     22.993      0.282     20.637      0.460     19.542      0.054     17.968      0.034     17.488      0.029     17.064      0.060     16.647      0.133     15.554      0.122     15.190      0.140     14.397      0.028     38.400     14.105      0.044     24.400     12.331     -999.0      0.700      8.888     -999.0      0.100     22.946     22.594     19.004     18.332     17.504     17.220     16.872             
1547   22.446360    -3.512389      a   0.2926     -999.0     -999.0     -999.0     -999.0     20.334      0.347     19.388      0.054     17.943      0.028     17.409      0.031     17.067      0.063     16.843      0.177     15.891      0.177     14.906      0.131     14.442      0.029     37.700     14.219      0.044     24.800     12.496     -999.0      0.500      9.036     -999.0     -0.200     -999.0     -999.0     19.321     18.241     17.475     17.132     16.872             
1548   22.714451    -2.907714      a   0.2926     -999.0     -999.0     -999.0     -999.0     28.975      1.101     19.256      0.113     17.731      0.058     25.806   1556.503     19.836      2.693     16.877      0.173     16.338      0.246     14.919     -999.0     14.661      0.029     37.400     14.477      0.047     22.900     11.977     -999.0      1.800      9.054     -999.0     -0.300     -999.0     -999.0     26.513     17.424     16.730     25.109     19.288             
1549   21.383812     0.151495      a   0.2985     -999.0     -999.0     -999.0     -999.0     18.645      0.238     19.610      0.252     17.453      0.035     17.347      0.072     16.307      0.118     16.827      0.178     16.054      0.175     14.971      0.135     14.442      0.028     38.300     14.241      0.048     22.400     12.595     -999.0      0.000      8.868     -999.0      0.600     -999.0     -999.0     17.240     18.524     17.070     17.153     16.229             
1550   22.345146    -0.651753      a   0.2988     -999.0     -999.0     -999.0     -999.0     20.923      0.430     19.796      0.089     18.100      0.050     17.549      0.044     17.301      0.078     16.334      0.102     15.730      0.150     15.118      0.148     14.224      0.027     39.500     13.983      0.037     29.200     12.218     -999.0      1.600      8.869     -999.0      0.500     -999.0     -999.0     19.205     18.494     17.629     17.292     17.127             
1551   22.309134    -0.669342      a   0.2994     -999.0     -999.0     23.826      0.389     20.883      0.418     19.441      0.054     17.972      0.022     17.346      0.019     17.097      0.051     16.425      0.107     15.703      0.141     15.036      0.130     14.203      0.027     39.800     13.934      0.039     28.000     12.067     -999.0      1.500      9.373     -999.0     -0.200     -999.0     23.115     19.504     18.209     17.479     17.048     16.877             
1552   20.115620    -2.832493      e   0.3042     24.089      0.485     22.382      0.347     20.910      0.380     19.398      0.041     18.046      0.022     17.531      0.021     17.163      0.049     16.522      0.121     15.293      0.117     14.488      0.105     13.946      0.028     39.200     13.380      0.032     33.800      9.689      0.048     22.600      7.405      0.124      8.800     24.197     22.148     19.688     18.247     17.563     17.230     16.962           LN
1553   20.897964    -3.445349      a   0.3538     20.432      0.224     20.076      0.188     21.418      1.784     19.561      0.190     18.039      0.049     17.516      0.055     17.651      0.181     17.139      0.185     16.068      0.196     15.123      0.148     14.405      0.030     36.100     14.102      0.041     26.500     11.429      0.180      6.000      8.679     -999.0      0.600     20.725     20.267     20.066     18.327     17.602     17.284     17.545           OL
1554   22.906530    -2.500495      a   0.3696     -999.0     -999.0     22.213      0.443     19.380      0.252     19.463      0.090     17.713      0.033     17.131      0.032     16.698      0.078     16.575      0.122     15.665      0.176     14.820      0.122     13.953      0.025     42.600     13.786      0.036     30.400     12.397     -999.0      0.700      9.308     -999.0     -0.400     -999.0     21.886     17.972     17.972     17.030     16.674     16.368             
1555   21.512468    -0.139605      e   0.4046     19.533      0.091     18.666      0.046     18.412      0.017     18.134      0.006     17.929      0.007     17.798      0.010     17.570      0.028     16.294      0.096     15.639      0.153     14.427      0.074     12.803      0.024     45.100     11.781      0.022     49.700      9.037      0.029     38.000      6.624      0.057     19.100     19.588     18.937     18.542     18.100     18.010     17.888     17.610          QSO
1556   20.758432    -2.733433      e   0.4369     18.578      0.067     18.301      0.042     17.861      0.013     17.679      0.005     17.796      0.006     17.701      0.007     17.508      0.021     16.839      0.137     15.795      0.138     15.193      0.148     13.552      0.025     43.200     12.427      0.025     43.100      9.782      0.048     22.600      7.552      0.149      7.300     18.684     18.553     18.167     17.921     18.041     18.015     17.544          QSO
1557   21.145088    -4.017385      e   0.5602     17.887      0.060     17.202      0.031     17.632      0.011     17.355      0.004     17.534      0.005     17.439      0.007     17.530      0.022     16.242      0.098     15.635      0.112     14.660      0.093     13.267      0.024     44.500     12.117      0.023     46.500      9.562      0.047     23.100      7.086      0.104     10.400     18.054     16.282     18.103     17.746     17.994     17.979     17.664          QSO
1558   20.667189    -0.544361      e   0.8842     19.859      0.055     18.619      0.018     18.798      0.023     18.222      0.006     17.950      0.007     17.946      0.009     17.740      0.025     16.471      0.120     16.034      0.182     15.633      0.215     13.667      0.025     42.700     12.457      0.024     44.900      9.655      0.050     21.700      7.253      0.114      9.500     10.548     -999.0     19.001     18.288     18.132     18.490     18.421          QSO
1559   22.914854    -2.915615      e   1.0093     21.404      0.238     18.613      0.048     18.313      0.024     18.093      0.008     17.810      0.010     17.884      0.015     17.848      0.050     16.706      0.127     16.150      0.174     15.336      0.151     14.184      0.028     39.100     12.979      0.027     39.900     10.322      0.064     17.000      7.877      0.160      6.800     -999.0     -999.0     18.618     18.265     18.087     18.416     18.628          QSO
1560   21.672493    -3.727144      e   1.0900     21.141      0.301     18.573      0.063     18.399      0.021     18.190      0.006     17.903      0.007     17.939      0.010     17.982      0.035     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.095      0.026     41.100     12.856      0.027     40.200     10.258      0.067     16.300      8.461      0.334      3.300     -999.0     -999.0     18.675     18.346     18.174     18.408     18.770          QSO
1561   23.521267    -3.170084      e   1.2380     20.263      0.121     18.718      0.051     18.207      0.015     18.164      0.006     17.895      0.006     17.927      0.009     18.129      0.034     16.767      0.135     16.307      0.192     15.921      0.262     14.718      0.030     36.000     13.231      0.029     36.900     10.037      0.052     20.800      7.713      0.138      7.900     -999.0     -999.0     18.580     18.448     18.257     18.437     18.958          QSO
1562   20.330158    -2.285783      e   1.3488     -999.0     -999.0     20.163      0.167     18.487      0.020     18.262      0.006     17.856      0.006     17.694      0.007     17.664      0.026     16.729      0.134     15.932      0.193     15.461      0.178     14.327      0.029     37.400     12.930      0.027     40.200      9.913      0.053     20.400      7.588      0.169      6.400     -999.0     -999.0     18.372     17.980     17.730     17.805     18.096          QSO
1563   22.319080    -2.149720      e   1.3538     20.646      0.256     18.863      0.067     18.180      0.019     18.175      0.007     17.895      0.008     17.907      0.011     18.022      0.049     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.608      0.030     36.700     13.071      0.027     39.700     10.085      0.057     19.100      8.067      0.225      4.800     -999.0     -999.0     18.485     18.390     18.177     18.371     18.733          QSO
1564   23.030457    -1.942592      e   1.3831     19.786      0.151     18.439      0.051     17.896      0.013     18.075      0.006     17.691      0.006     17.661      0.008     17.673      0.023     16.795      0.141     15.886      0.142     15.655      0.218     15.103      0.034     31.600     14.198      0.043     25.000     11.401      0.163      6.700      8.373     -999.0      1.400     -999.0     -999.0     18.091     18.127     17.823     17.996     18.252          QSO
1565   19.973139    -3.291689      e   1.4171     19.607      0.143     18.926      0.074     18.407      0.018     18.342      0.010     18.067      0.012     17.984      0.014     17.991      0.036     16.856      0.141     16.175      0.231     15.890      0.287     14.661      0.031     35.100     13.283      0.032     33.600     10.449      0.091     12.000      8.243      0.294      3.700     -999.0     -999.0     18.707     18.503     18.294     18.411     18.624          QSO
1566   21.664055    -2.090148      e   1.6574     20.278      0.224     19.006      0.081     18.311      0.023     18.093      0.007     18.084      0.010     17.865      0.012     17.948      0.055     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     14.987      0.035     31.400     13.469      0.032     33.700     10.225      0.066     16.600      7.926      0.204      5.300     -999.0     -999.0     18.808     18.168     18.101     18.007     18.153          QSO
1567   20.201511    -1.801461      e   1.9438     21.749      0.084     21.236      0.061     18.599      0.023     18.183      0.135     17.847      0.302     17.558      0.452     17.402      0.470     16.398      0.107     16.040      0.199     15.617      0.233     14.174      0.047     23.000     12.813      0.035     31.300      9.450      0.045     24.200      7.384      0.181      6.000     -999.0     -999.0     18.042     17.193     16.961     16.860     17.053          QSO
1568   20.616224    -4.357554      e   1.9589     20.651      0.217     19.757      0.111     17.377      0.010     17.130      0.004     16.827      0.003     16.539      0.003     16.362      0.007     15.446      0.051     14.890      0.065     14.365      0.064     13.245      0.025     43.800     11.995      0.023     46.800      8.547      0.026     42.100      6.414      0.060     18.200     -999.0     -999.0     17.141     16.727     16.595     16.463     16.638          QSO
1569   19.660801    -1.906087      e   2.0536     -999.0     -999.0     20.097      0.163     18.072      0.014     17.955      0.005     17.869      0.007     17.726      0.009     17.524      0.022     16.755      0.155     16.052      0.190     15.480      0.194     14.770      0.033     33.000     13.655      0.035     31.100     10.585      0.123      8.800      9.009      0.535      2.000     -999.0     -999.0     18.084     16.970     16.381     15.963     15.814          QSO
1570   21.476492    -3.952298      e   3.1480     -999.0     -999.0     -999.0     -999.0     33.601      0.108     15.160      0.033     14.028      0.237     28.842     39.482     14.951      0.154     -999.0     -999.0     -999.0     -999.0     -999.0     -999.0     15.196      0.036     30.100     14.695      0.057     19.200     11.812      0.247      4.400      8.639     -999.0      1.300     -999.0     -999.0     34.682     16.444     15.621     30.863     17.044          QSO

